Stellar Population Synthesis of star forming clumps in galaxy pairs and non-interacting spiral galaxies

We have identified 1027 star forming complexes in a sample of 46 galaxies from the Spirals, Bridges, and Tails (SB&T) sample of interacting galaxies, and 693 star forming complexes in a sample of 38 non-interacting spiral (NIS) galaxies in $8\rm{\mu m}$ observations from the Spitzer Infrared Array Camera. We have used archival multi-wavelength UV-to IR observations to fit the observed spectral energy distribution (SED) of our clumps with the Code Investigating GALaxy Emission (CIGALE) using a double exponentially declined star formation history (SFH). We derive SFRs, stellar masses, ages and fractions of the most recent burst, dust attenuation, and fractional emission due to an AGN for these clumps. The resolved star formation main sequence holds on 2.5kpc scales, although it does not hold on 1kpc scales. We analyzed the relation between SFR, stellar mass, and age of the recent burst in the SB&T and NIS samples, and we found that the SFR per stellar mass is higher in the SB&T galaxies, and the clumps are younger in the galaxy pairs. We analyzed the SFR radial profile and found that SFR is enhanced through the disk and in the tidal features relative to normal spirals.

==> clump_photometry_A4.dat <==
Title: Stellar Population Synthesis of star forming clumps in galaxy pairs and 
non-interacting spiral galaxies
Authors: Javier Zaragoza-Cardiel, Beverly J. Smith, Margarita Rosado, 
John E. Beckman, Theodoros Bitsakis, Artemi Camps-Fari\~{n}a, Joan Font, 
Isaiah S. Cox.
Table: Table 4
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
--------------------------------------------------------------------------------
   1- 27 A27    ---     Name            Name of the identified clump
  29- 39 F11.7  deg     Ra              Right Ascension (J2000)
  41- 54 F14.10 deg     Dec             Declination (J2000)
  56- 64 A9     ---     Galaxy          Name of the galaxy
  66- 73 F8.4   mJy     NUV             GALEX NUV band flux
  75- 80 A6     mJy     NUVErr          GALEX NUV band flux error
  82- 91 F10.7  mJy     FUV             GALEX FUV band flux
  93- 98 A6     mJy     FUVErr          GALEX FUV band flux error
 100-108 F9.4   mJy     IRAS3.6         IRAS 3.6 microns band flux
 110-115 A6     mJy     IRAS3.6Err      IRAS 3.6 microns band flux error
 117-125 F9.4   mJy     IRAS4.5         IRAS 4.5 microns band flux
 127-132 A6     mJy     IRAS4.5Err      IRAS 4.5 microns band flux error
 134-140 A7     mJy     IRAS5.8         IRAS 5.8 microns band flux
 142-146 A5     mJy     IRAS5.8Err      IRAS 5.8 microns band flux error
 148-155 F8.3   mJy     IRAS8           IRAS 8 microns band flux
 157-161 A5     mJy     IRAS8Err        IRAS 8 microns band flux error
 163-170 F8.3   mJy     MIPS24          MIPS 24 microns band flux
 172-176 A5     mJy     MIPS24Err       MIPS 24 microns band flux error
 178-185 F8.4   mJy     u               SDSS u band flux
 187-192 A6     mJy     uErr            SDSS u band flux error
 194-202 F9.4   mJy     g               SDSS g band flux
 204-209 A6     mJy     gErr            SDSS g band flux error
 211-219 F9.4   mJy     r               SDSS r band flux
 221-226 A6     mJy     rErr            SDSS r band flux error
 228-235 F8.3   mJy     i               SDSS i band flux
 237-241 A5     mJy     iErr            SDSS i band flux error
 243-250 F8.3   mJy     z               SDSS z band flux
 252-256 A5     mJy     zErr            SDSS z band flux error
 258-266 F9.4   mJy     Halpha+Cont     Halpha plus continuum flux
 268-273 A6     mJy     Halpha+ContErr  Halpha plus continuum flux error
 275-285 A11    mW/m2   Halpha          Halpha continuum subtracted flux
 287-291 A5     mW/m2   HalphaErr       Halpha continuum subtracted flux error
 293-300 F8.3   mJy     H               2MASS H band flux
 302-306 A5     mJy     HErr            2MASS H band flux error
 308-315 F8.3   mJy     J               2MASS J band flux
 317-321 A5     mJy     JErr            2MASS J band flux error
 323-330 F8.3   mJy     K               2MASS K band flux
 332-337 A6     mJy     KErr            2MASS K band flux error
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
Arp104_1_sbt_disk_1_0       203.0558000  62.7644310000 NGC5218        ... ...           ... ...       0.1070 0.002     0.0830 0.001  0.181   0.003    0.427 0.006    1.200 <       0.0140 <         0.0430 <         0.0770 <         0.110 <        0.140 <        0.0870 <      4.2e-16     <        0.140 <        0.200 0.02     0.160 0.02   
Arp104_10_sbt_disk_1_0      203.0180600  62.7727770000 NGC5218        ... ...           ... ...       0.0170 0.001     0.0074 <      0.016   <        0.053 0.003    0.560 0.03    0.0100 <         0.0250 0.001     0.0290 0.002     0.032 0.002    0.037 <        0.0570 <      3.1e-16     <        0.082 <        0.077 0.009    0.072 <      
Arp104_2_sbt_disk_1_0       203.0623900  62.7670870000 NGC5218        ... ...           ... ...       0.0310 0.001     0.0270 0.001  0.074   0.004    0.291 0.009    1.540 0.08    0.0110 <         0.0094 <         0.0160 <         0.026 <        0.045 <        0.0500 0.02   4e-16       1e-16    0.130 <        0.078 <        0.093 <      
Arp104_3_sbt_disk_1_0       203.0481900  62.7642310000 NGC5218        ... ...           ... ...       0.6240 0.005     0.3940 0.004  0.76    0.01     1.780 0.02    11.000 0.1     0.0470 0.004     0.1900 0.02      0.3700 0.03      0.530 0.04     0.650 0.06     1.0500 0.03   6.8e-15     2e-16    1.130 0.02     1.160 0.02     1.110 0.02   
Arp104_4_sbt_disk_1_0       203.0408000  62.7646830000 NGC5218        ... ...           ... ...       0.8200 0.01      0.5460 0.007  1.01    0.02     3.310 0.06    34.200 0.1     0.0270 0.004     0.2200 0.02      0.4600 0.04      0.680 0.06     0.820 0.09     1.0000 0.03   5.3e-15     2e-16    1.020 0.07     1.400 0.03     1.080 0.04   
Arp104_5_sbt_disk_1_0       203.0361300  62.7657100000 NGC5218        ... ...           ... ...       0.6700 0.02      0.4600 0.01   0.44    0.02     0.900 0.07    11.600 0.7     0.0580 0.004     0.2900 0.02      0.5300 0.03      0.670 0.05     0.780 0.07     0.6100 <      8.1e-16     <        1.200 0.06     1.160 0.04     1.370 0.02   
Arp104_6_sbt_disk_1_0       203.0536400  62.7696700000 NGC5218        ... ...           ... ...       0.8560 0.007     0.5320 0.004  1.36    0.01     3.980 0.03     6.700 0.2     0.0330 0.003     0.1500 0.01      0.3500 0.03      0.580 0.04     0.730 0.05     0.7100 0.02   3.4e-15     2e-16    1.250 0.04     1.300 0.02     1.190 0.03   
Arp104_7_sbt_disk_1_0       203.0217400  62.7628940000 NGC5218        ... ...           ... ...       0.1230 0.001     0.0760 0.001  0.096   0.004    0.271 0.006    0.400 <       0.0130 <         0.0680 0.004     0.1100 0.007     0.117 0.008    0.170 0.01     0.1300 <      3.3e-16     <        0.360 0.02     0.304 0.009    0.130 <      
Arp104_8_sbt_disk_1_0       203.0302700  62.7671950000 NGC5218        ... ...           ... ...       0.7800 0.01      0.5640 0.007  1.78    0.02     4.700 0.06     7.100 0.4     0.0690 0.003     0.2400 0.01      0.4200 0.02      0.510 0.03     0.640 0.04     2.4900 0.03   2.26e-14    2e-16    1.050 0.03     0.990 0.03     0.980 0.03   
Arp104_9_sbt_disk_1_0       203.0347100  62.7685820000 NGC5218        ... ...           ... ...       2.1600 0.02      1.4100 0.01   2.47    0.03     6.430 0.08    18.400 0.5     0.1340 0.004     0.6900 0.02      1.3700 0.03      1.970 0.05     2.610 0.07     2.3400 0.04   1.06e-14    2e-16    4.040 0.07     3.610 0.06     3.850 0.06   
Arp120_10_sbt_disk_1_0      186.9057000  12.9724780000 NGC4438     0.0381 0.0003  0.0171000 0.0003    0.3820 0.004     0.1530 0.004  0.41    0.01     0.120 0.01       ... ...     0.1780 0.002     0.3450 0.001     0.4560 0.001     0.531 0.002    0.584 0.006       ... ...    ...         ...      0.320 <        0.500 0.03     0.320 <      
Arp120_11_sbt_disk_1_0      186.9264500  12.9984260000 NGC4438     0.0229 0.0007  0.0094000 0.0006    2.2620 0.009     1.4520 0.006  1.6     0.02     1.890 0.02     0.710 <       0.0250 0.002     0.5240 0.008     1.2900 0.02      2.100 0.02     2.270 0.03     2.0400 0.07   6.2e-15     4e-16    5.430 0.08     4.340 0.04     4.170 0.08   
Arp120_12_sbt_disk_1_0      186.9335400  12.9908790000 NGC4438     0.0850 0.0006  0.0495000 0.0005    3.9600 0.01      2.3600 0.008  3.07    0.02     6.290 0.02   120.000 20      0.2410 0.002     1.5880 0.006     2.9200 0.01      4.210 0.02     4.810 0.02     3.5000 <      1.1e-15     <        8.270 0.07     5.920 0.06     6.360 0.07   
Arp120_4_sbt_disk_1_0       186.9055600  12.9913390000 NGC4438     0.0015 0.0002  0.0081000 0.0003    0.2140 0.005     0.1130 0.004  0.086   <        0.187 0.009      ... ...     0.0310 0.002     0.0478 0.0009    0.0380 0.001     0.086 0.002    0.112 0.006    0.2500 <      9.2e-16     <        0.300 <        0.530 0.03     0.290 <      
Arp120_5_sbt_disk_1_0       186.8952800  12.9666720000 NGC4438     0.0189 0.0002  0.0195000 0.0002    0.3580 0.004     0.1220 0.005  0.091   <        0.300 0.02       ... ...     0.0650 0.002     0.3380 0.001     0.4370 0.001     0.506 0.002    0.535 0.006       ... ...    ...         ...      0.470 0.04     0.830 0.02     0.550 0.04   
Arp120_6_sbt_disk_1_0       186.9054000  12.9780320000 NGC4438     0.0175 0.0004  0.0097000 0.0003    0.3590 0.004     0.1570 0.004  0.22    0.01     0.210 0.01       ... ...     0.0610 0.002     0.0960 0.001     0.1620 0.001     0.277 0.002    0.385 0.006    0.1900 <      1.1e-15     <        0.730 0.04     0.940 0.03     1.000 0.04   
Arp120_7_sbt_disk_1_0       186.9235700  13.0063600000 NGC4438     0.0766 0.0007  0.0589000 0.0006    1.4150 0.007     0.8040 0.006  1.13    0.02     1.470 0.02     1.310 0.08    0.0150 <         0.3810 0.006     0.8200 0.01      1.180 0.02     0.760 0.02     1.4200 0.07   9.2e-15     4e-16    2.680 0.08     2.260 0.05     1.690 0.07   
Arp120_8_sbt_disk_1_0       186.9344800  13.0249520000 NGC4438     0.0587 0.0007  0.0440000 0.0006    1.7530 0.005     1.0730 0.005  1.71    0.02     3.800 0.02     2.210 0.06    0.0170 0.002     0.3990 0.007     0.8000 0.01      1.430 0.02     1.390 0.02     1.3800 0.06   5.5e-15     4e-16    2.840 0.07     2.880 0.05     1.540 0.07   
Arp202_1_sbt_disk_1_0       135.0601300  35.7316130000 NGC2719     0.2240 0.008   0.1800000 0.006     0.6310 0.002     0.4880 0.002  1.02    0.004    2.368 0.005   12.600 0.1     0.4280 0.005     0.7150 0.008     0.8170 0.009     0.770 0.01     0.810 0.01        ... ...    ...         ...      0.990 0.02     0.850 0.01     0.680 0.03   
Arp202_2_sbt_disk_1_0       135.0635000  35.7222810000 NGC2719A    0.4100 0.02    0.4700000 0.02      0.3580 0.002     0.2840 0.002  0.509   0.005    1.119 0.008   16.500 0.4     0.5800 0.01      0.7200 0.01      0.6900 0.01      0.530 0.01     0.530 0.02        ... ...    ...         ...      0.500 0.02     0.480 0.01     0.550 0.02   
Arp202_3_sbt_disk_1_0       135.0672700  35.7194190000 NGC2719A    0.7000 0.02    0.7200000 0.02      0.8710 0.001     0.6840 0.001  1.273   0.005    2.790 0.007   41.300 0.4     1.1500 0.01      1.5300 0.01      1.5800 0.01      1.280 0.01     1.310 0.02        ... ...    ...         ...      1.270 0.02     1.220 0.01     0.960 0.02   
Arp205_1_sbt_disk_1_0       163.6760000  54.3091430000 NGC3448     1.2000 0.01          ... ...       2.6990 0.008     1.8760 0.006  4.66    0.01    11.250 0.01    27.500 0.2     7.1300 0.03      5.9600 0.02      9.7100 0.05      7.760 0.04    15.580 0.09     5.4000 0.01   1.268e-13   2e-16    4.320 0.06     4.110 0.04     3.350 0.05   
Arp205_2_sbt_disk_1_0       163.6487800  54.3025380000 NGC3448     0.5270 0.008         ... ...       3.0700 0.01      2.1950 0.007  6.23    0.01    14.940 0.01    39.000 0.1     4.1000 0.02      4.1100 0.02      7.6700 0.05      6.480 0.04    14.100 0.1      4.9200 0.01   1.174e-13   2e-16    4.660 0.05     3.790 0.04     3.840 0.04   
Arp205_3_sbt_disk_1_0       163.5613000  54.2920770000 UGC06016    0.0110 <             ... ...       0.1300 0.001     0.0760 0.001  0.034   0.004    0.072 0.004    0.230 <       0.0390 <         0.1720 0.003     0.3740 0.005     0.356 0.005    0.500 0.02     0.1280 0.009  1.2e-15     2e-16    0.280 <        0.420 0.02     0.280 0.04   
Arp244_1_sbt_disk_1_0       180.4783400 -18.8842350000 NGC4039     1.0800 0.02    0.5600000 0.01     15.5000 0.04     18.1400 0.03   71.1    0.1    203.500 0.2   2397.000 1          ... ...          ... ...          ... ...         ... ...        ... ...     29.5600 0.02   7.979e-13   2e-16   10.100 0.1      7.570 0.09     9.500 0.1    
Arp244_10_sbt_disk_1_0      180.4607600 -18.8704040000 NGC4038     4.1300 0.02    3.0600000 0.02      9.3900 0.05      7.1800 0.03   40.1    0.1    124.200 0.3    262.000 3          ... ...          ... ...          ... ...         ... ...        ... ...     16.4600 0.03   4.218e-13   2e-16    7.600 0.2      7.500 0.1      7.300 0.1    
Arp244_11_sbt_disk_1_0      180.4642900 -18.8629300000 NGC4038     2.4800 0.02    1.9500000 0.02      6.0800 0.06      4.4000 0.04   19.4    0.1     55.100 0.3     79.000 2          ... ...          ... ...          ... ...         ... ...        ... ...      8.8700 0.04   2.031e-13   2e-16    7.700 0.2      6.000 0.2      7.000 0.2    
Arp244_2_sbt_disk_1_0       180.4794600 -18.8795380000 NGC4039     1.1800 0.02    0.7500000 0.01     16.2600 0.05     14.7300 0.04   81.0    0.1    227.100 0.4    855.000 6          ... ...          ... ...          ... ...         ... ...        ... ...     22.9400 0.03   6.614e-13   5e-16    6.400 0.1      3.730 0.08     8.400 0.1    
Arp244_3_sbt_disk_1_0       180.4848600 -18.8658210000 NGC4038     0.3200 0.03    0.2100000 0.02      3.6300 0.02      2.3200 0.01   5.64    0.02    12.870 0.03    16.500 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      2.3100 0.02   8.95e-15    7e-17    7.100 0.1      6.580 0.07     5.400 0.1    
Arp244_4_sbt_disk_1_0       180.4784000 -18.8706490000 NGC4038     2.2900 0.03    1.8300000 0.02      8.1400 0.06      6.5200 0.04   33.0    0.1     97.100 0.3    206.000 3          ... ...          ... ...          ... ...         ... ...        ... ...     11.8700 0.06   3.134e-13   5e-16    6.800 0.2      4.300 0.1      5.900 0.2    
Arp244_5_sbt_disk_1_0       180.4688200 -18.8919070000 NGC4039     0.3290 0.006   0.2210000 0.004     2.4800 0.02      1.6100 0.01   3.24    0.02     7.600 0.05    15.800 0.4        ... ...          ... ...          ... ...         ... ...        ... ...      1.1800 0.02   2.36e-15    8e-17    5.200 0.09     4.330 0.06     4.180 0.08   
Arp244_6_sbt_disk_1_0       180.4778800 -18.8652130000 NGC4038     0.9800 0.03    0.6900000 0.03      2.3500 0.07      1.7900 0.05   8.7     0.1     31.300 0.3    102.000 3          ... ...          ... ...          ... ...         ... ...        ... ...      4.9100 0.05   1.176e-13   2e-16    2.800 0.2      2.600 0.2      2.800 0.2    
Arp244_7_sbt_disk_1_0       180.4780300 -18.8624050000 NGC4038     0.6600 0.03    0.4500000 0.02      4.7200 0.07      3.2400 0.04   12.4    0.1     41.700 0.2     69.500 0.7        ... ...          ... ...          ... ...         ... ...        ... ...      3.3300 0.05   6.87e-14    1e-16    2.700 0.2      4.000 0.2      4.600 0.2    
Arp244_8_sbt_disk_1_0       180.4766500 -18.8628160000 NGC4038     0.9300 0.03    0.6900000 0.02      2.2100 0.07      1.5000 0.05   7.9     0.1     28.500 0.3     75.000 2          ... ...          ... ...          ... ...         ... ...        ... ...      3.8900 0.05   8.17e-14    1e-16    2.900 0.3      3.000 0.2      2.500 0.2    
Arp244_9_sbt_disk_1_0       180.4666900 -18.8730110000 NGC4038     1.5900 0.04    0.9100000 0.03      5.2900 0.06      4.1300 0.04   21.2    0.1     65.400 0.3    190.000 2          ... ...          ... ...          ... ...         ... ...        ... ...      7.2700 0.03   1.652e-13   2e-16    5.800 0.2      4.900 0.1      4.600 0.1    
Arp245_1_sbt_disk_1_0       146.4529600 -14.3767830000 NGC2993     0.0220 <       0.0130000 <         0.0860 0.002     0.0560 0.003  0.084   <        0.320 0.01     4.300 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.240 <        0.150 <        0.260 <      
Arp245_2_sbt_disk_1_0       146.4234600 -14.3376540000 NGC2992     0.0078 <       0.0060000 <         0.2800 0.005     0.1760 0.004  0.23    0.01     0.620 0.02     0.900 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0480 0.005  3.9e-16     6e-17    0.260 <        0.330 0.03     0.340 <      
Arp245_3_sbt_disk_1_0       146.4204900 -14.3402150000 NGC2992     0.0048 0.0004  0.0124000 0.0007    0.2690 0.002     0.1780 0.002  0.301   0.008    1.040 0.01     1.690 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      0.0470 0.004  2.3e-16     6e-17    0.230 <        0.370 0.02     0.360 0.04   
Arp245_4_sbt_disk_1_0       146.4275400 -14.3212500000 NGC2992     0.0130 0.002   0.0100000 <         4.0800 0.01      2.6650 0.009  5.24    0.02    11.430 0.01    10.500 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      0.6630 0.007  4.59e-15    8e-17    7.850 0.07     6.130 0.05     6.660 0.09   
Arp245_5_sbt_disk_1_0       146.4183800 -14.3369250000 NGC2992     0.0059 <       0.0081000 0.0008    0.3070 0.006     0.2210 0.004  0.48    0.01     1.180 0.02     1.000 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0620 <      1.8e-16     <        0.680 0.04     0.210 <        0.310 <      
Arp24_1_sbt_disk_1_0        163.6554800  56.9830390000 NGC3445     0.2300 0.01    0.1700000 0.01      0.2510 0.005     0.1400 0.004  0.58    0.01     1.550 0.03     1.500 0.2     0.4100 0.01      0.9500 0.02      2.0300 0.04      1.100 0.02     1.370 0.04     0.3500 0.01   5.3e-15     2e-16    0.330 0.03     0.300 0.02     0.150 <      
Arp24_10_sbt_disk_1_0       163.6361700  56.9920960000 NGC3445     0.1710 0.007   0.1430000 0.006     0.5050 0.002     0.3290 0.002  0.817   0.007    2.001 0.005    3.660 0.05    0.4960 0.009     1.6900 0.02      4.4900 0.06      2.400 0.04     2.950 0.06     0.7200 0.01   1.26e-14    2e-16    0.260 <        0.640 0.03     0.240 <      
Arp24_11_sbt_disk_1_0       163.6352300  56.9875500000 NGC3445     0.0910 0.005   0.0710000 0.004     0.3270 0.005     0.2320 0.004  0.49    0.01     1.320 0.02     2.400 0.2     0.3180 0.007     0.7900 0.01      2.2400 0.04      1.250 0.02     1.620 0.04     0.4500 0.01   8.1e-15     1e-16    0.220 <        0.170 <        0.190 <      
Arp24_2_sbt_disk_1_0        163.6600500  56.9943620000 NGC3445     0.1300 0.02    0.1000000 0.01      0.2510 0.001     0.1670 0.001  0.618   0.006    1.752 0.006    4.010 0.09    0.2800 0.01      0.6600 0.02      1.7100 0.05      0.900 0.03     1.270 0.05     0.4950 0.008  1.12e-14    1e-16    0.410 0.04     0.270 0.02     0.210 <      
Arp24_3_sbt_disk_1_0        163.6580300  56.9891680000 NGC3445     0.9200 0.02    0.8700000 0.02      1.0900 0.007     0.8500 0.005  2.96    0.01     8.230 0.03    48.800 0.6     2.6500 0.02      4.2800 0.04     10.8000 0.1       4.730 0.06     6.700 0.1      5.6200 0.02   1.676e-13   2e-16    1.250 0.05     1.430 0.03     1.170 0.04   
Arp24_4_sbt_disk_1_0        163.6509300  56.9810350000 NGC3445     0.2680 0.007   0.2380000 0.006     0.3450 0.005     0.2130 0.003  0.665   0.009    1.490 0.02     3.000 0.2     0.7160 0.006     1.4300 0.01      3.0300 0.03      1.390 0.02     1.850 0.04     0.7300 0.01   1.74e-14    2e-16    0.170 <        0.620 0.02     0.150 <      
Arp24_5_sbt_disk_1_0        163.6503600  56.9855320000 NGC3445     0.2500 0.02    0.2400000 0.02      0.3200 0.004     0.2280 0.003  0.72    0.01     1.840 0.02     5.300 0.1     0.6800 0.02      1.3200 0.04      3.0000 0.09      1.750 0.06     2.600 0.1      0.6200 0.01   1.23e-14    2e-16    0.400 0.03     0.650 0.02     0.460 0.03   
Arp24_6_sbt_disk_1_0        163.6471500  56.9938890000 NGC3445     0.3300 0.01    0.3000000 0.01      1.1480 0.009     0.8170 0.005  2.52    0.01     6.590 0.03    18.900 0.5     1.2100 0.02      2.6000 0.04      7.5000 0.1       4.320 0.08     6.700 0.1      2.1800 0.01   5.18e-14    2e-16    1.260 0.05     1.690 0.03     1.560 0.04   
Arp24_7_sbt_disk_1_0        163.6442700  56.9911770000 NGC3445     0.3000 0.01    0.2400000 0.01      1.5140 0.007     0.9610 0.005  1.78    0.01     4.010 0.03     8.200 0.5     1.4000 0.02      4.5400 0.04     12.9000 0.1       8.090 0.07    13.200 0.1      1.5100 0.01   1.16e-14    2e-16    3.370 0.03     2.950 0.03     2.460 0.03   
Arp24_8_sbt_disk_1_0        163.6414900  56.9855940000 NGC3445     0.0470 <       0.0440000 <         0.1200 0.005     0.0870 0.004  0.33    0.01     1.030 0.02     2.200 0.2     0.0550 <         0.1300 <         0.3500 <         0.370 0.03     0.770 0.06     0.2100 0.01   4.8e-15     2e-16    0.200 <        0.130 <        0.200 <      
Arp24_9_sbt_disk_1_0        163.6401800  56.9842840000 NGC3445     0.0630 0.004   0.0560000 0.004     0.1820 0.005     0.1260 0.004  0.39    0.01     1.160 0.02     1.200 0.2     0.2050 0.005     0.2900 0.01      0.6500 0.03      0.380 0.02     0.800 0.04     0.3700 0.01   9.7e-15     2e-16    0.190 <        0.190 0.02     0.410 0.03   
Arp253_1_sbt_disk_1_0       145.8583800  -5.2804777000 UGCA174     0.2070 0.003   0.1720000 0.003     0.4360 0.001     0.2860 0.001  0.613   0.005    1.320 0.004    4.210 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      0.8140 0.007  1.99e-14    1e-16    0.290 <        0.420 0.03     0.410 0.04   
Arp253_2_sbt_disk_1_0       145.8426100  -5.2829366000 UGCA173     0.3290 0.009   0.2710000 0.008     0.8300 0.001     0.5800 0.001  0.975   0.005    2.114 0.005   13.340 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      2.1940 0.008  5.68e-14    2e-16    1.080 0.04     1.120 0.03     1.080 0.04   
Arp253_3_sbt_disk_1_0       145.8383400  -5.2829376000 UGCA173     0.4970 0.004   0.4630000 0.004     0.4590 0.001     0.2980 0.001  0.617   0.004    1.458 0.004    4.350 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      1.3110 0.007  3.41e-14    1e-16    0.950 0.04     0.710 0.03     0.310 <      
Arp261_1_sbt_disk_1_0       222.3760800 -10.1836970000 PGC052940   0.0280 0.002   0.0180000 0.002     0.1231 0.0009    0.0791 0.0008 0.089   0.003    0.131 0.003    0.270 0.02       ... ...          ... ...          ... ...         ... ...        ... ...      0.0360 <      7e-16       <        0.250 <        0.190 <        0.470 0.04   
Arp261_2_sbt_disk_1_0       222.3751800 -10.1706970000 PGC052940   0.6000 0.02    0.4600000 0.01      1.7150 0.003     1.1870 0.002  3.04    0.004    7.728 0.007   26.300 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      2.6000 0.01   6.59e-14    3e-16    2.630 0.04     2.620 0.03     2.560 0.05   
Arp261_3_sbt_disk_1_0       222.3792100 -10.1549450000 PGC052935   0.0400 0.003   0.0310000 0.003     0.1010 0.001     0.0690 0.001  0.314   0.003    0.908 0.005    1.190 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      0.1200 0.01   3.7e-15     3e-16    0.240 <        0.160 <        0.310 0.04   
Arp261_4_sbt_disk_1_0       222.3732600 -10.1780710000 PGC052940   0.1400 <       0.1300000 <         0.4140 0.002     0.2970 0.001  0.276   0.003    0.397 0.004    1.310 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      0.2600 <      7.9e-16     <        1.080 0.04     0.640 0.03     0.390 0.04   
Arp261_5_sbt_disk_1_0       222.3781200 -10.1522120000 PGC052935   0.0280 0.002   0.0210000 0.002     0.3690 0.001     0.2310 0.001  0.286   0.003    0.580 0.005    1.300 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      0.2100 0.01   2.8e-15     2e-16    1.090 0.04     0.640 0.02     0.290 <      
Arp261_6_sbt_disk_1_0       222.3695000 -10.1632160000 PGC052940   0.0460 0.001   0.0350000 0.001     0.1180 0.002     0.0820 0.002  0.299   0.004    0.572 0.006    0.870 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      0.1300 0.01   2.6e-15     2e-16    0.340 0.03     0.160 <        0.580 0.04   
Arp261_7_sbt_disk_1_0       222.3744000 -10.1484260000 PGC052935   0.0440 0.001   0.0380000 0.001     0.0640 0.002     0.0420 0.001  0.046   0.003    0.183 0.004    0.250 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0400 0.01   8e-16       2e-16    0.260 <        0.440 0.02     0.330 <      
Arp269_1_sbt_disk_1_0       187.6573900  41.6402320000 NGC4490     8.0600 0.02    3.5560000 0.009    51.4900 0.04     33.9200 0.03   78.16   0.08   173.100 0.2    362.000 2      23.4300 0.01     61.2700 0.02     84.3100 0.03    101.410 0.03   121.610 0.04    48.3100 0.09   3.2e-14     5e-16  162.800 0.3    146.600 0.2    133.600 0.3    
Arp269_2_sbt_disk_1_0       187.6304700  41.6539740000 NGC4490     6.7900 0.02    4.3700000 0.01     30.6600 0.02     21.5800 0.01   87.56   0.04   220.730 0.08   622.300 0.5    12.2500 0.01     24.2300 0.03     33.3700 0.04     35.970 0.04    41.630 0.05    42.2000 0.07   3.137e-13   5e-16   58.500 0.2     50.800 0.1     49.600 0.2    
Arp270_1_sbt_disk_1_0       162.4621700  32.9862640000 NGC3395     0.8700 0.03    0.6500000 0.03      3.1130 0.007     2.2130 0.005  10.13   0.02    28.370 0.04    64.900 0.5     1.3700 0.02      2.2000 0.03      2.7600 0.04      2.690 0.04     2.700 0.05        ... ...    ...         ...      3.520 0.06     3.450 0.04     3.160 0.06   
Arp270_2_sbt_disk_1_0       162.4581400  32.9794540000 NGC3395     0.8200 0.03    0.6600000 0.03      4.1700 0.02      2.8500 0.01   10.69   0.04    28.800 0.1     55.000 1       1.6600 0.02      2.8000 0.03      3.6500 0.04      4.150 0.04     4.730 0.05        ... ...    ...         ...      6.890 0.07     5.810 0.06     5.240 0.07   
Arp270_3_sbt_disk_1_0       162.4538400  32.9780020000 NGC3395     0.8800 0.02    0.7600000 0.02      1.5500 0.01      1.0400 0.01   2.81    0.03     7.190 0.08    17.500 0.7     1.3800 0.01      2.0300 0.02      2.2800 0.02      2.350 0.03     2.350 0.03        ... ...    ...         ...      2.200 0.07     2.870 0.05     2.340 0.07   
Arp270_4_sbt_disk_1_0       162.4499400  32.9826170000 NGC3395     0.3400 0.02    0.2600000 0.01      0.7060 0.002     0.4690 0.002  1.95    0.01     5.590 0.01    11.420 0.07    0.4470 0.009     0.5600 0.01      0.6300 0.02      0.600 0.02     0.560 0.02        ... ...    ...         ...      0.520 0.05     0.860 0.04     0.450 0.05   
Arp271_1_sbt_disk_1_0       210.8393600  -6.0247173000 NGC5427     0.0058 <       0.0050000 <         0.0660 0.002     0.0360 0.001  0.061   0.004    0.223 0.006    0.320 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 <        0.180 <      
Arp271_10_sbt_disk_1_0      210.8544600  -6.0282902000 NGC5427     0.0580 <       0.0330000 <         1.3800 0.02      0.9700 0.02   3.35    0.03     9.440 0.07    18.400 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.020 0.09     1.090 0.07     1.310 0.08   
Arp271_11_sbt_disk_1_0      210.8542300  -6.0294995000 NGC5427     0.0720 <       0.0400000 <         1.7200 0.03      1.2000 0.02   3.65    0.03     9.770 0.08    21.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.140 0.09     1.550 0.08     2.200 0.08   
Arp271_12_sbt_disk_1_0      210.8558300  -6.0257242000 NGC5427     0.0560 0.004   0.0300000 0.002     0.9900 0.02      0.6900 0.01   2.49    0.03     7.480 0.06    10.900 0.7        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.140 0.08     1.160 0.05     2.190 0.07   
Arp271_13_sbt_disk_1_0      210.8597000  -6.0173509000 NGC5427     0.0330 0.003   0.0380000 0.002     0.1680 0.006     0.1080 0.004  0.5     0.01     1.520 0.03     1.400 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.430 0.03     0.370 0.02     0.560 0.03   
Arp271_14_sbt_disk_1_0      210.8582100  -6.0236504000 NGC5427     0.0490 0.007   0.0380000 0.005     0.6900 0.01      0.4700 0.01   2.23    0.02     7.380 0.05     8.100 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.770 0.07     0.750 0.05     0.610 0.06   
Arp271_15_sbt_disk_1_0      210.8537100  -6.0360820000 NGC5427     0.0320 <       0.0310000 0.003     0.5000 0.01      0.3200 0.01   1.17    0.02     3.510 0.06     4.100 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.640 0.06     0.760 0.05     0.760 0.05   
Arp271_16_sbt_disk_1_0      210.8623000  -6.0179973000 NGC5427     0.0650 0.006   0.0560000 0.004     0.1970 0.007     0.1340 0.005  0.72    0.02     2.120 0.04     3.100 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.310 0.03     0.400 0.02     0.290 0.04   
Arp271_17_sbt_disk_1_0      210.8425600  -6.0701505000 NGC5426     0.0180 0.002   0.0190000 0.001     0.1660 0.002     0.1280 0.001  0.163   0.005    0.470 0.01     1.670 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.130 <        0.200 <      
Arp271_18_sbt_disk_1_0      210.8459100  -6.0590223000 NGC5426     0.0160 0.001   0.0180000 0.001     0.0560 0.001     0.0380 0.001  0.098   0.005    0.360 0.008    0.700 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.130 <        0.210 <      
Arp271_19_sbt_disk_1_0      210.8542000  -6.0398654000 NGC5427     0.0180 0.002   0.0120000 0.002     0.2280 0.003     0.1700 0.002  0.356   0.009    0.950 0.02     2.900 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.390 0.03     0.230 0.02     0.280 <      
Arp271_2_sbt_disk_1_0       210.8399300  -6.0301769000 NGC5427     0.0420 0.006   0.0320000 0.004     0.1380 0.002     0.0920 0.001  0.278   0.004    0.698 0.007    1.550 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.340 0.04     0.310 0.02     0.230 <      
Arp271_20_sbt_disk_1_0      210.8540500  -6.0428944000 NGC5427     0.0360 0.001   0.0315000 0.0009    0.2840 0.003     0.2170 0.002  0.952   0.008    2.660 0.02     3.100 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.260 0.03     0.180 0.02     0.220 0.03   
Arp271_21_sbt_disk_1_0      210.8496900  -6.0548856000 NGC5426     0.0180 0.002   0.0220000 0.002     0.1810 0.002     0.1090 0.002  0.439   0.006    1.520 0.01     1.950 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.140 <        0.340 0.03   
Arp271_22_sbt_disk_1_0      210.8509700  -6.0517259000 NGC5426     0.0170 0.001   0.0150000 0.001     0.0920 0.001     0.0750 0.001  0.245   0.004    0.789 0.005    1.030 0.04       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.100 <        0.200 <      
Arp271_23_sbt_disk_1_0      210.8444500  -6.0708871000 NGC5426     0.0360 0.002   0.0280000 0.001     0.0980 0.002     0.0600 0.002  0.191   0.007    0.450 0.01     0.980 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.360 0.03     0.150 <        0.200 <      
Arp271_24_sbt_disk_1_0      210.8472400  -6.0645591000 NGC5426     0.0740 0.003   0.0670000 0.003     0.3950 0.007     0.2880 0.005  0.89    0.02     2.350 0.04     6.000 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.240 <        0.190 <        0.200 <      
Arp271_25_sbt_disk_1_0      210.8639900  -6.0226300000 NGC5427     0.1810 0.007   0.1070000 0.006     0.6800 0.01      0.4950 0.007  2.57    0.02     7.050 0.06    11.300 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.630 0.04     0.570 0.04     0.700 0.04   
Arp271_26_sbt_disk_1_0      210.8435400  -6.0739957000 NGC5426     0.0150 0.002   0.0170000 0.002     0.0590 0.002     0.0250 0.002  0.09    0.006    0.374 0.009    0.960 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.120 <        0.200 <      
Arp271_27_sbt_disk_1_0      210.8654500  -6.0210993000 NGC5426     0.0880 0.008   0.0640000 0.006     0.5800 0.01      0.4190 0.007  1.7     0.02     5.130 0.07     8.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.640 0.04     0.740 0.04     0.750 0.04   
Arp271_28_sbt_disk_1_0      210.8511500  -6.0589969000 NGC5426     0.0550 0.004   0.0480000 0.003     0.3790 0.007     0.2530 0.005  1.15    0.02     3.180 0.04     5.000 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.240 0.03     0.290 0.03     0.240 <      
Arp271_29_sbt_disk_1_0      210.8601100  -6.0372145000 NGC5427     0.1700 0.01    0.1120000 0.007     0.8800 0.02      0.6200 0.01   2.3     0.02     6.590 0.06     8.400 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.500 0.07     1.090 0.05     1.330 0.06   
Arp271_3_sbt_disk_1_0       210.8436100  -6.0294860000 NGC5427     0.2400 0.005   0.1730000 0.003     0.9060 0.005     0.6500 0.004  2.75    0.01     8.010 0.03    10.300 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.910 0.03     0.580 0.02     0.260 <      
Arp271_30_sbt_disk_1_0      210.8621900  -6.0345852000 NGC5427     0.2790 0.008   0.1780000 0.006     1.2100 0.02      0.9200 0.01   3.3     0.02     9.060 0.06    11.800 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.620 0.07     1.020 0.05     0.700 0.06   
Arp271_31_sbt_disk_1_0      210.8631300  -6.0318719000 NGC5427     0.0710 <       0.0470000 <         1.7330 0.005     1.1930 0.004  3.74    0.03    11.270 0.07    12.200 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.780 0.06     2.270 0.04     1.880 0.06   
Arp271_32_sbt_disk_1_0      210.8545800  -6.0562041000 NGC5426     0.0800 0.004   0.0690000 0.004     0.4530 0.003     0.3190 0.002  1.146   0.009    3.300 0.02     6.100 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.270 0.03     0.190 0.03     0.250 <      
Arp271_33_sbt_disk_1_0      210.8494100  -6.0664982000 NGC5426     0.0620 0.003   0.0600000 0.002     0.5270 0.006     0.3910 0.004  1.3     0.01     3.370 0.04    10.000 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.430 0.03     0.430 0.03     0.610 0.04   
Arp271_34_sbt_disk_1_0      210.8475500  -6.0718103000 NGC5426     0.0180 <       0.0170000 <         0.2750 0.003     0.1470 0.004  0.44    0.01     1.170 0.03     2.100 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.290 <        0.200 <        0.300 <      
Arp271_35_sbt_disk_1_0      210.8596300  -6.0420597000 NGC5427     0.0490 0.003   0.0460000 0.002     0.2810 0.005     0.2070 0.003  0.69    0.01     2.160 0.03     4.000 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.260 <        0.220 0.02     0.230 <      
Arp271_36_sbt_disk_1_0      210.8674300  -6.0258706000 NGC5427     0.1460 0.007   0.0900000 0.005     1.0100 0.01      0.7520 0.006  3.87    0.02    11.350 0.06    16.600 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.750 0.04     0.740 0.03     0.520 0.04   
Arp271_37_sbt_disk_1_0      210.8544300  -6.0586401000 NGC5426     0.1200 0.002   0.1070000 0.002     0.4180 0.006     0.2990 0.004  1.22    0.02     3.250 0.04     4.500 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.520 0.03     0.550 0.02     0.470 0.03   
Arp271_38_sbt_disk_1_0      210.8459700  -6.0851499000 NGC5426     0.0055 0.0005  0.0058000 0.0006    0.0096 0.0008    0.0061 <      0.027   <        0.145 0.005    0.280 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.110 <        0.240 0.03   
Arp271_39_sbt_disk_1_0      210.8506300  -6.0755511000 NGC5426     0.0620 0.004   0.0440000 0.004     0.9010 0.009     0.7450 0.006  1.85    0.02     5.240 0.06     5.100 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.190 0.05     0.560 0.03     0.600 0.05   
Arp271_4_sbt_disk_1_0       210.8513400  -6.0187971000 NGC5427     0.0430 0.002   0.0330000 0.001     0.1870 0.006     0.1310 0.004  0.71    0.01     2.030 0.03     3.300 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.200 <        0.160 <        0.220 <      
Arp271_40_sbt_disk_1_0      210.8538700  -6.0645867000 NGC5426     0.0270 0.003   0.0130000 <         1.7010 0.008     1.1570 0.005  3.24    0.02     9.360 0.08    13.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      3.230 0.06     2.580 0.04     2.360 0.05   
Arp271_41_sbt_disk_1_0      210.8641700  -6.0391839000 NGC5427     0.0690 <       0.0460000 0.007     0.3400 0.01      0.2550 0.007  1.63    0.02     4.830 0.07     7.800 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.280 <        0.400 0.03     0.280 <      
Arp271_42_sbt_disk_1_0      210.8690100  -6.0289210000 NGC5427     0.2600 0.01    0.1900000 0.01      1.5500 0.01      1.1940 0.008  6.49    0.03    18.700 0.08    41.600 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.190 0.05     1.150 0.04     1.410 0.05   
Arp271_44_sbt_disk_1_0      210.8712200  -6.0244345000 NGC5427     0.0610 0.008   0.0450000 0.005     0.4380 0.008     0.3170 0.005  1.31    0.02     3.940 0.05     6.200 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.400 0.04     0.180 <        0.280 <      
Arp271_45_sbt_disk_1_0      210.8608500  -6.0509217000 NGC5427     0.0148 0.0005  0.0196000 0.0005    0.0263 0.0009    0.0205 0.0009 0.086   0.003    0.177 0.005    0.170 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.110 <        0.220 <      
Arp271_46_sbt_disk_1_0      210.8680500  -6.0338578000 NGC5427     0.1900 0.01    0.1400000 0.01      1.3600 0.01      1.0350 0.008  5.7     0.03    17.190 0.08    32.100 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.900 0.05     1.010 0.04     0.980 0.04   
Arp271_48_sbt_disk_1_0      210.8491800  -6.0833193000 NGC5426     0.0190 <       0.0180000 <         0.0778 0.0008    0.0540 0.001  0.153   0.006    0.689 0.006    1.480 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 <        0.120 <        0.230 <      
Arp271_49_sbt_disk_1_0      210.8575000  -6.0617675000 NGC5426     0.0540 0.003   0.0630000 0.003     0.4160 0.007     0.3000 0.005  1.02    0.02     2.700 0.04     3.100 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.330 0.03     0.550 0.02     0.260 <      
Arp271_5_sbt_disk_1_0       210.8476600  -6.0261085000 NGC5427     0.0650 0.003   0.0440000 0.002     0.1840 0.004     0.1230 0.003  0.713   0.008    2.130 0.02     1.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.360 0.03     0.150 <        0.470 0.03   
Arp271_50_sbt_disk_1_0      210.8511300  -6.0791333000 NGC5426     0.1040 0.004   0.0920000 0.004     0.4510 0.007     0.3470 0.005  1.58    0.02     4.510 0.04     3.700 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.270 0.03     0.190 <        0.690 0.04   
Arp271_51_sbt_disk_1_0      210.8534800  -6.0736719000 NGC5426     0.0320 0.003   0.0160000 <         1.6000 0.01      1.0500 0.008  3.72    0.03    10.950 0.09    14.300 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.470 0.05     2.160 0.03     1.890 0.04   
Arp271_52_sbt_disk_1_0      210.8467000  -6.0890390000 NGC5426     0.0072 0.0004  0.0087000 0.0005    0.0113 0.0007    0.0075 0.0007 0.072   0.004    0.149 0.004    0.230 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 <        0.110 <        0.200 <      
Arp271_53_sbt_disk_1_0      210.8565700  -6.0698831000 NGC5426     0.0250 <       0.0150000 0.002     1.5510 0.006     0.9910 0.007  2.507   0.009    7.150 0.02    12.800 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.640 0.05     2.420 0.03     1.780 0.06   
Arp271_54_sbt_disk_1_0      210.8739900  -6.0330142000 NGC5427     0.0200 <       0.0130000 0.002     0.1200 0.001     0.0740 0.001  0.307   0.005    1.045 0.007    1.140 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.200 <        0.140 <        0.370 0.04   
Arp271_55_sbt_disk_1_0      210.8534500  -6.0823692000 NGC5426     0.0200 0.003   0.0230000 0.002     0.1810 0.004     0.1270 0.003  0.553   0.009    1.480 0.02     2.800 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.130 <        0.230 <      
Arp271_56_sbt_disk_1_0      210.8555800  -6.0779595000 NGC5426     0.0230 0.003   0.0140000 <         0.7130 0.007     0.5480 0.005  2.84    0.02     8.370 0.05    10.900 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.410 0.03     0.550 0.03     0.290 <      
Arp271_57_sbt_disk_1_0      210.8497400  -6.0916766000 NGC5426     0.0064 0.0004  0.0085000 0.0005    0.0176 0.0006    0.0074 0.0007 0.027   0.003    0.069 0.004    0.250 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 0.02     0.120 <        0.210 <      
Arp271_58_sbt_disk_1_0      210.8560200  -6.0742547000 NGC5426     0.0410 0.003   0.0340000 0.002     0.9800 0.01      0.6480 0.007  2.5     0.02     7.220 0.06     8.700 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.130 0.04     1.010 0.04     0.780 0.05   
Arp271_59_sbt_disk_1_0      210.8732000  -6.0359270000 NGC5427     0.0120 <       0.0061000 <         0.0818 0.0009    0.0610 0.001  0.231   0.005    0.684 0.006    0.990 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.140 0.02     0.210 <      
Arp271_6_sbt_disk_1_0       210.8480500  -6.0252130000 NGC5427     0.0530 0.002   0.0390000 0.002     0.1320 0.004     0.0790 0.003  0.645   0.009    2.150 0.02     1.300 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.580 0.03     0.200 0.02     0.200 <      
Arp271_60_sbt_disk_1_0      210.8604900  -6.0675380000 NGC5426     0.0260 0.002   0.0260000 0.002     0.1080 0.004     0.0890 0.003  0.36    0.01     0.950 0.02     1.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.560 0.03     0.120 <        0.250 <      
Arp271_61_sbt_disk_1_0      210.8543700  -6.0860661000 NGC5426     0.0120 <       0.0110000 <         0.0400 0.002     0.0180 0.001  0.047   <        0.200 0.01     0.620 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 <        0.120 <        0.210 <      
Arp271_62_sbt_disk_1_0      210.8568900  -6.0824125000 NGC5426     0.0110 <       0.0100000 <         0.1250 0.002     0.0780 0.002  0.266   0.007    0.680 0.01     1.140 0.07       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.120 <        0.220 0.03   
Arp271_63_sbt_disk_1_0      210.8617800  -6.0715460000 NGC5426     0.0230 0.002   0.0230000 0.001     0.1250 0.003     0.0890 0.002  0.393   0.008    1.140 0.02     1.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 <        0.250 <      
Arp271_64_sbt_disk_1_0      210.8758600  -6.0360578000 NGC5427     0.0044 0.0006  0.0037000 <         0.0400 0.001     0.0180 0.001  0.031   0.004    0.140 0.005    0.440 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 0.02     0.210 <      
Arp271_65_sbt_disk_1_0      210.8542200  -6.0937332000 NGC5426     0.0025 <       0.0035000 <         0.0339 0.0007    0.0201 0.0008 0.023   <        0.022 0.003    0.280 0.04       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.280 0.02     0.300 0.03   
Arp271_66_sbt_disk_1_0      210.8595900  -6.0807885000 NGC5426     0.0120 <       0.0120000 <         0.0180 <         0.0130 <      0.043   <        0.093 <        0.540 0.07       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 <        0.190 <      
Arp271_68_sbt_disk_1_0      210.8584400  -6.0871839000 NGC5426     0.0430 0.002   0.0400000 0.002     0.0910 0.001     0.0370 0.001  0.252   0.005    0.640 0.008    0.610 0.07       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.130 0.02     0.170 <      
Arp271_69_sbt_disk_1_0      210.8623200  -6.0783490000 NGC5426     0.0550 0.002   0.0560000 0.001     0.1450 0.003     0.0980 0.002  0.523   0.007    1.370 0.02     2.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.300 0.02     0.160 0.02     0.220 <      
Arp271_7_sbt_disk_1_0       210.8488800  -6.0329251000 NGC5427     0.0660 0.003   0.0650000 0.002     0.6800 0.01      0.4680 0.007  2.31    0.02     7.110 0.05     7.200 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.010 0.04     0.730 0.03     0.930 0.04   
Arp271_70_sbt_disk_1_0      210.8600400  -6.0835196000 NGC5426     0.0270 0.002   0.0220000 0.002     0.0160 0.002     0.0140 0.002  0.078   0.006    0.170 0.01     0.510 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 <        0.180 <      
Arp271_71_sbt_disk_1_0      210.8590000  -6.0931553000 NGC5426     0.0032 0.0005  0.0037000 <         0.0208 0.0008    0.0070 0.0009 0.025   <        0.027 <        0.300 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.110 <        0.190 <      
Arp271_72_sbt_disk_1_0      210.8608500  -6.0900453000 NGC5426     0.0088 <       0.0082000 <         0.0440 0.001     0.0360 0.001  0.079   0.004    0.169 0.005    0.430 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 <        0.100 <        0.190 <      
Arp271_8_sbt_disk_1_0       210.8530800  -6.0213522000 NGC5427     0.0160 <       0.0200000 0.002     0.1700 0.003     0.1100 0.002  0.311   0.008    0.850 0.02     0.900 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.270 0.03     0.140 <        0.220 <      
Arp271_9_sbt_disk_1_0       210.8549600  -6.0179161000 NGC5427     0.0130 <       0.0120000 <         0.1780 0.005     0.1290 0.003  0.61    0.01     1.860 0.03     3.200 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.480 0.03     0.310 0.02     0.260 0.03   
Arp279_1_sbt_disk_1_0        48.5160940  -2.8226086000 NGC1253        ... ...           ... ...       0.4770 0.004     0.3160 0.003  0.47    0.008    1.150 0.01     1.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      0.6200 0.01   1.19e-14    2e-16    0.300 <        0.580 0.03     0.360 <      
Arp279_10_sbt_disk_1_0       48.5448280  -2.8129473000 NGC1253        ... ...           ... ...       0.2200 0.003     0.1290 0.003  0.342   0.008    0.720 0.01     0.300 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.1500 0.01   2.1e-15     2e-16    0.420 <        0.240 <        0.400 <      
Arp279_11_sbt_disk_1_0       48.5535310  -2.8212605000 NGC1253        ... ...           ... ...       1.1950 0.005     0.8340 0.004  3.65    0.01    10.130 0.02    12.500 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      1.3200 0.01   3.18e-14    2e-16    0.400 <        0.870 0.04     0.930 0.06   
Arp279_12_sbt_disk_1_0       48.5598580  -2.8251243000 NGC1253        ... ...           ... ...       0.5770 0.004     0.4390 0.003  1.665   0.007    4.470 0.009   13.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      2.7600 0.01   7.77e-14    2e-16    0.320 <        0.350 0.03     0.380 <      
Arp279_13_sbt_disk_1_0       48.5545500  -2.8118713000 NGC1253        ... ...           ... ...       0.1520 0.004     0.1230 0.003  0.283   0.007    0.800 0.01     1.420 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      0.3430 0.009  8.1e-15     2e-16    0.350 <        0.200 <        0.370 <      
Arp279_14_sbt_disk_1_0       48.5693150  -2.8246157000 NGC1253        ... ...           ... ...       0.6460 0.003     0.4720 0.002  0.789   0.005    1.818 0.008   16.120 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      3.5000 0.01   9.48e-14    2e-16    0.800 0.04     0.710 0.03     0.500 0.05   
Arp279_15_sbt_disk_1_0       48.5665320  -2.8189729000 NGC1253        ... ...           ... ...       0.1050 0.003     0.1240 0.002  0.529   0.006    1.339 0.008   16.340 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      0.7800 0.01   2.34e-14    2e-16    0.310 <        0.210 <        0.360 <      
Arp279_16_sbt_disk_1_0       48.5664570  -2.8138068000 NGC1253        ... ...           ... ...       0.2710 0.003     0.1930 0.002  0.34    0.006    0.978 0.008    3.260 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      1.0500 0.009  2.66e-14    2e-16    0.300 <        0.190 <        0.370 <      
Arp279_18_sbt_disk_1_0       48.5909770  -2.8023722000 NGC1253A       ... ...           ... ...       0.2780 0.004     0.1970 0.003  0.317   0.008    0.740 0.01     1.450 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      0.6500 0.01   1.31e-14    2e-16    0.580 0.05     0.640 0.03     0.400 <      
Arp279_2_sbt_disk_1_0        48.5119480  -2.8168930000 NGC1253        ... ...           ... ...       0.3930 0.003     0.2980 0.003  0.661   0.008    1.870 0.01     9.740 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      2.1800 0.01   6.08e-14    2e-16    0.340 0.04     0.580 0.03     0.580 0.05   
Arp279_3_sbt_disk_1_0        48.5149660  -2.8137795000 NGC1253        ... ...           ... ...       0.3050 0.003     0.2430 0.003  0.424   0.007    1.031 0.009    5.620 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      1.4820 0.009  3.9e-14     2e-16    0.760 0.04     0.620 0.03     0.370 <      
Arp279_4_sbt_disk_1_0        48.5251580  -2.8272044000 NGC1253        ... ...           ... ...      13.0680 0.008     8.3740 0.006  6.87    0.01     7.710 0.02     6.900 0.1        ... ...          ... ...          ... ...         ... ...        ... ...     23.5200 0.01   6.43e-14    2e-16   43.870 0.06    49.200 0.05    30.590 0.06   
Arp279_5_sbt_disk_1_0        48.5294750  -2.8240357000 NGC1253        ... ...           ... ...       2.1500 0.01      1.4050 0.009  3.34    0.02     9.540 0.04     9.200 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      1.3100 0.02   1.48e-14    3e-16    4.060 0.07     3.760 0.06     4.040 0.07   
Arp279_6_sbt_disk_1_0        48.5242310  -2.8161659000 NGC1253        ... ...           ... ...       0.3880 0.003     0.2890 0.003  0.969   0.008    2.600 0.01     3.340 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      1.2100 0.01   3.27e-14    2e-16    0.350 0.05     0.340 0.03     0.380 <      
Arp279_7_sbt_disk_1_0        48.5315610  -2.8229148000 NGC1253        ... ...           ... ...       3.1100 0.01      2.0100 0.01   4.25    0.02    11.360 0.05    10.200 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      1.7900 0.02   2.1e-14     3e-16    5.470 0.07     5.140 0.05     5.290 0.07   
Arp279_8_sbt_disk_1_0        48.5344590  -2.8160686000 NGC1253        ... ...           ... ...       0.6070 0.003     0.4300 0.002  1.405   0.007    3.680 0.01     5.840 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      0.6600 0.01   1.06e-14    2e-16    1.060 0.06     1.160 0.04     0.470 <      
Arp279_9_sbt_disk_1_0        48.5435500  -2.8209402000 NGC1253        ... ...           ... ...       3.1300 0.01      2.0030 0.009  4.64    0.02    12.510 0.05     9.800 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      1.8400 0.02   1.87e-14    2e-16    5.720 0.07     4.560 0.06     4.350 0.08   
Arp280_1_sbt_disk_1_0       174.4234500  47.9063680000 NGC3769     0.1750 0.003   0.1240000 0.003     2.4960 0.002     1.5660 0.003  2.249   0.009    4.299 0.009    3.430 0.04    0.3470 0.003     1.7380 0.006     2.6900 0.01      3.470 0.01     3.730 0.02     1.8800 0.03   7.6e-15     3e-16    5.250 0.09     4.320 0.06     2.240 0.08   
Arp282_1_sbt_disk_1_0         9.2048730  23.9898030000 NGC0169     0.0018 <       0.0020000 <         0.1760 0.003     0.1130 0.002  0.18    0.004    0.522 0.007    0.460 0.03    0.0100 <         0.0310 0.002     0.0960 0.003     0.159 0.005    0.160 0.009    0.1400 0.01   2.5e-16     7e-17    0.160 <        0.210 0.02     0.160 <      
Arp282_2_sbt_disk_1_0         9.2102212  23.9905600000 NGC0169     0.0031 <       0.0026000 <         1.3100 0.02      0.8300 0.01   1.28    0.02     3.250 0.05     2.300 0.2     0.0130 <         0.0890 0.007     0.3100 0.02      0.610 0.04     0.940 0.05     0.5900 0.02   1.54e-15    9e-17    2.050 0.04     1.610 0.03     2.130 0.04   
Arp282_3_sbt_disk_1_0         9.2186974  23.9914710000 NGC0169     0.0066 0.0009  0.0046000 <         2.3200 0.03      1.5500 0.02   3.41    0.03     8.970 0.09     7.200 0.4     0.0390 0.003     0.2500 0.01      0.6900 0.04      1.140 0.06     1.530 0.08     1.3000 0.02   4.5e-15     1e-16    3.220 0.08     2.460 0.06     3.460 0.08   
Arp282_4_sbt_disk_1_0         9.2219337  23.9913990000 NGC0169     0.0055 0.0007  0.0039000 <         0.9800 0.01      0.6520 0.008  1.34    0.01     3.720 0.04     3.600 0.2     0.0310 0.002     0.1230 0.005     0.2800 0.01      0.470 0.02     0.680 0.03     0.4700 0.02   1.4e-15     1e-16    1.440 0.04     1.080 0.03     1.370 0.04   
Arp282_5_sbt_disk_1_0         9.2247737  23.9913310000 NGC0169     0.0038 0.0005  0.0030000 <         0.5750 0.005     0.3730 0.003  0.635   0.006    1.680 0.01     1.550 0.08    0.0110 <         0.0760 0.002     0.2040 0.006     0.340 0.01     0.450 0.01     0.3300 0.01   8.8e-16     8e-17    1.070 0.03     0.720 0.02     0.830 0.03   
Arp283_1_sbt_disk_1_0       139.3395300  42.0068350000 NGC2798     0.0099 0.0007  0.0026000 0.0003    0.6740 0.006     0.3940 0.004  0.87    0.01     2.150 0.01    13.500 0.1     0.0690 0.002     0.3200 0.005     0.6000 0.01      0.840 0.01     1.200 0.02     6.8000 <      2e-16       <        1.260 0.04     1.410 0.03     1.500 0.05   
Arp284_1_sbt_disk_1_0       354.0836200   2.1534867000 NGC7715        ... ...     0.0180000 0.001     0.0660 0.002     0.0510 0.003  0.064   <        0.146 0.009    1.150 0.08    0.0420 0.002     0.1290 0.002     0.1400 0.003     0.145 0.003    0.114 0.007       ... ...    ...         ...      0.170 <        0.110 <        0.180 <      
Arp284_2_sbt_disk_1_0       354.0861300   2.1560434000 NGC7715        ... ...     0.0270000 0.003     0.1300 0.003     0.0880 0.003  0.07    <        0.076 0.009    0.680 <       0.0650 0.004     0.2320 0.007     0.2810 0.009     0.300 0.01     0.290 0.01        ... ...    ...         ...      0.210 <        0.290 0.02     0.180 <      
Arp284_3_sbt_disk_1_0       354.0876300   2.1539840000 NGC7715        ... ...     0.0240000 <         0.1370 0.003     0.0880 0.003  0.074   <        0.140 0.01     0.580 <       0.0320 0.004     0.1900 0.01      0.2400 0.01      0.260 0.01     0.210 0.02        ... ...    ...         ...      0.300 0.03     0.300 0.02     0.190 <      
Arp284_4_sbt_disk_1_0       354.0949000   2.1587670000 NGC7715        ... ...     0.0780000 0.005     0.1560 0.003     0.1010 0.003  0.13    0.01     0.400 0.01     0.630 <       0.1520 0.006     0.3400 0.01      0.3600 0.01      0.360 0.02     0.310 0.02        ... ...    ...         ...      0.290 0.03     0.360 0.02     0.200 <      
Arp285_1_sbt_disk_1_0       141.0060400  49.2041190000 NGC2854     0.0670 0.007   0.0500000 0.005     0.7340 0.003     0.5050 0.002  2.16    0.005    5.910 0.01    12.200 0.1     0.1150 0.007     0.2600 0.02      0.4400 0.03      0.470 0.04     0.580 0.05     0.8440 0.007  2e-14       1e-16    0.870 0.03     0.720 0.01     0.750 0.03   
Arp285_2_sbt_disk_1_0       141.0094500  49.2068090000 NGC2854     0.0470 0.005   0.0230000 0.003     0.7430 0.001     0.5060 0.001  1.435   0.005    3.870 0.01    11.790 0.07    0.0810 0.005     0.3100 0.02      0.5400 0.04      0.680 0.06     0.840 0.08     0.6800 0.006  1.32e-14    1e-16    1.490 0.05     1.060 0.02     0.680 0.03   
Arp285_3_sbt_disk_1_0       141.0080300  49.2001170000 NGC2854     0.0700 0.008   0.0480000 0.006     1.2070 0.003     0.7720 0.002  2.332   0.007    6.644 0.009   10.700 0.2     0.1490 0.007     0.5200 0.02      0.8400 0.03      1.060 0.03     1.280 0.04     0.7020 0.006  9.2e-15     1e-16    1.820 0.03     1.580 0.02     1.640 0.02   
Arp285_4_sbt_disk_1_0       141.0107800  49.2013760000 NGC2854     0.0990 0.006   0.0800000 0.005     1.7500 0.02      1.1200 0.01   2.88    0.04     8.600 0.1     24.000 1       0.2360 0.006     0.7100 0.02      1.1700 0.03      1.510 0.05     1.880 0.08     0.8400 0.01   8.4e-15     2e-16    3.710 0.05     2.860 0.04     3.140 0.04   
Arp285_5_sbt_disk_1_0       141.0221600  49.2049050000 NGC2854     0.0440 0.003   0.0420000 0.002     0.3250 0.0008    0.2090 0.002  0.476   0.006    1.441 0.006    2.210 0.09    0.0640 0.002     0.2130 0.006     0.3000 0.01      0.330 0.01     0.300 0.02     0.2180 0.006  3e-15       1e-16    0.250 0.03     0.300 0.02     0.260 0.03   
Arp285_6_sbt_disk_1_0       141.0653000  49.2508920000 NGC2856     0.1580 0.006   0.1020000 0.005     8.1800 0.01      5.6370 0.007  18.97   0.02    56.220 0.05   186.200 0.7     0.5210 0.008     1.6500 0.02      3.2600 0.05      4.470 0.07     6.100 0.1      3.4400 0.01   5.81e-14    1e-16   12.360 0.07     9.320 0.04    10.220 0.08   
Arp285_7_sbt_disk_1_0       141.0691900  49.2473720000 NGC2856     0.0930 0.003   0.0480000 0.002     8.7900 0.03      6.1200 0.02   22.21   0.02    65.370 0.04   191.300 0.9     0.4510 0.007     1.3100 0.02      2.8400 0.05      3.890 0.07     5.600 0.1      4.4600 0.01   9.66e-14    1e-16   11.700 0.1      8.800 0.08    10.450 0.08   
Arp285_8_sbt_disk_1_0       141.0752700  49.2418050000 NGC2856     0.0032 <       0.0019000 <         0.1260 0.001     0.0830 0.001  0.118   0.004    0.299 0.005    0.740 0.05    0.0120 <         0.0450 0.003     0.0910 0.006     0.118 0.008    0.130 0.01     0.0480 <      2.1e-16     <        0.170 <        0.300 0.02     0.240 <      
Arp290_10_sbt_disk_1_0       30.9579420  14.7457140000 IC0196      0.0350 0.003   0.0220000 0.002     1.2320 0.006     0.8830 0.004  2.675   0.006    7.344 0.006   12.700 0.1     0.0680 0.004     0.2980 0.005     0.5940 0.009     0.790 0.01     0.870 0.02     0.5430 0.009  1.93e-15    5e-17    1.740 0.04     1.340 0.03     1.390 0.04   
Arp290_11_sbt_disk_1_0       30.9619110  14.7501920000 IC0196      0.0062 0.0006  0.0069000 0.0007    0.0980 0.003     0.0660 0.002  0.101   0.004    0.239 0.005    0.220 <       0.0220 <         0.0440 0.002     0.0710 0.003     0.093 0.004    0.114 0.009    0.0530 <      1.4e-16     <        0.170 <        0.330 0.02     0.160 <      
Arp290_12_sbt_disk_1_0       30.9604770  14.7550670000 IC0196      0.0097 0.0008  0.0130000 0.0008    0.2010 0.004     0.1380 0.002  0.2     0.004    0.467 0.005    0.360 0.03    0.0230 0.003     0.0910 0.002     0.1700 0.003     0.197 0.004    0.270 0.009    0.1100 <      1.4e-16     <        0.550 0.03     0.170 0.02     0.630 0.03   
Arp290_2_sbt_disk_1_0        30.9514710  14.7290370000 IC0196      0.0059 0.0008  0.0055000 <         0.1960 0.006     0.1050 0.004  0.111   0.006    0.331 0.009    0.380 <       0.0210 <         0.0180 <         0.0380 0.005     0.046 <        0.079 <        0.0340 0.009  2.4e-16     5e-17    0.220 <        0.160 0.02     0.240 <      
Arp290_3_sbt_disk_1_0        30.9534700  14.7279240000 IC0196      0.0069 0.0008  0.0053000 <         0.4140 0.005     0.2550 0.003  0.331   0.005    0.825 0.008    0.380 0.05    0.0210 <         0.0940 0.002     0.1980 0.004     0.282 0.007    0.330 0.01     0.1730 0.008  5.1e-16     5e-17    0.490 0.03     0.630 0.02     0.640 0.03   
Arp290_4_sbt_disk_1_0        30.9520600  14.7334170000 IC0196      0.0041 <       0.0041000 <         0.0820 0.003     0.0600 0.002  0.028   <        0.059 0.005    0.260 <       0.0210 <         0.0200 <         0.0450 0.005     0.054 <        0.084 <        0.0370 <      1.4e-16     <        0.200 0.03     0.180 0.02     0.180 <      
Arp290_5_sbt_disk_1_0        30.9519760  14.7410700000 IC0196      0.0044 <       0.0046000 0.0005    0.0720 0.002     0.0520 0.001  0.048   0.003    0.067 0.004    0.280 0.03    0.0210 <         0.0150 <         0.0260 <         0.039 <        0.071 <        0.0320 <      1.4e-16     <        0.170 <        0.110 <        0.170 <      
Arp290_6_sbt_disk_1_0        30.9557830  14.7315910000 IC0196      0.0057 0.0006  0.0047000 <         0.9800 0.006     0.5990 0.004  0.74    0.005    1.567 0.005    1.290 0.04    0.0410 0.003     0.2660 0.003     0.5880 0.006     0.835 0.009    0.900 0.01     0.3980 0.009  6.4e-16     5e-17    1.730 0.03     1.270 0.03     1.730 0.04   
Arp290_7_sbt_disk_1_0        30.9571970  14.7284270000 IC0196      0.0040 <       0.0053000 0.0006    0.1040 0.001     0.0570 0.001  0.054   0.003    0.111 0.003    0.250 <       0.0210 <         0.0270 0.003     0.0420 0.006     0.062 0.009    0.095 <        0.0430 <      1.4e-16     <        0.490 0.03     0.140 <        0.220 <      
Arp290_8_sbt_disk_1_0        30.9563870  14.7358690000 IC0196      0.0079 <       0.0060000 <         1.1500 0.01      0.7040 0.007  0.649   0.008    1.003 0.007    0.820 0.07    0.0510 <         0.3600 0.04      0.8000 0.1       1.200 0.2      1.400 <        0.5200 0.01   2.4e-16     6e-17    2.880 0.05     1.960 0.04     2.040 0.04   
Arp294_1_sbt_disk_1_0       174.9330400  31.9106150000 NGC3786        ... ...           ... ...       1.4610 0.006     1.0100 0.004  2.9     0.02     8.050 0.06    20.400 0.4     0.1610 0.003     0.3820 0.006     0.7100 0.01      0.820 0.02     0.910 0.03        ... ...    ...         ...      1.550 0.07     1.910 0.05     1.680 0.05   
Arp294_2_sbt_disk_1_0       174.9303100  31.9120620000 NGC3786        ... ...           ... ...       0.6900 0.02      0.4200 0.02   0.54    0.03     1.420 0.07    11.000 1       0.0940 <         0.3300 <         0.7000 <         0.900 <        1.300 <           ... ...    ...         ...      1.890 0.07     1.120 0.06     1.600 0.06   
Arp294_3_sbt_disk_1_0       174.9375400  31.9277980000 NGC3788        ... ...           ... ...       3.1400 0.03      2.0300 0.02   4.71    0.04    11.300 0.1     19.000 0.6     0.2760 0.005     0.8300 0.02      1.7300 0.05      2.350 0.08     3.200 0.1         ... ...    ...         ...      4.500 0.1      4.190 0.07     5.080 0.07   
Arp294_4_sbt_disk_1_0       174.9256600  31.9063210000 NGC3786        ... ...           ... ...       1.1100 0.02      0.7500 0.02   1.48    0.03     4.020 0.06    22.700 0.4     0.1400 0.02      0.4200 0.05      0.7900 <         1.000 <        1.400 <           ... ...    ...         ...      2.470 0.08     2.020 0.07     1.800 0.08   
Arp294_5_sbt_disk_1_0       174.9228000  31.9064310000 NGC3786        ... ...           ... ...       0.9700 0.02      0.7200 0.01   1.59    0.02     4.060 0.04    10.400 0.2     0.2500 0.003     0.5300 0.01      0.8200 0.03      0.960 0.03     1.210 0.04        ... ...    ...         ...      1.680 0.07     1.260 0.05     1.580 0.05   
Arp294_6_sbt_disk_1_0       174.9364800  31.9293420000 NGC3788        ... ...           ... ...       5.6400 0.04      3.4200 0.03   3.51    0.05     5.200 0.1     10.400 0.6     0.2910 0.006     1.5600 0.02      3.5000 0.06      5.330 0.09     7.100 0.1         ... ...    ...         ...     12.200 0.1      9.700 0.1     10.400 0.1    
Arp294_7_sbt_disk_1_0       174.9220700  31.9096450000 NGC3786        ... ...           ... ...       0.5900 0.02      0.4500 0.01   0.83    0.02     2.170 0.01     7.780 0.09    0.0350 <         0.1400 0.02      0.2800 0.03      0.420 0.04     0.390 0.05        ... ...    ...         ...      0.550 0.07     0.480 0.06     0.420 <      
Arp294_8_sbt_disk_1_0       174.9345900  31.9362560000 NGC3788        ... ...           ... ...       3.2700 0.02      2.1800 0.01   5.34    0.03    13.900 0.08    21.200 0.7     0.1230 0.005     0.4700 0.01      0.9300 0.02      1.350 0.04     2.010 0.05        ... ...    ...         ...      4.120 0.08     3.420 0.06     4.210 0.06   
Arp294_9_sbt_disk_1_0       174.9344600  31.9408240000 NGC3788        ... ...           ... ...       2.2300 0.01      1.4880 0.008  5.5     0.01    15.460 0.01    19.900 0.3     0.2210 0.004     0.5700 0.01      0.8600 0.01      1.100 0.02     1.410 0.02        ... ...    ...         ...      2.990 0.07     1.770 0.05     2.220 0.06   
Arp298_1_sbt_disk_1_0       345.8067900   8.8725591000 NGC7469     0.0083 0.0008  0.0072000 0.0005    0.0310 0.002     0.0280 0.002  0.067   0.009    0.320 0.02     6.200 0.7     0.0290 0.003     0.0270 0.001     0.0360 0.002     0.031 0.003    0.049 <        0.3900 0.01   3.8e-15     7e-17    0.100 <        0.080 0.01     0.110 <      
Arp298_10_sbt_disk_1_0      345.8177600   8.8681387000 NGC7469     0.0110 <       0.0051000 <         0.1010 0.002     0.1030 0.002  0.75    0.01     1.200 0.02     3.100 <       0.0230 <         0.0130 <         0.0260 <         0.038 0.006    0.064 <        0.0900 0.01   8e-16       8e-17    0.120 <        0.074 <        0.100 <      
Arp298_11_sbt_disk_1_0      345.8131800   8.8779749000 NGC7469     0.0930 <       0.0170000 <         0.4060 0.003     0.4470 0.003  1.43    0.02     2.930 0.04    14.000 0.5     0.1100 <         0.3600 <         0.6200 <         0.760 <        0.850 <        0.8700 0.02   6.5e-15     1e-16    0.730 0.02     0.540 0.02     0.570 0.02   
Arp298_12_sbt_disk_1_0      345.8117000   8.8820179000 NGC7469     0.0340 0.002   0.0280000 0.001     0.1790 0.002     0.1340 0.001  0.887   0.007    2.310 0.01     6.000 0.5     0.0700 0.003     0.0770 0.001     0.1100 0.002     0.086 0.003    0.113 0.007    1.8300 0.01   1.829e-14   9e-17    0.100 <        0.065 <        0.110 <      
Arp298_13_sbt_disk_1_0      345.8178200   8.8726875000 NGC7469     0.7500 <       0.6300000 <         1.6200 0.02      1.1900 0.01   2.26    0.03     6.890 0.06   209.000 2       0.2000 <         0.5400 0.05      0.9300 0.09      1.200 0.1      1.400 0.2      2.1100 0.03   1.26e-14    1e-16    2.120 0.06     1.770 0.04     1.860 0.05   
Arp298_14_sbt_disk_1_0      345.8115800   8.8853765000 NGC7469     0.0067 <       0.0040000 <         0.0270 0.001     0.0081 <      0.056   0.005    0.503 0.009    2.300 0.2     0.0200 <         0.0080 <         0.0130 <         0.019 <        0.050 <        0.0330 <      2.2e-16     <        0.110 <        0.070 <        0.130 0.01   
Arp298_15_sbt_disk_1_0      345.8202800   8.8709362000 NGC7469     0.0200 <       0.0094000 <         0.1250 0.001     0.0720 0.001  0.38    0.02     0.680 0.03     2.600 <       0.0240 <         0.0430 <         0.0700 <         0.093 <        0.120 <        0.3000 0.01   2.84e-15    9e-17    0.130 0.02     0.093 <        0.130 <      
Arp298_16_sbt_disk_1_0      345.8178500   8.8779280000 NGC7469     0.0330 <       0.0096000 <         0.0910 0.001     0.2060 0.003  0.422   0.009    0.620 0.02     3.100 <       0.0210 <         0.0230 <         0.0470 <         0.067 <        0.094 <        0.0410 <      2.7e-16     <        0.089 <        0.088 <        0.120 <      
Arp298_17_sbt_disk_1_0      345.8172400   8.8803859000 NGC7469     0.0100 <       0.0080000 <         0.0480 0.002     0.0430 0.003  0.126   0.009    0.460 0.02     4.100 <       0.0210 <         0.0220 0.002     0.0240 0.002     0.033 0.003    0.048 <        0.2500 0.01   2.4e-15     8e-17    0.079 <        0.133 0.009    0.089 <      
Arp298_18_sbt_disk_1_0      345.8192900   8.8756136000 NGC7469     0.0630 <       0.0180000 <         0.1940 0.002     0.2029 0.0005 0.49    0.02     1.520 0.04    13.000 0.3     0.0280 <         0.0610 <         0.1100 <         0.150 <        0.190 <        0.1000 <      3.1e-16     <        0.130 <        0.120 0.02     0.150 <      
Arp298_19_sbt_disk_1_0      345.8145600   8.8849654000 NGC7469     0.0051 <       0.0033000 <         0.0320 0.001     0.0110 0.001  0.028   0.003    0.125 0.006    0.670 <       0.0200 <         0.0077 <         0.0130 <         0.020 <        0.049 <        0.0600 0.01   4.5e-16     7e-17    0.130 <        0.060 <        0.110 0.01   
Arp298_2_sbt_disk_1_0       345.8064400   8.8753021000 NGC7469     0.0067 <       0.0057000 <         0.0110 <         0.0093 <      0.046   <        0.230 0.02     3.700 <       0.0210 <         0.0088 <         0.0120 <         0.018 <        0.047 <        0.0340 <      2.3e-16     <        0.120 0.02     0.057 <        0.085 <      
Arp298_20_sbt_disk_1_0      345.8209000   8.8737603000 NGC7469     0.0200 <       0.0081000 <         0.1930 0.002     0.1630 0.002  0.58    0.01     1.060 0.02     2.700 <       0.0230 <         0.0370 <         0.0610 <         0.078 <        0.100 <        0.1600 0.01   1.33e-15    9e-17    0.110 <        0.100 <        0.150 <      
Arp298_21_sbt_disk_1_0      345.8190500   8.8802603000 NGC7469     0.0170 0.001   0.0123000 0.0009    0.1560 0.002     0.1340 0.002  0.583   0.008    1.710 0.02     4.400 <       0.0420 0.003     0.0460 0.001     0.0690 0.002     0.064 0.003    0.128 0.007    0.9500 0.01   9.36e-15    9e-17    0.081 <        0.090 0.009    0.099 <      
Arp298_22_sbt_disk_1_0      345.8216800   8.8763677000 NGC7469     0.0063 <       0.0038000 <         0.0220 0.002     0.0110 <      0.222   0.007    0.300 0.01     4.400 <       0.0200 <         0.0076 <         0.0140 <         0.021 <        0.051 <        0.0360 <      2.4e-16     <        0.081 <        0.072 <        0.098 <      
Arp298_25_sbt_disk_1_0      345.8282800   8.8719124000 NGC7469     0.0060 0.0005  0.0037000 0.0003    0.1740 0.002     0.1170 0.001  0.139   0.003    0.301 0.003    1.600 0.1     0.0300 0.003     0.0850 0.001     0.1660 0.002     0.233 0.003    0.284 0.007    0.1900 <      2.1e-16     <        0.340 0.01     0.263 0.008    0.560 0.02   
Arp298_26_sbt_disk_1_0      345.8233400   8.8942609000 IC5283      0.0290 0.003   0.0200000 0.002     3.7100 0.02      2.7000 0.01   9.99    0.02    29.310 0.03    59.000 1       0.0690 0.005     0.1490 0.009     0.4200 0.02      0.740 0.04     1.340 0.06     2.6900 0.03   2.32e-14    1e-16    3.720 0.07     2.430 0.06     3.660 0.07   
Arp298_27_sbt_disk_1_0      345.8260400   8.8932880000 IC5283      0.0230 0.003   0.0170000 0.002     4.2600 0.02      3.0000 0.01   10.07   0.02    29.090 0.04    44.000 1       0.0910 0.004     0.2500 0.01      0.7000 0.02      1.100 0.03     1.810 0.06     3.0500 0.03   2.44e-14    1e-16    4.360 0.07     2.840 0.06     4.440 0.06   
Arp298_3_sbt_disk_1_0       345.8078100   8.8746580000 NGC7469     0.0060 <       0.0052000 <         0.0250 0.001     0.0240 0.001  0.115   0.006    0.330 0.01     3.900 <       0.0210 <         0.0110 <         0.0200 <         0.028 <        0.056 <        0.0340 <      2.2e-16     <        0.120 <        0.066 <        0.099 <      
Arp298_4_sbt_disk_1_0       345.8074100   8.8770033000 NGC7469     0.0108 0.0007  0.0091000 0.0005    0.0560 0.001     0.0370 0.001  0.154   0.005    0.489 0.009    4.600 0.6     0.0360 0.003     0.0380 0.001     0.0440 0.002     0.040 0.003    0.050 0.007    0.4200 0.01   4.06e-15    7e-17    0.089 <        0.060 <        0.095 <      
Arp298_5_sbt_disk_1_0       345.8123300   8.8696220000 NGC7469     0.0210 <       0.0089000 <         0.0880 0.002     0.1510 0.002  0.47    0.02     1.160 0.03     4.400 0.4     0.0220 <         0.0150 <         0.0290 <         0.044 <        0.071 <        0.2100 0.01   2.09e-15    9e-17    0.140 0.02     0.095 <        0.130 <      
Arp298_6_sbt_disk_1_0       345.8108600   8.8718594000 NGC7469     0.0470 <       0.0160000 <         0.1600 0.001     0.1270 0.002  0.52    0.02     1.400 0.03    20.900 0.3     0.0270 <         0.0440 <         0.0800 <         0.110 <        0.140 <        0.0630 <      2.6e-16     <        0.150 0.02     0.110 <        0.160 <      
Arp298_7_sbt_disk_1_0       345.8070700   8.8813414000 NGC7469     0.0050 <       0.0040000 <         0.0175 0.0008    0.0086 0.0008 0.035   0.004    0.116 0.006    0.550 <       0.0200 <         0.0064 <         0.0100 <         0.016 <        0.048 <        0.0700 0.01   6e-16       7e-17    0.120 <        0.059 <        0.220 0.02   
Arp298_9_sbt_disk_1_0       345.8097500   8.8843704000 NGC7469     0.0110 <       0.0075000 <         0.0330 0.001     0.0250 0.001  0.147   0.004    0.540 0.01     1.600 <       0.0200 <         0.0130 0.001     0.0170 0.002     0.020 <        0.050 <        0.0700 0.01   5.6e-16     7e-17    0.098 <        0.073 <        0.120 0.01   
Arp72_1_sbt_disk_1_0        236.7474000  17.8841040000 NGC5996     0.5400 <       0.3400000 <         1.5800 0.02      1.0600 0.01   3.68    0.04    11.100 0.1     44.000 3       0.4900 <         0.6200 0.09      1.0000 0.1       1.300 0.1      1.600 0.1         ... ...    ...         ...      2.250 0.05     1.850 0.04     1.700 0.04   
Arp72_2_sbt_disk_1_0        236.7427600  17.8830110000 NGC5996     0.5300 <       0.3300000 <         1.3800 0.01      0.9430 0.008  3.52    0.03    10.010 0.08    41.000 2       0.4900 <         0.7500 0.09      1.1000 0.1       1.300 0.1      1.500 0.1         ... ...    ...         ...      2.130 0.05     1.750 0.04     1.460 0.03   
Arp82_1_sbt_disk_1_0        122.8171800  25.1801320000 NGC2536     0.2600 0.01    0.1820000 0.008     1.6580 0.009     1.2240 0.006  3.34    0.01     9.300 0.05    19.800 0.4     0.4720 0.007     0.9300 0.02      1.4100 0.03      1.620 0.03     1.850 0.04        ... ...    ...         ...      2.670 0.02     2.350 0.03     1.870 0.03   
Arp82_10_sbt_disk_1_0       122.8124300  25.2118570000 NGC2535     0.0240 <       0.0190000 <         0.1580 0.004     0.1030 0.003  0.59    0.01     1.840 0.03     2.200 <       0.0190 <         0.0180 <         0.0260 <         0.031 <        0.066 <           ... ...    ...         ...      0.110 <        0.073 <        0.096 <      
Arp82_11_sbt_disk_1_0       122.8079500  25.2031740000 NGC2535     0.1080 0.006   0.0690000 0.004     0.1380 0.007     0.1160 0.005  0.49    0.009    1.490 0.02     4.100 0.4     0.1240 0.003     0.1270 0.005     0.1400 0.007     0.106 0.009    0.110 0.01        ... ...    ...         ...      0.170 <        0.140 <        0.330 0.02   
Arp82_13_sbt_disk_1_0       122.8088000  25.2125020000 NGC2535     0.0340 0.003   0.0270000 0.002     0.0960 0.003     0.0640 0.002  0.257   0.005    0.720 0.01     0.890 <       0.0440 0.002     0.0670 0.003     0.0700 0.004     0.069 0.005    0.072 <           ... ...    ...         ...      0.110 <        0.102 0.008    0.170 0.01   
Arp82_14_sbt_disk_1_0       122.8069400  25.2085340000 NGC2535     0.0460 <       0.0180000 <         0.4500 0.01      0.3130 0.007  0.64    0.01     2.160 0.04    14.200 0.7     0.0560 <         0.1500 <         0.3200 <         0.450 <        0.550 <           ... ...    ...         ...      1.350 0.03     0.810 0.03     0.680 0.03   
Arp82_15_sbt_disk_1_0       122.8049700  25.2043100000 NGC2535     0.0430 <       0.0270000 <         0.3900 0.008     0.2490 0.005  0.17    0.01     0.270 0.03     5.800 0.6     0.1430 0.006     0.4600 0.02      0.7200 0.04      0.880 0.05     0.930 0.06        ... ...    ...         ...      1.040 0.03     1.050 0.03     0.730 0.03   
Arp82_17_sbt_disk_1_0       122.8032800  25.2025720000 NGC2535     0.0480 0.005   0.0360000 0.003     0.2600 0.005     0.1800 0.003  0.5     0.01     1.350 0.03     2.000 0.2     0.0710 0.005     0.1200 0.01      0.1900 <         0.220 <        0.200 <           ... ...    ...         ...      0.360 0.02     0.120 <        0.190 0.02   
Arp82_18_sbt_disk_1_0       122.8031400  25.2052790000 NGC2535     0.0780 <       0.0510000 <         0.2280 0.007     0.1460 0.005  0.203   0.009    0.630 0.02     4.700 <       0.0480 <         0.1000 <         0.2000 <         0.240 <        0.290 0.04        ... ...    ...         ...      0.540 0.02     0.480 0.02     0.430 0.03   
Arp82_19_sbt_disk_1_0       122.8031400  25.2092060000 NGC2535     0.0900 0.01    0.0590000 0.008     0.1420 0.008     0.0910 0.006  0.53    0.01     1.530 0.04     5.200 <       0.1120 0.005     0.1180 0.007     0.1200 0.01      0.110 0.01     0.140 0.02        ... ...    ...         ...      0.190 <        0.200 <        0.190 <      
Arp82_2_sbt_disk_1_0        122.8136600  25.1785120000 NGC2536     0.0730 <       0.0440000 <         0.4260 0.004     0.2860 0.003  1.112   0.007    3.230 0.02     6.700 0.2     0.1000 0.007     0.2200 0.02      0.3300 0.03      0.380 0.04     0.480 0.05        ... ...    ...         ...      0.580 0.01     0.440 0.01     0.490 0.02   
Arp82_20_sbt_disk_1_0       122.8009800  25.2070350000 NGC2535     0.2270 0.009   0.1410000 0.006     0.5220 0.009     0.4330 0.006  2.27    0.02     6.600 0.05    11.900 0.4     0.2810 0.004     0.3010 0.005     0.3750 0.007     0.299 0.009    0.310 0.01        ... ...    ...         ...      0.270 0.02     0.360 0.02     0.260 0.02   
Arp82_21_sbt_disk_1_0       122.8001300  25.2038120000 NGC2535     0.0540 <       0.0330000 <         0.2070 0.006     0.1510 0.004  0.81    0.01     2.450 0.04     2.900 0.3     0.0310 0.004     0.0520 0.005     0.0690 0.006     0.065 0.008    0.120 0.01        ... ...    ...         ...      0.360 0.02     0.120 0.02     0.180 0.02   
Arp82_22_sbt_disk_1_0       122.7984400  25.2100090000 NGC2535     0.0260 <       0.0160000 <         0.0290 0.0008    0.0169 0.0008 0.049   0.003    0.144 0.005    1.180 0.07    0.0150 <         0.0190 <         0.0280 <         0.035 <        0.069 <           ... ...    ...         ...      0.120 <        0.090 0.01     0.130 <      
Arp82_3_sbt_disk_1_0        122.8159700  25.2050190000 NGC2535     0.0420 <       0.0250000 <         0.0584 0.0009    0.0350 0.001  0.1     0.003    0.319 0.005    1.510 0.03    0.0190 0.002     0.0320 0.003     0.0380 0.004     0.039 0.005    0.068 <           ... ...    ...         ...      0.075 <        0.057 <        0.095 <      
Arp82_4_sbt_disk_1_0        122.8113100  25.2003580000 NGC2535     0.0270 <       0.0140000 <         0.0290 0.001     0.0267 0.0008 0.079   0.004    0.355 0.007    0.570 0.06    0.0160 <         0.0200 0.002     0.0210 <         0.026 <        0.063 <           ... ...    ...         ...      0.091 <        0.079 <        0.100 <      
Arp82_5_sbt_disk_1_0        122.8134600  25.2102660000 NGC2535     0.0540 <       0.0390000 <         0.2100 0.005     0.1500 0.004  0.63    0.02     1.950 0.05     2.900 0.3     0.0490 0.004     0.0610 0.005     0.1010 0.007     0.133 0.007    0.150 0.01        ... ...    ...         ...      0.220 0.02     0.100 <        0.210 0.01   
Arp82_6_sbt_disk_1_0        122.8129700  25.2075840000 NGC2535     0.1560 0.009   0.0940000 0.006     0.8400 0.008     0.6380 0.005  3.41    0.02     9.650 0.05    19.500 0.5     0.2310 0.004     0.3060 0.005     0.4140 0.008     0.352 0.008    0.360 0.01        ... ...    ...         ...      0.360 0.02     0.460 0.02     0.490 0.02   
Arp82_7_sbt_disk_1_0        122.8120600  25.2055780000 NGC2535     0.1490 0.009   0.0940000 0.006     0.6730 0.009     0.5540 0.006  2.94    0.02     8.650 0.06    32.000 0.5     0.1910 0.005     0.1890 0.006     0.2970 0.009     0.214 0.009    0.270 0.01        ... ...    ...         ...      0.210 0.02     0.290 0.02     0.320 0.03   
Arp82_8_sbt_disk_1_0        122.8103700  25.2040960000 NGC2535     0.1150 0.009   0.0830000 0.006     0.1750 0.008     0.1200 0.006  0.65    0.01     1.920 0.04     6.800 0.6     0.1350 0.005     0.1360 0.006     0.1510 0.009     0.129 0.009    0.120 0.01        ... ...    ...         ...      0.190 0.02     0.140 <        0.170 <      
Arp82_9_sbt_disk_1_0        122.8087000  25.2010580000 NGC2535     0.0560 <       0.0340000 <         0.1309 0.0009    0.0890 0.001  0.243   0.004    0.640 0.009    1.100 0.1     0.0430 0.004     0.0870 0.006     0.1140 0.007     0.121 0.008    0.079 <           ... ...    ...         ...      0.160 0.01     0.069 <        0.120 <      
Arp84_1_sbt_disk_1_0        209.6651700  37.4089310000 NGC5395     0.0031 0.0003  0.0036000 0.0004    0.0150 0.001     0.0094 0.0007 0.022   <        0.052 0.004    0.200 0.02    0.0120 <         0.0074 0.0009    0.0130 0.001     0.015 <        0.055 <        0.0350 0.009  2.6e-16     6e-17    0.089 <        0.047 <        0.078 <      
Arp84_10_sbt_disk_1_0       209.6611000  37.4185580000 NGC5395     0.0290 0.003   0.0230000 0.003     0.5500 0.02      0.4000 0.01   1.97    0.01     5.930 0.04    11.500 0.4     0.0750 0.003     0.1570 0.006     0.2600 0.01      0.290 0.02     0.360 0.02     0.7600 0.02   6.2e-15     1e-16    0.440 <        0.380 0.05     0.450 0.05   
Arp84_11_sbt_disk_1_0       209.6566200  37.4096060000 NGC5395     0.0036 <       0.0051000 <         0.1920 0.003     0.1240 0.002  0.234   0.005    0.612 0.006    0.900 0.04    0.0130 <         0.0330 0.003     0.0680 0.005     0.105 0.008    0.090 0.01     0.0570 <      2e-16       <        0.360 0.02     0.220 0.01     0.300 0.02   
Arp84_12_sbt_disk_1_0       209.6591200  37.4155100000 NGC5395     0.0450 0.003   0.0370000 0.003     0.6300 0.02      0.4400 0.01   2.12    0.03     5.790 0.07     7.000 0.4     0.0930 0.003     0.2680 0.006     0.3610 0.009     0.450 0.01     0.540 0.02     0.4200 0.02   1.76e-15    9e-17    0.620 0.04     0.600 0.03     0.810 0.04   
Arp84_13_sbt_disk_1_0       209.6574800  37.4135370000 NGC5395     0.0230 <       0.0190000 <         0.6900 0.02      0.5100 0.01   2.0     0.03     6.130 0.05     6.400 0.4     0.0440 0.003     0.1960 0.007     0.3200 0.01      0.440 0.01     0.480 0.02     0.2800 0.02   3.4e-16     8e-17    0.940 0.05     0.610 0.04     0.540 0.04   
Arp84_14_sbt_disk_1_0       209.6536000  37.4046590000 NGC5395     0.0018 <       0.0048000 0.0004    0.0300 0.0005    0.0206 0.0005 0.023   0.003    0.171 0.004    0.270 0.02    0.0120 <         0.0119 0.0009    0.0170 0.001     0.017 <        0.054 <        0.0270 <      1.7e-16     <        0.140 0.01     0.052 <        0.093 <      
Arp84_15_sbt_disk_1_0       209.6675700  37.4343430000 NGC5395     0.0110 <       0.0120000 <         0.0670 0.002     0.0410 0.002  0.06    0.006    0.165 0.008    0.480 0.04    0.0140 <         0.0410 0.003     0.0640 0.004     0.067 0.005    0.066 <        0.0500 0.01   4.1e-16     7e-17    0.100 <        0.081 <        0.120 <      
Arp84_16_sbt_disk_1_0       209.6613500  37.4225170000 NGC5395     0.0380 0.002   0.0290000 0.003     0.8900 0.03      0.6900 0.02   2.89    0.03     8.640 0.06    13.500 0.4     0.0950 0.004     0.2300 0.02      0.3700 0.04      0.480 0.07     0.630 0.09     1.1700 0.03   9.6e-15     2e-16    1.200 0.1      0.830 0.07     1.180 0.08   
Arp84_17_sbt_disk_1_0       209.6541000  37.4085400000 NGC5395     0.0039 <       0.0044000 <         0.1260 0.003     0.0810 0.002  0.049   0.004    0.133 0.007    0.250 <       0.0130 <         0.0400 0.002     0.0680 0.004     0.084 0.005    0.071 <        0.0500 <      1.8e-16     <        0.130 <        0.120 <        0.150 0.02   
Arp84_18_sbt_disk_1_0       209.6629300  37.4299130000 NGC5395     0.0290 <       0.0280000 <         0.3610 0.004     0.2460 0.003  0.75    0.02     2.060 0.04     4.000 0.4     0.0250 <         0.0580 <         0.1200 0.01      0.190 0.02     0.280 0.02     0.4800 0.02   3.8e-15     1e-16    0.480 0.02     0.420 0.02     0.340 0.02   
Arp84_19_sbt_disk_1_0       209.6558200  37.4144280000 NGC5395     0.0220 <       0.0180000 <         0.5200 0.02      0.3900 0.01   2.04    0.03     5.800 0.1      4.000 0.5     0.0200 <         0.0420 <         0.0600 <         0.080 0.01     0.110 <        0.2100 0.02   1.37e-15    8e-17    0.320 0.04     0.410 0.03     0.480 0.04   
Arp84_2_sbt_disk_1_0        209.6652200  37.4110030000 NGC5395     0.0025 <       0.0035000 <         0.0570 0.001     0.0476 0.0007 0.08    0.004    0.063 0.005    0.280 0.02    0.0120 <         0.0072 <         0.0110 <         0.018 <        0.057 <        0.0270 <      1.7e-16     <        0.090 <        0.053 <        0.091 <      
Arp84_20_sbt_disk_1_0       209.6612900  37.4270570000 NGC5395     0.0480 0.003   0.0560000 0.004     0.7600 0.03      0.5500 0.02   2.58    0.03     8.290 0.06     9.100 0.5     0.0650 0.004     0.1500 0.01      0.3000 0.03      0.460 0.05     0.720 0.06     1.5000 0.03   1.31e-14    2e-16    1.600 0.1      0.900 0.08     1.150 0.09   
Arp84_21_sbt_disk_1_0       209.6622300  37.4340710000 NGC5395     0.0170 <       0.0160000 <         0.2140 0.006     0.1380 0.004  0.49    0.02     1.590 0.04     3.800 0.4     0.0180 <         0.0300 <         0.0500 <         0.080 0.01     0.110 <        0.2300 0.02   2.2e-15     2e-16    0.450 0.04     0.350 0.02     0.200 0.03   
Arp84_22_sbt_disk_1_0       209.6641000  37.4365380000 NGC5395     0.0250 0.003   0.0260000 0.003     0.2090 0.003     0.1330 0.002  0.4     0.007    0.944 0.008    1.930 0.06    0.0230 0.002     0.0800 0.004     0.1040 0.007     0.119 0.009    0.097 <        0.1100 0.02   7e-16       1e-16    0.330 0.02     0.220 0.02     0.160 0.02   
Arp84_23_sbt_disk_1_0       209.6603600  37.4304570000 NGC5395     0.0600 0.003   0.0550000 0.003     0.5200 0.02      0.3680 0.009  1.63    0.01     4.770 0.04     4.100 0.3     0.1240 0.003     0.3410 0.007     0.3700 0.01      0.420 0.02     0.420 0.02     0.8500 0.02   6.6e-15     2e-16    0.570 0.05     0.330 0.04     0.590 0.05   
Arp84_24_sbt_disk_1_0       209.6557900  37.4216450000 NGC5395     0.0081 0.0009  0.0090000 0.001     0.4280 0.008     0.2620 0.005  0.48    0.01     1.110 0.03     1.100 <       0.0200 0.003     0.0720 <         0.1700 <         0.280 <        0.390 <        0.2600 0.02   9e-16       1e-16    0.850 0.03     0.660 0.02     0.880 0.03   
Arp84_25_sbt_disk_1_0       209.6599100  37.4327700000 NGC5395     0.0230 <       0.0230000 <         0.4500 0.01      0.3320 0.009  2.18    0.02     6.520 0.06     6.200 0.4     0.0290 0.003     0.0740 0.006     0.0900 0.008     0.130 0.01     0.180 0.02     0.7400 0.02   7.3e-15     2e-16    0.320 0.03     0.300 0.03     0.380 0.04   
Arp84_26_sbt_disk_1_0       209.6522900  37.4189930000 NGC5395     0.0093 <       0.0130000 0.002     1.1700 0.02      0.8500 0.01   4.2     0.02    12.640 0.05    12.500 0.4     0.0260 0.002     0.0510 0.003     0.0720 0.005     0.109 0.007    0.160 0.01     0.4300 0.01   4e-15       1e-16    0.680 0.03     0.280 0.01     0.900 0.03   
Arp84_27_sbt_disk_1_0       209.6596900  37.4347480000 NGC5395     0.0220 0.003   0.0280000 0.003     0.6300 0.01      0.4470 0.008  2.58    0.03     7.560 0.08     7.700 0.5     0.0850 0.003     0.1470 0.004     0.2200 0.006     0.245 0.008    0.250 0.01     1.0400 0.02   9.8e-15     2e-16    0.340 0.03     0.220 0.02     0.620 0.03   
Arp84_28_sbt_disk_1_0       209.6499200  37.4151160000 NGC5395     0.0061 <       0.0058000 <         0.1980 0.002     0.1240 0.002  0.195   0.007    0.500 0.01     1.050 0.04    0.0140 <         0.0470 0.005     0.0980 0.008     0.150 0.01     0.120 <        0.0900 0.01   2.5e-16     6e-17    0.550 0.03     0.120 <        0.200 <      
Arp84_29_sbt_disk_1_0       209.6598700  37.4366200000 NGC5395     0.0260 0.003   0.0300000 0.003     0.7500 0.01      0.5410 0.006  3.16    0.02     9.400 0.06    11.600 0.4     0.0730 0.003     0.1600 0.004     0.2340 0.006     0.216 0.008    0.240 0.01     1.2400 0.02   1.18e-14    1e-16    0.480 0.03     0.440 0.02     0.460 0.03   
Arp84_30_sbt_disk_1_0       209.6533000  37.4248140000 NGC5395     0.0081 <       0.0095000 <         0.0620 <         0.0540 0.006  0.29    0.01     1.290 0.03     1.600 0.2     0.0160 <         0.0450 <         0.0940 <         0.140 <        0.200 <        0.0750 <      3.8e-16     <        0.190 <        0.140 <        0.190 <      
Arp84_31_sbt_disk_1_0       209.6574200  37.4336620000 NGC5395     0.0260 0.003   0.0270000 0.003     0.3620 0.009     0.2550 0.006  1.25    0.02     3.520 0.06     4.800 0.4     0.0720 0.003     0.1470 0.004     0.1460 0.006     0.163 0.007    0.230 0.01     0.5900 0.02   5.2e-15     2e-16    0.240 0.02     0.240 0.02     0.220 <      
Arp84_32_sbt_disk_1_0       209.6565700  37.4365210000 NGC5395     0.0220 <       0.0220000 <         0.1960 0.006     0.1290 0.003  0.48    0.01     1.650 0.02     1.500 0.1     0.0190 <         0.0300 0.004     0.0400 <         0.047 <        0.081 <        0.1600 0.02   1.5e-15     1e-16    0.240 0.03     0.130 <        0.170 <      
Arp84_33_sbt_disk_1_0       209.6517300  37.4278010000 NGC5395     0.0160 <       0.0200000 <         0.0420 <         0.0270 <      0.37    0.01     0.870 0.04     2.000 <       0.0150 <         0.0230 <         0.0350 <         0.047 <        0.083 <        0.2800 0.02   2.8e-15     1e-16    0.150 <        0.110 <        0.130 <      
Arp84_34_sbt_disk_1_0       209.6500300  37.4243740000 NGC5395     0.0087 <       0.0120000 <         0.6000 0.01      0.4160 0.008  1.73    0.03     4.950 0.08     5.400 0.4     0.0140 <         0.0190 <         0.0310 0.004     0.039 <        0.090 0.01     0.6500 0.02   6.7e-15     1e-16    0.450 0.03     0.290 0.02     0.230 0.03   
Arp84_35_sbt_disk_1_0       209.6598600  37.4476250000 NGC5395     0.0017 <       0.0023000 <         0.0251 0.0009    0.0197 0.0007 0.022   <        0.056 0.004    0.190 <       0.0120 <         0.0054 <         0.0093 <         0.014 <        0.060 <        0.0300 <      1.9e-16     <        0.086 <        0.062 <        0.120 0.01   
Arp84_36_sbt_disk_1_0       209.6534600  37.4406550000 NGC5395     0.0092 <       0.0110000 <         0.2650 0.007     0.2020 0.005  1.06    0.01     3.160 0.04    10.200 0.2     0.0150 <         0.0230 <         0.0350 <         0.047 <        0.082 <        0.2800 0.01   2.79e-15    9e-17    0.150 <        0.290 0.02     0.160 <      
Arp84_37_sbt_disk_1_0       209.6485000  37.4302650000 NGC5395     0.0720 0.005   0.0830000 0.006     0.4100 0.01      0.3040 0.007  1.6     0.03     4.340 0.07     5.000 0.5     0.0990 0.003     0.1550 0.005     0.1830 0.005     0.143 0.006    0.170 0.01     1.5600 0.02   1.55e-14    2e-16    0.420 0.02     0.210 0.02     0.450 0.02   
Arp84_38_sbt_disk_1_0       209.6506100  37.4360790000 NGC5395     0.0160 <       0.0170000 <         0.9430 0.007     0.7290 0.005  4.03    0.02    11.840 0.05    22.000 0.3     0.0260 0.002     0.0250 0.002     0.0640 0.002     0.063 0.004    0.138 0.009    1.1500 0.02   1.18e-14    1e-16    0.270 0.02     0.330 0.01     0.620 0.02   
Arp84_39_sbt_disk_1_0       209.6448900  37.4486350000 NGC5394     0.0029 <       0.0025000 <         0.0100 0.001     0.0153 0.0009 0.042   0.005    0.268 0.008    0.960 <       0.0120 <         0.0073 <         0.0120 <         0.018 <        0.061 <        0.0310 <      2e-16       <        0.071 <        0.060 <        0.096 <      
Arp84_4_sbt_disk_1_0        209.6681500  37.4196370000 NGC5395     0.0057 <       0.0061000 <         0.0110 0.001     0.0110 0.001  0.03    <        0.197 0.006    0.270 0.01    0.0120 <         0.0080 0.001     0.0130 <         0.020 <        0.057 <        0.0290 <      1.8e-16     <        0.090 <        0.065 <        0.098 <      
Arp84_40_sbt_disk_1_0       209.6458100  37.4518950000 NGC5394     0.0300 <       0.0180000 <         0.0850 0.0006    0.0581 0.0004 0.273   0.007    0.760 0.01     3.600 0.1     0.0290 <         0.0810 <         0.1100 <         0.150 <        0.180 <        0.0380 <      2.1e-16     <        0.150 0.01     0.120 0.01     0.120 <      
Arp84_41_sbt_disk_1_0       209.6420200  37.4567630000 NGC5394     0.0430 <       0.0270000 0.003     0.2760 0.002     0.2230 0.002  0.66    0.009    2.030 0.02    32.400 0.1     0.0490 0.005     0.1200 0.02      0.1900 <         0.260 <        0.350 <        0.3600 0.01   2e-15       8e-17    0.380 0.01     0.390 0.01     0.230 0.02   
Arp84_42_sbt_disk_1_0       209.6347900  37.4553950000 NGC5394     0.0220 <       0.0170000 <         0.0612 0.0008    0.0411 0.0008 0.179   0.007    0.640 0.01     4.800 0.1     0.0180 <         0.0480 <         0.0840 <         0.110 <        0.150 <        0.0380 <      2.1e-16     <        0.180 0.01     0.067 <        0.130 <      
Arp84_43_sbt_disk_1_0       209.6340700  37.4585590000 NGC5394     0.0016 <       0.0020000 <         0.0063 <         0.0053 <      0.097   0.005    0.205 0.005    0.990 <       0.0120 <         0.0048 <         0.0079 <         0.013 <        0.058 <        0.0280 <      1.9e-16     <        0.090 0.01     0.054 <        0.093 <      
Arp84_5_sbt_disk_1_0        209.6680800  37.4236560000 NGC5395     0.0090 0.001   0.0190000 0.001     0.0580 0.002     0.0440 0.001  0.123   0.006    0.374 0.009    0.730 0.04    0.0180 0.002     0.0220 0.002     0.0290 0.002     0.025 <        0.059 <        0.2100 0.01   2.12e-15    7e-17    0.120 0.01     0.078 <        0.120 <      
Arp84_6_sbt_disk_1_0        209.6633500  37.4165320000 NGC5395     0.0190 <       0.0170000 <         0.3170 0.002     0.2030 0.001  0.479   0.005    1.402 0.007    3.300 0.1     0.0190 <         0.1150 0.007     0.2100 0.01      0.270 0.02     0.290 0.02     0.2000 0.02   6.4e-16     8e-17    0.520 0.02     0.420 0.02     0.580 0.02   
Arp84_7_sbt_disk_1_0        209.6589900  37.4105780000 NGC5395     0.0057 <       0.0066000 <         0.2350 0.005     0.1400 0.004  0.207   0.009    0.630 0.02     1.100 0.08    0.0140 <         0.0380 0.004     0.0890 0.007     0.150 0.01     0.140 0.02     0.0770 <      2e-16       <        0.410 0.03     0.300 0.02     0.260 0.03   
Arp84_8_sbt_disk_1_0        209.6683300  37.4294720000 NGC5395     0.0100 <       0.0120000 <         0.0720 0.002     0.0430 0.002  0.103   0.006    0.320 0.01     0.400 0.05    0.0130 <         0.0380 0.002     0.0450 0.003     0.039 0.004    0.062 <        0.0600 0.01   5.3e-16     7e-17    0.100 <        0.076 <        0.200 0.02   
Arp84_9_sbt_disk_1_0        209.6671900  37.4258920000 NGC5395     0.0150 <       0.0180000 <         0.0540 0.002     0.0350 0.002  0.109   0.006    0.300 0.01     0.990 0.05    0.0140 <         0.0170 <         0.0310 0.004     0.037 <        0.068 <        0.1100 0.01   9.9e-16     8e-17    0.120 <        0.086 <        0.220 0.02   
Arp85_1_sbt_disk_1_0        202.4405300  47.2252550000 NGC5194     1.9990 0.007   1.3290000 0.004     7.8500 0.05      5.5600 0.03   33.38   0.09   102.000 0.2     88.500 0.7     3.0020 0.003     4.3940 0.006     5.4220 0.009     5.260 0.01     6.010 0.01        ... ...    ...         ...      7.800 0.2      7.700 0.2      8.500 0.2    
Arp85_10_sbt_disk_1_0       202.4677500  47.2108570000 NGC5194     1.1000 0.02    0.4390000 0.007    25.6200 0.02     18.7700 0.01   70.6    0.1    192.500 0.3    347.000 1       2.2600 0.01      5.8400 0.03     12.4200 0.05     16.350 0.07    19.620 0.09        ... ...    ...         ...     41.800 0.2     31.200 0.2     28.300 0.3    
Arp85_11_sbt_disk_1_0       202.4124700  47.1887070000 NGC5194     0.6380 0.009   0.4750000 0.006     2.5100 0.03      1.6700 0.02   6.33    0.08    20.500 0.2     10.700 0.6     1.0210 0.007     2.1600 0.02      2.5700 0.03      3.030 0.03     4.280 0.04        ... ...    ...         ...      6.000 0.2      5.300 0.1      4.100 0.2    
Arp85_12_sbt_disk_1_0       202.5058600  47.2159230000 NGC5194     4.7700 0.02    3.2300000 0.01     21.9600 0.05     16.3700 0.03   80.2    0.1    241.600 0.3    383.000 1       6.0270 0.007     9.1480 0.009    11.3300 0.01     12.180 0.01    14.190 0.02        ... ...    ...         ...     23.100 0.2     20.600 0.2     23.000 0.2    
Arp85_13_sbt_disk_1_0       202.4286500  47.1863630000 NGC5194     0.8100 0.01    0.4440000 0.007     5.6600 0.06      4.0600 0.04   24.59   0.09    82.700 0.2     70.500 0.8     1.9400 0.03      5.3000 0.04      5.8100 0.08      5.190 0.05     5.900 0.2         ... ...    ...         ...      7.100 0.2      8.000 0.2      6.500 0.2    
Arp85_14_sbt_disk_1_0       202.4658900  47.1976170000 NGC5194     7.1300 0.02    2.7090000 0.009   192.6900 0.08    123.5100 0.06   256.8   0.2    637.400 0.6    844.000 3      21.9600 0.01     74.2900 0.03    134.5900 0.06    180.700 0.08   230.900 0.1         ... ...    ...         ...    407.200 0.3    331.700 0.2    349.600 0.3    
Arp85_15_sbt_disk_1_0       202.4070500  47.1778610000 NGC5194     0.3320 0.003   0.2790000 0.002     2.9500 0.03      1.9800 0.02   12.18   0.05    37.900 0.1     21.800 0.3     0.6250 0.002     1.0490 0.004     1.5240 0.009     1.880 0.02     2.470 0.02        ... ...    ...         ...      4.500 0.1      3.280 0.09     3.000 0.1    
Arp85_16_sbt_disk_1_0       202.5295900  47.2216430000 NGC5194     0.5240 0.009   0.4140000 0.006     4.2000 0.04      3.1600 0.03   20.5    0.1     58.900 0.3     78.100 0.9     0.2590 0.004     1.0950 0.007     1.7220 0.008     1.840 0.01     1.670 0.01        ... ...    ...         ...      5.000 0.1      4.400 0.1      3.400 0.1    
Arp85_17_sbt_disk_1_0       202.4343400  47.1720800000 NGC5194     2.2400 0.01    1.3760000 0.009    13.9800 0.06     10.4100 0.04   62.7    0.1    198.400 0.3    324.000 1       3.4200 0.03      5.9500 0.04      7.9600 0.08      7.840 0.04     9.300 0.2         ... ...    ...         ...     14.600 0.2     12.600 0.2     12.600 0.2    
Arp85_18_sbt_disk_1_0       202.5278300  47.2087840000 NGC5194     1.7100 0.01    1.2380000 0.007     2.9100 0.04      1.9500 0.03   12.2    0.1     38.800 0.3     22.200 0.9     2.0510 0.005     4.1350 0.008     3.8700 0.01      3.740 0.01     4.670 0.02        ... ...    ...         ...      5.600 0.2      4.800 0.1      3.200 0.2    
Arp85_19_sbt_disk_1_0       202.5047100  47.1960470000 NGC5194     1.5110 0.009   0.9070000 0.005    11.7500 0.07      8.1900 0.05   39.0    0.1    122.500 0.3    116.000 1       2.8000 0.005     5.9860 0.009     8.0700 0.01      9.200 0.02    10.520 0.02        ... ...    ...         ...     17.600 0.3     14.000 0.2     16.700 0.3    
Arp85_2_sbt_disk_1_0        202.4621600  47.2295290000 NGC5194     0.6110 0.009   0.3280000 0.006     5.3300 0.05      3.7400 0.03   23.7    0.1     77.600 0.3     87.900 0.9     0.8760 0.005     1.9420 0.008     2.8500 0.01      3.180 0.01     3.830 0.01        ... ...    ...         ...      7.200 0.2      4.400 0.1      4.600 0.2    
Arp85_20_sbt_disk_1_0       202.4709400  47.1795880000 NGC5194     1.0800 0.01    0.6210000 0.006    18.2000 0.1      12.5100 0.06   44.5    0.2    136.400 0.4    133.000 1       1.9960 0.009     4.2500 0.03      8.0000 0.06     11.300 0.09    13.900 0.1         ... ...    ...         ...     32.000 0.4     24.600 0.3     23.800 0.3    
Arp85_21_sbt_disk_1_0       202.4972300  47.1871220000 NGC5194     2.1200 0.01    1.2140000 0.007    14.4000 0.1       9.7800 0.06   48.3    0.1    151.500 0.3    174.000 1       3.8470 0.006     7.5000 0.01      9.6100 0.02     10.980 0.02    12.610 0.03        ... ...    ...         ...     21.200 0.4     18.400 0.3     17.400 0.3    
Arp85_22_sbt_disk_1_0       202.4857300  47.1799720000 NGC5194     1.4500 0.01    0.7460000 0.006    16.6000 0.1      11.7200 0.07   57.9    0.2    183.000 0.4    189.000 2       3.1740 0.007     5.8800 0.02      8.4400 0.05     10.130 0.07    12.390 0.08        ... ...    ...         ...     23.400 0.4     19.500 0.3     21.300 0.3    
Arp85_23_sbt_disk_1_0       202.5274500  47.1949010000 NGC5194     1.1490 0.007   0.7870000 0.004     4.6800 0.04      3.2800 0.02   20.31   0.08    69.400 0.2     38.900 0.5     1.4870 0.004     2.1100 0.009     2.6900 0.01      2.780 0.02     4.010 0.02        ... ...    ...         ...      6.200 0.2      4.600 0.1      6.200 0.1    
Arp85_24_sbt_disk_1_0       202.4601200  47.1619050000 NGC5194     0.3090 0.008   0.1810000 0.005     3.6200 0.04      2.7800 0.02   19.04   0.09    60.100 0.3     52.500 0.8     0.5480 0.004     0.7910 0.006     1.5840 0.007     1.492 0.008    1.490 0.01        ... ...    ...         ...      2.100 0.1      2.700 0.1      0.900 <      
Arp85_25_sbt_disk_1_0       202.5206900  47.1751070000 NGC5194     1.0020 0.006   0.7020000 0.004     4.5600 0.03      3.2600 0.02   18.23   0.06    59.500 0.1     34.500 0.5     1.3920 0.004     1.7750 0.005     2.3120 0.008     2.244 0.009    2.660 0.01        ... ...    ...         ...      5.200 0.1      3.600 0.1      2.800 0.1    
Arp85_26_sbt_disk_1_0       202.4746400  47.1562750000 NGC5194     0.2530 0.006   0.2210000 0.004     3.6300 0.03      2.5600 0.02   19.39   0.07    64.900 0.2     44.500 0.4     0.2480 0.004     0.0990 <         0.6000 0.04      0.910 0.06     1.470 0.07        ... ...    ...         ...      3.400 0.1      1.900 0.1      4.100 0.1    
Arp85_27_sbt_disk_1_0       202.4514500  47.1471550000 NGC5194     0.7320 0.007   0.5210000 0.005     2.3390 0.006     1.5150 0.005  5.61    0.02    13.330 0.05     9.000 0.2     0.7850 0.003     2.3200 0.006     2.9160 0.008     3.301 0.009    3.100 0.01        ... ...    ...         ...      4.400 0.1      4.430 0.09     0.910 <      
Arp85_28_sbt_disk_1_0       202.5110800  47.1637020000 NGC5194     1.9270 0.005   1.3110000 0.003     8.7700 0.03      6.9700 0.02   38.79   0.06   114.800 0.1    188.700 0.4     2.7880 0.003     3.8860 0.004     5.5430 0.006     4.697 0.008    5.370 0.01        ... ...    ...         ...      7.200 0.1      6.050 0.09     6.900 0.1    
Arp85_29_sbt_disk_1_0       202.4730600  47.1513250000 NGC5194     1.2840 0.005   0.9230000 0.004     2.4600 0.04      1.8600 0.02   14.71   0.06    46.160 0.09    29.100 0.3     1.6130 0.003     2.3470 0.005     2.4750 0.007     2.401 0.009    2.670 0.01        ... ...    ...         ...      3.300 0.1      1.700 0.1      2.400 0.1    
Arp85_3_sbt_disk_1_0        202.4262900  47.2161760000 NGC5194     0.2990 0.004   0.1970000 0.003     2.1100 0.04      1.4300 0.02   8.89    0.07    35.000 0.2     21.000 0.5     0.4060 0.003     0.7760 0.006     1.3110 0.009     1.600 0.02     1.410 0.03        ... ...    ...         ...      1.400 0.2      2.200 0.1      2.800 0.1    
Arp85_30_sbt_disk_1_0       202.4938100  47.1534250000 NGC5194     1.1660 0.004   0.8270000 0.003     5.2100 0.02      3.8100 0.02   24.45   0.05    74.900 0.1     54.900 0.3     1.5660 0.003     2.1630 0.004     2.8070 0.005     2.768 0.006    3.351 0.009       ... ...    ...         ...      4.400 0.1      3.800 0.09     4.200 0.1    
Arp85_31_sbt_disk_1_0       202.4494600  47.1375980000 NGC5194     0.1870 0.002   0.1560000 0.002     0.7690 0.005     0.4860 0.004  3.29    0.02    10.210 0.04     7.100 0.1     0.1950 0.004     0.3100 0.01      0.3900 0.02      0.340 0.02     0.160 <           ... ...    ...         ...      0.550 <        0.540 0.05     0.610 <      
Arp85_32_sbt_disk_1_0       202.4853400  47.1448420000 NGC5194     0.8560 0.006   0.6010000 0.004     2.5150 0.007     1.6280 0.006  4.75    0.04    12.060 0.08     7.100 0.3     0.5950 0.003     2.2390 0.005     2.5980 0.007     2.846 0.007    0.940 0.01        ... ...    ...         ...      2.000 0.1      2.200 0.1      0.820 <      
Arp85_33_sbt_disk_1_0       202.5098600  47.1413870000 NGC5194     0.4590 0.003   0.4130000 0.002     1.5200 0.006     1.0350 0.005  4.81    0.02    13.190 0.04     8.700 0.1     0.4220 0.002     1.0270 0.003     1.2960 0.005     1.110 0.01     0.460 0.02        ... ...    ...         ...      0.640 <        0.450 <        0.680 <      
Arp85_4_sbt_disk_1_0        202.4835500  47.2328120000 NGC5194     1.7200 0.01    1.0840000 0.009    12.3500 0.06      8.9400 0.04   58.1    0.1    179.800 0.3    183.000 1       2.8880 0.008     4.2100 0.01      5.8500 0.01      5.650 0.01     6.560 0.02        ... ...    ...         ...     10.200 0.2      8.800 0.2      8.500 0.2    
Arp85_5_sbt_disk_1_0        202.4957600  47.2311810000 NGC5194     4.1300 0.02    2.5700000 0.01     15.7900 0.06     12.0200 0.04   74.0    0.1    220.300 0.3    245.000 1       6.1200 0.007     8.0700 0.01      9.9600 0.01      8.150 0.02     8.520 0.02        ... ...    ...         ...     11.100 0.2      9.700 0.2     13.600 0.2    
Arp85_6_sbt_disk_1_0        202.4169600  47.2005360000 NGC5194     0.1240 0.009   0.1450000 0.005     1.6600 0.03      1.0600 0.02   7.82    0.07    29.300 0.2     16.100 0.5     0.2380 0.007     0.1300 <         0.7000 0.03      0.890 0.03     2.050 0.03        ... ...    ...         ...      2.300 0.2      2.000 0.1      3.200 0.2    
Arp85_7_sbt_disk_1_0        202.5267900  47.2364070000 NGC5194     0.6850 0.003   0.5300000 0.002     2.6400 0.02      2.0400 0.02   14.99   0.07    51.600 0.1     27.200 0.5     0.9180 0.003     1.0000 0.003     1.4720 0.004     0.962 0.005    1.422 0.008       ... ...    ...         ...      2.900 0.1      1.010 0.07     2.400 0.1    
Arp85_8_sbt_disk_1_0        202.4589100  47.2111610000 NGC5194     0.3900 0.01    0.1530000 0.005    20.9500 0.09     14.7900 0.06   55.6    0.1    163.300 0.4    289.000 1       0.9400 0.009     3.1600 0.02      7.9000 0.03     12.100 0.04    13.930 0.05        ... ...    ...         ...     30.800 0.3     22.200 0.2     22.900 0.3    
Arp85_9_sbt_disk_1_0        202.4465300  47.2058440000 NGC5194     0.9720 0.009   0.5310000 0.004    10.2600 0.08      7.6100 0.05   38.3    0.1    114.800 0.3    123.000 1       1.7850 0.006     4.6100 0.01      5.6400 0.02      6.380 0.03     8.850 0.05        ... ...    ...         ...     13.300 0.3     10.800 0.2     12.700 0.3    
Arp86_1_sbt_disk_1_0        356.7421600  29.4597120000 NGC7752     0.3000 0.04    0.2100000 <         2.7310 0.009     1.9720 0.005  8.15    0.02    23.930 0.04    66.000 2       0.7900 <         8.5000 0.3      11.0000 <        17.600 0.6      0.470 <       10.3900 0.02   9.34e-14    1e-16    2.730 0.04     2.290 0.03     2.770 0.02   
Arp86_11_sbt_disk_1_0       356.7632800  29.4807710000 NGC7753     0.0170 0.002   0.0120000 <         0.2440 0.006     0.1470 0.004  0.566   0.008    1.670 0.02     2.100 0.2     0.0790 <         0.3700 0.02      1.0000 <         1.420 0.08     0.080 <        0.6800 0.02   6.4e-15     1e-16    0.310 0.02     0.330 0.02     0.140 <      
Arp86_12_sbt_disk_1_0       356.7649200  29.4768210000 NGC7753     0.0230 <       0.0220000 <         0.0350 <         0.0230 <      0.143   0.006    0.440 0.02     1.550 0.08    0.0730 <         0.1300 <         0.8600 <         0.630 0.06     0.067 <        0.2400 0.02   2.2e-15     1e-16    0.160 <        0.110 <        0.120 <      
Arp86_14_sbt_disk_1_0       356.7678300  29.4753500000 NGC7753     0.0081 <       0.0086000 <         0.0590 0.003     0.0400 0.002  0.118   0.007    0.470 0.02     0.770 <       0.0690 <         0.0900 <         0.6100 <         0.360 0.05     0.057 <        0.2500 0.01   2.47e-15    9e-17    0.130 <        0.079 <        0.110 <      
Arp86_15_sbt_disk_1_0       356.7637500  29.4883850000 NGC7753     0.0084 <       0.0097000 <         0.0950 0.005     0.0710 0.003  0.247   0.005    0.870 0.01     0.750 0.07    0.0690 <         0.1600 0.02      0.8900 <         0.440 <        0.068 <        0.3000 0.01   2.82e-15    9e-17    0.160 <        0.130 <        0.290 0.02   
Arp86_16_sbt_disk_1_0       356.7649800  29.4918650000 NGC7753     0.0280 0.002   0.0110000 <         0.6260 0.003     0.3860 0.002  0.3     0.01     0.280 0.03     0.960 <       0.0740 <        14.9500 0.03      0.8600 <        30.700 0.05     0.058 <        2.6300 0.01   2.4e-15     1e-16    1.500 0.02     1.790 0.01     1.240 0.01   
Arp86_17_sbt_disk_1_0       356.7663000  29.4848770000 NGC7753     0.0120 <       0.0130000 <         0.3700 0.02      0.2500 0.01   0.56    0.02     1.810 0.04     3.300 <       0.0890 <         0.4900 <         4.1000 <         3.200 0.3      0.280 <        0.5900 0.02   4.1e-15     1e-16    0.700 0.06     0.580 0.05     0.920 0.04   
Arp86_2_sbt_disk_1_0        356.7594400  29.4763340000 NGC7753     0.0690 <       0.0530000 <         0.2420 0.007     0.1700 0.004  0.862   0.004    2.530 0.03     5.800 0.4     0.2000 <         0.7500 0.07      2.3000 <         0.900 0.1      0.094 <        1.2900 0.02   1.27e-14    1e-16    0.170 <        0.180 0.02     0.310 0.02   
Arp86_20_sbt_disk_1_0       356.7656800  29.4902070000 NGC7753     0.0160 <       0.0110000 <         0.1000 0.004     0.0220 0.003  0.129   0.004    0.400 0.01     0.380 <       1.0000 <         5.4000 <        32.0000 <        13.000 <        1.200 <        0.1300 0.02   1.2e-15     1e-16    0.160 <        0.120 <        0.140 <      
Arp86_21_sbt_disk_1_0       356.7693700  29.4790800000 NGC7753     0.0130 <       0.0092000 <         0.1300 0.007     0.0770 0.004  0.185   0.007    0.600 0.02     1.500 0.1     0.0770 <         0.2200 <         1.5000 <         0.810 <        0.110 <        0.2100 0.02   1.5e-15     1e-16    0.280 0.02     0.190 0.02     0.200 <      
Arp86_22_sbt_disk_1_0       356.7707600  29.4747860000 NGC7753     0.0180 0.001   0.0140000 0.001     0.0980 0.002     0.0690 0.001  0.277   0.005    0.780 0.01     0.670 <       0.0670 <         0.2100 0.01      0.4700 <         0.320 0.03     0.051 <        0.3200 0.01   3.15e-15    8e-17    0.100 <        0.080 0.01     0.093 <      
Arp86_23_sbt_disk_1_0       356.7679400  29.4866960000 NGC7753     0.0140 <       0.0100000 <         0.3600 0.01      0.2070 0.008  0.19    0.01     0.410 0.03     2.450 0.08    0.0860 <         0.4400 0.04      2.3000 <         2.500 0.2      0.160 <        0.2000 <      3.4e-16     <        0.730 0.02     0.240 0.03     0.320 0.05   
Arp86_24_sbt_disk_1_0       356.7704100  29.4810080000 NGC7753     0.0350 <       0.0140000 <         0.4340 0.009     0.2670 0.006  0.2     0.01     0.240 0.02     4.100 0.5     0.3100 <         2.1000 <        16.0000 <         8.100 <        0.970 <        0.3400 0.02   1.2e-15     1e-16    0.700 0.05     0.610 0.03     0.400 0.03   
Arp86_25_sbt_disk_1_0       356.7693700  29.4859880000 NGC7753     0.0400 <       0.0180000 <         0.2600 0.01      0.1500 0.007  0.15    0.01     0.250 0.02     3.600 <       0.2300 <         1.6000 <        12.0000 <         6.300 <        0.810 <        0.2300 0.02   9e-16       1e-16    0.440 0.05     0.300 0.03     0.330 0.04   
Arp86_26_sbt_disk_1_0       356.7745100  29.4717450000 NGC7753     0.0071 <       0.0080000 0.0009    0.0170 <         0.0110 <      0.028   <        0.130 0.005    0.240 <       0.0670 <         0.0980 <         0.5200 <         0.250 <        0.049 <        0.0410 <      2.1e-16     <        0.130 <        0.087 <        0.098 <      
Arp86_27_sbt_disk_1_0       356.7682000  29.4928280000 NGC7753     0.0150 <       0.0140000 0.002     0.1770 0.003     0.1120 0.003  0.41    0.01     1.120 0.03     1.500 0.2     0.0750 <         0.2000 0.01      0.5200 <         0.450 0.03     0.048 <        0.3100 0.01   3.05e-15    9e-17    0.120 <        0.063 <        0.200 0.01   
Arp86_28_sbt_disk_1_0       356.7739300  29.4744580000 NGC7753     0.0079 <       0.0092000 <         0.0160 0.001     0.0058 <      0.049   0.004    0.140 0.01     0.420 <       0.0670 <         0.0590 <         0.3300 <         0.150 <        0.045 <        0.0900 0.01   7.6e-16     8e-17    0.100 <        0.073 <        0.092 <      
Arp86_30_sbt_disk_1_0       356.7692000  29.4896640000 NGC7753     0.0089 <       0.0110000 0.001     0.0800 0.006     0.0470 0.004  0.157   0.006    0.350 0.01     0.310 <       0.0750 <         0.4600 0.03      1.2000 <         0.870 0.09     0.085 <        0.0890 <      2.6e-16     <        0.170 <        0.160 <        0.160 <      
Arp86_31_sbt_disk_1_0       356.7729100  29.4831110000 NGC7753     0.0400 <       0.0150000 <         0.8000 0.01      0.4550 0.007  0.535   0.009    0.930 0.02     3.500 0.4     0.3000 <         1.8000 <        14.0000 <         8.000 1        0.940 <        0.6200 0.02   1.2e-15     1e-16    1.430 0.04     1.360 0.03     1.360 0.03   
Arp86_32_sbt_disk_1_0       356.7701500  29.4919860000 NGC7753     0.0160 <       0.0160000 <         0.0610 0.002     0.0400 0.002  0.357   0.006    1.240 0.02     1.800 0.1     0.0770 <         0.1500 <         0.8400 <         0.400 <        0.060 <        0.1500 0.01   1.39e-15    9e-17    0.160 0.02     0.078 <        0.120 <      
Arp86_33_sbt_disk_1_0       356.7720100  29.4866350000 NGC7753     0.0160 <       0.0110000 <         0.1100 0.01      0.0690 0.008  0.19    0.01     0.740 0.02     3.200 0.3     0.0890 <         0.3100 <         2.4000 <         1.300 <        0.170 <        0.1000 0.02   4e-16       1e-16    0.280 <        0.290 0.02     0.250 <      
Arp86_34_sbt_disk_1_0       356.7702100  29.4928290000 NGC7753     0.0150 <       0.0150000 <         0.0470 0.003     0.0340 0.002  0.307   0.009    0.940 0.02     1.400 0.2     0.0770 <         0.1100 <         0.5700 <         0.260 <        0.051 <        0.1500 0.01   1.44e-15    9e-17    0.130 0.02     0.146 0.008    0.130 <      
Arp86_35_sbt_disk_1_0       356.7774300  29.4747640000 NGC7753     0.0079 <       0.0090000 <         0.0630 0.001     0.0440 0.001  0.293   0.004    0.870 0.009    0.630 0.07    0.1200 <         0.4900 <         2.8000 <         1.200 <        0.120 <        0.3900 0.01   3.94e-15    8e-17    0.210 0.02     0.077 <        0.110 <      
Arp86_36_sbt_disk_1_0       356.7739400  29.4854980000 NGC7753     0.0180 0.002   0.0110000 0.001     0.3500 0.009     0.2360 0.006  0.486   0.009    1.450 0.02     2.300 0.1     0.0890 <         0.5800 0.05      2.6000 <         1.900 0.2      0.180 <        0.2000 0.02   6e-16       1e-16    0.440 0.04     0.440 0.02     0.680 0.04   
Arp86_37_sbt_disk_1_0       356.7735300  29.4895850000 NGC7753     0.0091 <       0.0092000 <         0.0470 0.006     0.0300 0.004  0.082   0.004    0.106 0.007    0.210 <       0.0740 <         0.2100 0.02      1.1000 <         0.540 <        0.079 <        0.0790 <      2.4e-16     <        0.200 <        0.160 <        0.240 0.02   
Arp86_38_sbt_disk_1_0       356.7733800  29.4910610000 NGC7753     0.0100 <       0.0090000 <         0.0590 0.001     0.0380 0.001  0.044   0.005    0.118 0.009    0.150 <       0.0740 <         0.1200 <         0.8100 <         0.500 0.06     0.066 <        0.0400 <      2.4e-16     <        0.130 <        0.110 <        0.170 <      
Arp86_39_sbt_disk_1_0       356.7771500  29.4799230000 NGC7753     0.0260 0.002   0.0240000 0.002     0.2070 0.006     0.1360 0.004  0.239   0.009    0.750 0.02     0.760 <       0.0790 <         0.4700 0.03      1.3000 <         1.200 0.1      0.091 <        0.3800 0.02   3.25e-15    9e-17    0.300 0.03     0.170 <        0.200 <      
Arp86_4_sbt_disk_1_0        356.7623000  29.4730230000 NGC7753     0.0440 <       0.0300000 <         0.0740 0.005     0.0680 0.003  0.347   0.009    0.960 0.02     3.100 0.2     0.8400 <        11.0000 <        88.0000 <        20.000 <        4.400 <        0.3300 0.02   3.2e-15     1e-16    0.140 <        0.130 <        0.120 <      
Arp86_40_sbt_disk_1_0       356.7737000  29.4936120000 NGC7753     0.0350 <       0.0270000 <         0.0790 0.003     0.0540 0.002  0.286   0.005    0.770 0.02     0.670 0.09    0.0770 <         0.2100 0.02      0.5800 <         0.400 0.04     0.050 <        0.1000 0.01   8e-16       8e-17    0.150 0.02     0.073 <        0.110 <      
Arp86_41_sbt_disk_1_0       356.7769300  29.4828550000 NGC7753     0.0130 <       0.0130000 <         0.1060 0.008     0.0680 0.005  0.222   0.007    0.590 0.02     0.970 <       0.0770 <         0.1500 <         1.1000 <         0.620 0.08     0.083 <        0.1200 0.02   8.9e-16     9e-17    0.200 <        0.250 0.02     0.280 0.03   
Arp86_42_sbt_disk_1_0       356.7762200  29.4864360000 NGC7753     0.0150 <       0.0110000 <         0.0710 0.007     0.0450 0.004  0.068   0.008    0.190 0.02     0.720 <       0.0850 <         0.2800 0.03      1.4000 <         0.920 0.09     0.090 <        0.1100 <      2.6e-16     <        0.200 <        0.220 0.02     0.200 <      
Arp86_43_sbt_disk_1_0       356.7735700  29.4960760000 NGC7753     0.0290 0.003   0.0180000 0.002     0.0790 0.002     0.0540 0.001  0.14    0.004    0.407 0.006    0.610 0.06    0.0720 <         0.4500 0.02      0.7100 <         0.510 0.04     0.053 <        0.0700 0.01   4.6e-16     7e-17    0.120 <        0.080 <        0.098 <      
Arp86_44_sbt_disk_1_0       356.7759600  29.4876420000 NGC7753     0.0140 <       0.0100000 <         0.0780 0.007     0.0480 0.004  0.164   0.007    0.470 0.02     0.560 <       0.0830 <         0.2100 0.03      1.3000 <         0.640 <        0.088 <        0.0590 <      2.5e-16     <        0.210 <        0.220 0.02     0.180 <      
Arp86_45_sbt_disk_1_0       356.7755300  29.4906380000 NGC7753     0.0190 <       0.0150000 <         0.0170 0.001     0.0074 <      0.036   <        0.077 <        0.190 <       0.0760 <         0.1200 <         0.7100 <         0.350 <        0.061 <        0.0380 <      2.3e-16     <        0.150 <        0.100 <        0.130 <      
Arp86_46_sbt_disk_1_0       356.7800400  29.4767670000 NGC7753     0.0500 <       0.0360000 <         0.0930 0.001     0.0739 0.0009 0.416   0.006    1.290 0.02     4.700 0.4     0.1600 <         0.5300 <         3.0000 <         1.200 <        0.130 <        0.5500 0.01   5.6e-15     1e-16    0.100 <        0.073 0.009    0.110 0.02   
Arp86_47_sbt_disk_1_0       356.7791700  29.4810630000 NGC7753     0.0180 <       0.0160000 <         0.1660 0.001     0.0939 0.0009 0.235   0.006    0.540 0.01     1.000 <       0.0860 <         0.5800 0.03      1.3000 <         1.790 0.09     0.086 <        0.1400 0.02   9.4e-16     9e-17    0.190 0.03     0.160 <        0.190 <      
Arp86_48_sbt_disk_1_0       356.7782700  29.4850000000 NGC7753     0.0095 <       0.0110000 <         0.0800 0.006     0.0540 0.004  0.193   0.007    0.460 0.02     0.770 <       0.0730 <         0.1500 <         1.1000 <         0.910 <        0.160 <        0.0500 0.01   2.9e-16     9e-17    0.180 <        0.130 <        0.150 <      
Arp86_49_sbt_disk_1_0       356.7791500  29.4836870000 NGC7753     0.0093 <       0.0100000 <         0.0600 <         0.0390 <      0.07    <        0.180 <        1.100 <       0.0720 <         0.3000 0.02      1.2000 <         0.970 <        0.160 <        0.0840 <      2.6e-16     <        0.200 <        0.190 0.02     0.190 <      
Arp86_5_sbt_disk_1_0        356.7589800  29.4800310000 NGC7753     0.0450 0.004   0.0420000 0.004     0.0380 0.004     0.0280 0.003  0.154   0.008    0.390 0.02     0.840 <       0.0840 <         0.6500 0.02      0.8700 <         0.670 0.06     0.061 <        0.4800 0.02   4.4e-15     1e-16    0.170 <        0.120 <        0.180 0.02   
Arp86_50_sbt_disk_1_0       356.7768500  29.4938460000 NGC7753     0.1130 0.004   0.0890000 0.003     0.3760 0.004     0.2870 0.003  1.505   0.007    4.210 0.02     5.400 0.1     0.0790 <         1.4500 0.02      0.8100 <         1.840 0.06     0.067 <        0.7400 0.01   6.07e-15    8e-17    0.200 0.02     0.260 0.01     0.250 0.02   
Arp86_51_sbt_disk_1_0       356.7827400  29.4783260000 NGC7753     0.1890 0.006   0.1290000 0.005     0.7310 0.001     0.6500 0.001  3.067   0.006    9.050 0.01    39.400 0.2     0.0760 <         2.6800 0.02      0.6200 <         3.010 0.03     0.046 <        4.9500 0.01   4.92e-14    1e-16    0.240 0.01     0.250 0.01     0.360 0.02   
Arp86_52_sbt_disk_1_0       356.7792200  29.4901190000 NGC7753     0.0220 <       0.0180000 <         0.1180 0.002     0.0930 0.002  0.539   0.004    1.590 0.01     1.690 0.07    0.0800 <         0.2800 0.02      0.5600 <         0.290 <        0.063 <        0.1400 0.01   1.35e-15    8e-17    0.150 0.02     0.084 <        0.100 <      
Arp86_53_sbt_disk_1_0       356.7803000  29.4872360000 NGC7753     0.0440 0.003   0.0320000 0.003     0.1860 0.004     0.1340 0.003  0.634   0.007    1.770 0.02     1.610 0.08    0.0770 <         0.6200 0.02      0.9600 <         1.000 0.1      0.160 <        0.2400 0.01   1.89e-15    8e-17    0.180 <        0.100 <        0.140 0.02   
Arp86_54_sbt_disk_1_0       356.7853000  29.4734830000 NGC7753     0.0036 <       0.0045000 <         0.0105 0.0006    0.0069 0.0007 0.016   <        0.049 0.003    0.120 <       0.0640 <         0.0460 <         0.2800 <         0.160 <        0.047 <        0.0300 <      2e-16       <        0.130 <        0.073 <        0.100 0.01   
Arp86_55_sbt_disk_1_0       356.7829300  29.4823590000 NGC7753     0.0100 <       0.0110000 <         0.0340 0.001     0.0260 0.001  0.121   0.003    0.362 0.007    1.060 0.05    0.0700 <         0.1100 <         0.6100 <         0.280 <        0.052 <        0.0800 0.01   7.2e-16     7e-17    0.110 <        0.100 <        0.120 <      
Arp86_56_sbt_disk_1_0       356.7824900  29.4850560000 NGC7753     0.0190 <       0.0150000 <         0.1000 0.002     0.0630 0.001  0.174   0.005    0.420 0.01     0.460 0.07    0.0750 <         0.3300 0.02      1.2000 <         0.980 <        0.160 <        0.0700 0.01   3.6e-16     8e-17    0.130 <        0.095 <        0.150 <      
Arp86_57_sbt_disk_1_0       356.7805300  29.4933810000 NGC7753     0.0230 <       0.0170000 <         0.0410 0.003     0.0340 0.002  0.097   0.008    0.230 0.02     1.000 <       0.0790 <         0.3100 0.02      0.8300 <         0.590 0.06     0.070 <        0.0450 <      2.3e-16     <        0.120 <        0.071 <        0.140 <      
Arp86_59_sbt_disk_1_0       356.7838500  29.4890940000 NGC7753     0.0200 <       0.0210000 <         0.1270 0.003     0.0870 0.002  0.62    0.007    1.780 0.02     1.700 0.1     0.0830 <         0.1500 <         0.7900 <         0.350 <        0.057 <        0.1500 0.01   1.38e-15    8e-17    0.160 0.02     0.110 <        0.110 <      
Arp86_6_sbt_disk_1_0        356.7615200  29.4758760000 NGC7753     0.1250 0.005   0.0990000 0.004     0.7190 0.005     0.5560 0.004  2.99    0.01     8.810 0.04    14.900 0.3     0.0900 <         2.3600 0.02      0.8600 <         3.330 0.05     0.056 <        5.4400 0.02   5.39e-14    2e-16    0.400 0.02     0.430 0.01     0.540 0.02   
Arp86_60_sbt_disk_1_0       356.7834700  29.4908460000 NGC7753     0.0250 0.003   0.0290000 0.003     0.1680 0.003     0.1260 0.002  0.682   0.008    2.010 0.02     1.800 0.2     0.0790 <         0.7800 0.02      0.8000 <         1.270 0.05     0.059 <        0.2100 0.01   1.57e-15    8e-17    0.100 <        0.120 <        0.110 <      
Arp86_61_sbt_disk_1_0       356.7847000  29.4868320000 NGC7753     0.0190 <       0.0180000 <         0.0280 0.002     0.0170 0.001  0.075   0.006    0.270 0.02     0.750 <       0.0830 <         0.1200 0.02      0.5900 <         0.250 <        0.051 <        0.0500 0.01   3.8e-16     8e-17    0.110 <        0.082 <        0.130 <      
Arp86_62_sbt_disk_1_0       356.7865800  29.4811800000 NGC7753     0.0170 <       0.0180000 <         0.0570 0.001     0.0461 0.0009 0.194   0.005    0.590 0.01     0.850 0.09    0.0780 <         0.1300 0.02      0.5400 <         0.190 <        0.046 <        0.1700 0.01   1.61e-15    8e-17    0.100 <        0.081 <        0.110 <      
Arp86_63_sbt_disk_1_0       356.7864000  29.4856920000 NGC7753     0.0260 0.004   0.0240000 0.003     0.0790 0.001     0.0660 0.001  0.321   0.005    0.940 0.01     1.200 0.1     0.0750 <         0.3200 0.02      0.4900 <         0.210 <        0.048 <        0.2200 0.01   2.13e-15    7e-17    0.110 <        0.089 <        0.130 <      
Arp86_64_sbt_disk_1_0       356.7869600  29.4924470000 NGC7753     0.0150 <       0.0160000 <         0.0050 <         0.0040 <      0.016   <        0.114 0.004    0.290 0.03    0.0670 <         0.0580 <         0.3000 <         0.150 <        0.046 <        0.0320 <      2.1e-16     <        0.099 <        0.079 <        0.090 <      
Arp86_7_sbt_disk_1_0        356.7647000  29.4699840000 NGC7753     0.0130 <       0.0096000 <         0.0650 0.002     0.0300 0.002  0.088   0.003    0.264 0.004    0.270 0.01    0.8800 <        11.0000 <        91.0000 <        22.000 <        4.400 <        0.0900 0.01   7.2e-16     7e-17    0.140 <        0.130 <        0.130 0.02   
Arp86_8_sbt_disk_1_0        356.7630500  29.4748010000 NGC7753     0.0630 <       0.0500000 <         0.2530 0.003     0.1970 0.002  1.084   0.009    3.370 0.02     6.300 0.3     0.1900 <         0.4200 <         2.0000 <         0.640 <        0.080 <        1.0500 0.02   1.07e-14    1e-16    0.140 <        0.100 <        0.390 0.02   
Arp86_9_sbt_disk_1_0        356.7614800  29.4833970000 NGC7753     0.0180 <       0.0120000 <         0.0430 0.005     0.0230 <      0.044   0.005    0.190 0.01     0.750 <       0.0770 <         0.2400 0.02      0.9900 <         0.500 <        0.071 <        0.0900 0.02   6.9e-16     9e-17    0.140 <        0.130 <        0.130 0.02   
Arp89_1_sbt_disk_1_0        130.6636700  14.2894690000 NGC2648     0.0250 0.002   0.0151000 0.0007    5.5500 0.02      3.3800 0.01   2.65    0.01     2.272 0.008    1.650 0.05    0.3800 0.01      2.0300 0.07      4.3000 0.2       6.100 0.3      7.500 0.3      2.4000 <      5.7e-16     <       12.720 0.07    11.050 0.05    10.500 0.07   
Arp89_2_sbt_disk_1_0        130.6688300  14.2835600000 NGC2648     0.0230 0.002   0.0120000 0.0007    5.8200 0.03      3.4200 0.02   2.89    0.01     2.331 0.009    2.160 0.06    0.4100 0.01      2.1300 0.07      4.5000 0.2       6.300 0.3      7.800 0.3      3.0000 <      6.1e-16     <       13.300 0.1     10.960 0.09    11.700 0.07   
Arp91_1_sbt_disk_1_0        233.6451000  15.1975470000 NGC5954     0.2300 0.01    0.1290000 0.007     3.8500 0.02      2.5200 0.01   8.73    0.04    27.350 0.06    55.700 0.7     0.6700 0.01      1.7200 0.02      2.8800 0.04      3.510 0.05     4.350 0.06     2.5800 0.01   5.49e-14    2e-16    7.230 0.09     5.190 0.06     5.300 0.07   
NGC2207_1_sbt_disk_1_0       94.0685760 -21.3735650000 NGC2207     0.1700 0.01          ... ...       0.5020 0.006     0.4170 0.004  2.52    0.02     7.520 0.06    20.700 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.210 0.02     0.230 <      
NGC2207_10_sbt_disk_1_0      94.0738380 -21.3695810000 NGC2207     0.3600 0.01          ... ...       0.6770 0.007     0.5240 0.005  2.39    0.02     6.310 0.05    12.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.680 0.03     0.490 0.02     0.390 0.04   
NGC2207_11_sbt_disk_1_0      94.0744760 -21.3707870000 NGC2207     0.2700 0.01          ... ...       0.6670 0.006     0.4970 0.004  2.41    0.02     6.630 0.06    12.100 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.490 0.03     0.280 0.02     0.250 <      
NGC2207_12_sbt_disk_1_0      94.0707380 -21.3636100000 NGC2207     0.0590 0.006         ... ...       0.1280 0.003     0.0740 0.002  0.22    0.01     0.420 0.03     1.900 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.880 0.02     0.480 0.02     0.340 0.03   
NGC2207_13_sbt_disk_1_0      94.0913850 -21.3911340000 NGC2207     0.0320 0.005         ... ...       0.0800 0.002     0.0660 0.001  0.139   0.004    0.408 0.006    0.960 0.04       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 0.03     0.130 <        0.220 <      
NGC2207_14_sbt_disk_1_0      94.0864100 -21.3855320000 NGC2207     0.1920 0.008         ... ...       0.2790 0.004     0.1960 0.003  0.92    0.01     2.680 0.03     8.100 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.600 0.03     0.150 <        0.220 <      
NGC2207_15_sbt_disk_1_0      94.0771100 -21.3722440000 NGC2207     0.1700 0.01          ... ...       0.3450 0.006     0.2610 0.004  1.01    0.02     2.910 0.06     3.300 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.370 0.03     0.530 0.02     0.330 0.04   
NGC2207_16_sbt_disk_1_0      94.0817130 -21.3775690000 NGC2207     0.1400 0.01          ... ...       0.6950 0.008     0.5840 0.006  3.09    0.02     9.190 0.06    35.500 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.310 0.03     0.400 0.03     0.280 <      
NGC2207_17_sbt_disk_1_0      94.0710550 -21.3602420000 NGC2207     0.2220 0.004         ... ...       0.0660 0.004     0.0600 0.003  0.33    0.01     1.470 0.02     2.400 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.130 <        0.200 <      
NGC2207_18_sbt_disk_1_0      94.0994050 -21.4025330000 NGC2207     0.0209 0.0007        ... ...       0.0332 0.0008    0.0129 0.0007 0.032   0.003    0.118 0.002    0.180 0.01       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.110 <        0.170 <      
NGC2207_19_sbt_disk_1_0      94.0736660 -21.3616530000 NGC2207     0.0530 <             ... ...       0.0770 0.004     0.0660 0.003  0.46    0.01     1.410 0.03     3.800 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.130 <        0.200 <      
NGC2207_2_sbt_disk_1_0       94.0775080 -21.3855330000 NGC2207     0.0690 0.005         ... ...       0.1300 0.002     0.0860 0.002  0.292   0.007    0.870 0.02     2.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.230 0.02     0.140 <        0.210 <      
NGC2207_20_sbt_disk_1_0      94.0892700 -21.3864050000 NGC2207     0.3150 0.005         ... ...       0.8020 0.005     0.6130 0.003  3.18    0.01     8.790 0.03    27.700 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.570 0.03     0.700 0.02     1.010 0.03   
NGC2207_21_sbt_disk_1_0      94.0772730 -21.3655030000 NGC2207     0.2700 0.01          ... ...       1.5680 0.006     1.2200 0.004  6.28    0.02    18.410 0.06    51.200 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.820 0.03     0.540 0.02     0.480 0.03   
NGC2207_22_sbt_disk_1_0      94.0931910 -21.3880240000 NGC2207     0.1230 0.008         ... ...       0.1680 0.005     0.1100 0.003  0.77    0.01     2.410 0.02     3.700 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.200 <        0.160 <        0.230 <      
NGC2207_23_sbt_disk_1_0      94.0855660 -21.3748840000 NGC2207     0.5400 0.01          ... ...       2.7300 0.02      1.8400 0.01   5.13    0.02    16.070 0.06    27.800 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      5.690 0.05     4.920 0.05     4.210 0.06   
NGC2207_25_sbt_disk_1_0      94.0991060 -21.3927800000 NGC2207     0.0380 0.004         ... ...       0.0920 0.002     0.0620 0.002  0.196   0.006    0.397 0.008    0.830 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.100 <        0.200 <      
NGC2207_26_sbt_disk_1_0      94.0894710 -21.3781420000 NGC2207     0.1000 0.01          ... ...       1.5730 0.007     1.0540 0.004  2.21    0.03     8.510 0.07    10.100 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.170 0.07     1.890 0.03     2.370 0.07   
NGC2207_27_sbt_disk_1_0      94.0939840 -21.3799580000 NGC2207     0.0230 <             ... ...       0.2600 0.004     0.1450 0.003  0.42    0.01     1.190 0.03     1.900 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.320 0.04     0.420 0.02     0.380 <      
NGC2207_28_sbt_disk_1_0      94.0856160 -21.3701950000 NGC2207     0.1200 <             ... ...       0.7340 0.006     0.5200 0.004  1.26    0.02     4.150 0.05     5.000 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.160 0.05     0.890 0.04     0.970 0.04   
NGC2207_29_sbt_disk_1_0      94.0795110 -21.3613600000 NGC2207     0.0450 <             ... ...       0.1420 0.004     0.1130 0.003  0.47    0.01     1.660 0.03     6.000 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.210 <        0.150 <        0.230 <      
NGC2207_3_sbt_disk_1_0       94.0824800 -21.3938460000 NGC2207     0.0120 0.001         ... ...       0.0281 0.0008    0.0077 0.0008 0.054   0.003    0.291 0.006    0.310 0.02       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.140 <        0.130 0.01     0.200 <      
NGC2207_30_sbt_disk_1_0      94.0974840 -21.3876150000 NGC2207     0.2910 0.008         ... ...       0.3980 0.004     0.2810 0.003  1.139   0.009    3.350 0.02     4.900 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.480 0.03     0.510 0.02     0.590 0.03   
NGC2207_31_sbt_disk_1_0      94.1026640 -21.3914990000 NGC2207     0.0310 0.002         ... ...       0.1030 0.002     0.0800 0.002  0.38    0.005    1.082 0.009    2.250 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 <        0.210 <      
NGC2207_32_sbt_disk_1_0      94.0937150 -21.3772880000 NGC2207     0.0880 0.004         ... ...       1.1620 0.007     0.7550 0.004  1.42    0.02     5.040 0.05     3.300 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.740 0.08     1.500 0.05     1.600 0.07   
NGC2207_33_sbt_disk_1_0      94.0969180 -21.3803990000 NGC2207     0.0350 <             ... ...       0.0410 <         0.0270 <      0.29    0.01     0.630 0.03     1.000 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.210 <        0.140 <        0.250 <      
NGC2207_34_sbt_disk_1_0      94.0839870 -21.3590640000 NGC2207     0.0160 <             ... ...       0.0400 0.002     0.0390 0.002  0.12    0.007    0.320 0.02     1.000 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.140 <        0.230 <      
NGC2207_35_sbt_disk_1_0      94.0995300 -21.3832960000 NGC2207     0.2440 0.008         ... ...       0.5080 0.004     0.3630 0.003  2.05    0.01     5.880 0.03     7.700 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.340 0.02     0.300 0.02     0.230 <      
NGC2207_36_sbt_disk_1_0      94.0868070 -21.3619990000 NGC2207     0.0600 0.004         ... ...       0.2650 0.004     0.2030 0.003  1.648   0.006    4.990 0.01     5.210 0.08       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.340 0.03     0.130 <        0.220 <      
NGC2207_37_sbt_disk_1_0      94.1059150 -21.3939460000 NGC2207     0.0120 <             ... ...       0.0340 0.002     0.0350 0.001  0.18    0.004    0.502 0.007    0.460 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.200 0.02     0.120 <        0.190 <      
NGC2207_4_sbt_disk_1_0       94.0805090 -21.3906540000 NGC2207     0.0230 0.002         ... ...       0.0220 0.001     0.0268 0.0009 0.101   0.004    0.282 0.008    0.770 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.140 <        0.100 <        0.550 0.03   
NGC2207_40_sbt_disk_1_0      94.0973920 -21.3744440000 NGC2207     0.1600 0.01          ... ...       1.1600 0.02      0.7700 0.01   2.61    0.03     8.950 0.06    16.300 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.700 0.07     1.350 0.05     1.600 0.06   
NGC2207_41_sbt_disk_1_0      94.0857050 -21.3564940000 NGC2207     0.0330 0.002         ... ...       0.0890 0.002     0.0540 0.002  0.354   0.006    0.980 0.01     2.000 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.230 0.02     0.120 <        0.200 <      
NGC2207_42_sbt_disk_1_0      94.1068750 -21.3899420000 NGC2207     0.0250 0.002         ... ...       0.0450 0.002     0.0380 0.001  0.174   0.005    0.693 0.009    0.470 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.120 <        0.220 <      
NGC2207_43_sbt_disk_1_0      94.0904660 -21.3613480000 NGC2207     0.1270 0.009         ... ...       0.2400 0.006     0.1620 0.004  1.57    0.01     4.860 0.03     8.200 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.160 <        0.290 0.03   
NGC2207_44_sbt_disk_1_0      94.0943480 -21.3659530000 NGC2207     0.0620 <             ... ...       0.1000 0.01      0.0520 0.007  0.76    0.03     2.250 0.07     6.300 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.920 0.04     0.230 <        0.300 <      
NGC2207_45_sbt_disk_1_0      94.1032580 -21.3793860000 NGC2207     0.0640 <             ... ...       0.1310 0.006     0.1120 0.004  0.41    0.02     1.360 0.04     1.900 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.230 <        0.170 0.02     0.260 <      
NGC2207_46_sbt_disk_1_0      94.0976380 -21.3702690000 NGC2207     0.5500 0.01          ... ...       2.5800 0.02      1.7800 0.01   6.56    0.03    19.400 0.08    47.600 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      3.830 0.05     3.230 0.04     3.240 0.05   
NGC2207_47_sbt_disk_1_0      94.0872180 -21.3550740000 NGC2207     0.0240 0.002         ... ...       0.0630 0.002     0.0310 0.002  0.235   0.006    0.480 0.01     1.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 <        0.130 <        0.200 <      
NGC2207_48_sbt_disk_1_0      94.1077810 -21.3820050000 NGC2207     0.0680 0.004         ... ...       0.2990 0.007     0.2260 0.005  0.92    0.02     2.850 0.04     4.000 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.700 0.04     0.180 <        0.270 <      
NGC2207_49_sbt_disk_1_0      94.1115230 -21.3870490000 NGC2207     0.0580 0.003         ... ...       0.1730 0.002     0.1150 0.002  0.608   0.007    1.850 0.01     2.100 0.08       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.220 0.03     0.240 0.02     0.400 0.03   
NGC2207_5_sbt_disk_1_0       94.0662070 -21.3675080000 NGC2207     0.4300 0.01          ... ...       3.4930 0.004     3.4580 0.003  16.21   0.02    49.970 0.04   565.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.340 0.02     1.440 0.02     1.520 0.03   
NGC2207_50_sbt_disk_1_0      94.0960670 -21.3618880000 NGC2207     0.2600 0.01          ... ...       1.2000 0.01      0.9590 0.008  5.99    0.03    16.860 0.09    53.100 0.9        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.480 0.04     0.470 0.03     0.970 0.04   
NGC2207_51_sbt_disk_1_0      94.0914540 -21.3543540000 NGC2207     0.0180 0.002         ... ...       0.0450 0.001     0.0180 0.001  0.052   0.005    0.156 0.007    0.410 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.310 0.02     0.190 <      
NGC2207_52_sbt_disk_1_0      94.0997180 -21.3659480000 NGC2207     0.2100 0.02          ... ...       0.5400 0.01      0.4430 0.008  2.55    0.04     7.200 0.1      6.600 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.550 0.03     0.380 0.03     0.260 <      
NGC2207_53_sbt_disk_1_0      94.0992840 -21.3640090000 NGC2207     0.3100 0.01          ... ...       0.7900 0.01      0.6350 0.009  3.81    0.04    10.600 0.1     20.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.640 0.04     0.390 0.03     0.290 <      
NGC2207_54_sbt_disk_1_0      94.1052280 -21.3720820000 NGC2207     0.2120 0.008         ... ...       1.3900 0.02      1.0200 0.01   5.55    0.05    17.000 0.1     23.700 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.180 0.05     0.940 0.03     0.950 0.04   
NGC2207_55_sbt_disk_1_0      94.1154340 -21.3884470000 NGC2207     0.0170 <             ... ...       0.0340 0.002     0.0120 <      0.048   0.006    0.180 0.01     0.810 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.140 <        0.230 <      
NGC2207_56_sbt_disk_1_0      94.1019440 -21.3639790000 NGC2207     0.5000 0.01          ... ...       1.4400 0.01      1.0750 0.008  5.36    0.03    15.400 0.1     28.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.770 0.04     0.710 0.03     1.080 0.04   
NGC2207_57_sbt_disk_1_0      94.0960730 -21.3536650000 NGC2207     0.0067 <             ... ...       0.0073 <         0.0078 0.0009 0.031   0.004    0.091 0.007    0.320 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.140 <        0.110 <        0.180 <      
NGC2207_58_sbt_disk_1_0      94.1142680 -21.3793620000 NGC2207     0.1160 0.008         ... ...       1.9300 0.06      1.3600 0.04   6.97    0.08    22.300 0.2     36.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.600 0.2      1.800 0.1      2.300 0.1    
NGC2207_59_sbt_disk_1_0      94.1105170 -21.3704110000 NGC2207     0.0970 0.003         ... ...       1.8200 0.03      1.3500 0.02   6.86    0.06    20.400 0.2     31.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.620 0.08     0.950 0.06     1.590 0.08   
NGC2207_6_sbt_disk_1_0       94.0732320 -21.3789900000 NGC2207     0.4510 0.008         ... ...       0.9140 0.005     0.6570 0.004  3.74    0.01    10.450 0.04    18.600 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.620 0.03     0.570 0.02     0.670 0.03   
NGC2207_60_sbt_disk_1_0      94.1137270 -21.3746470000 NGC2207     0.0540 <             ... ...       0.9600 0.04      0.6900 0.03   3.16    0.05    11.200 0.1      9.100 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.900 0.1      1.400 0.1      2.200 0.1    
NGC2207_61_sbt_disk_1_0      94.1204690 -21.3812380000 IC2163      0.0640 0.006         ... ...       2.0600 0.03      1.4200 0.02   5.85    0.06    17.600 0.2     29.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.100 0.09     1.410 0.08     1.800 0.1    
NGC2207_62_sbt_disk_1_0      94.1055820 -21.3568170000 NGC2207     0.0180 <             ... ...       0.0058 <         0.0055 <      0.026   <        0.072 0.006    0.150 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.130 <        0.200 <      
NGC2207_63_sbt_disk_1_0      94.1245600 -21.3867030000 IC2163      0.0110 <             ... ...       0.4710 0.002     0.3090 0.002  0.273   0.005    0.362 0.006    0.610 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.940 0.03     0.730 0.02     0.830 0.04   
NGC2207_64_sbt_disk_1_0      94.1168560 -21.3715350000 NGC2207     0.1600 0.01          ... ...       4.1800 0.06      2.9100 0.04   9.22    0.09    28.600 0.2     53.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      6.100 0.1      4.500 0.1      5.200 0.1    
NGC2207_65_sbt_disk_1_0      94.1117330 -21.3652470000 NGC2207     0.0330 0.003         ... ...       0.1440 0.002     0.0950 0.002  0.313   0.008    0.720 0.01     1.700 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.210 <        0.160 <        0.240 <      
NGC2207_66_sbt_disk_1_0      94.1092030 -21.3601190000 NGC2207     0.0096 <             ... ...       0.0346 0.0009    0.0165 0.0009 0.057   0.005    0.062 <        0.360 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 0.02     0.130 <        0.190 <      
NGC2207_67_sbt_disk_1_0      94.1199070 -21.3741680000 NGC2207     0.3500 0.01          ... ...       5.0000 0.05      3.5100 0.03   10.94   0.07    34.000 0.2     85.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      6.900 0.2      4.600 0.1      6.400 0.2    
NGC2207_68_sbt_disk_1_0      94.1291830 -21.3795890000 IC2163      0.0440 0.004         ... ...       0.8000 0.01      0.5610 0.007  2.37    0.02     6.990 0.07     7.300 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.840 0.04     0.820 0.03     1.140 0.04   
NGC2207_69_sbt_disk_1_0      94.1270650 -21.3765840000 IC2163      0.0350 <             ... ...       0.0880 <         0.0570 <      0.85    0.02     2.680 0.07     3.200 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.330 <        0.250 <        0.310 <      
NGC2207_7_sbt_disk_1_0       94.0796470 -21.3820510000 NGC2207     0.1420 0.003         ... ...       0.3770 0.004     0.3560 0.003  1.331   0.008    3.570 0.02     5.600 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.580 0.02     0.380 0.02     0.510 0.03   
NGC2207_70_sbt_disk_1_0      94.1301650 -21.3723570000 IC2163      0.0230 <             ... ...       0.1180 0.004     0.0520 0.003  0.15    0.008    0.690 0.01     1.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.210 <        0.160 <        0.210 <      
NGC2207_71_sbt_disk_1_0      94.1327940 -21.3790900000 IC2163      0.0290 <             ... ...       0.4900 0.006     0.3090 0.004  1.41    0.01     4.360 0.03     4.500 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.770 0.04     0.300 0.03     0.440 0.04   
NGC2207_72_sbt_disk_1_0      94.1324120 -21.3726130000 IC2163      0.0210 <             ... ...       0.0520 0.004     0.0370 0.002  0.048   <        0.534 0.006    0.670 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.140 <        0.220 <      
NGC2207_9_sbt_disk_1_0       94.0776330 -21.3762230000 NGC2207     0.1510 0.007         ... ...       0.8100 0.006     0.5900 0.004  3.54    0.02    10.220 0.05    16.400 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.520 0.03     0.470 0.03     0.250 <      
NGC4567_1_sbt_disk_1_0      189.1145600  11.2646010000 NGC4567     0.0085 <       0.0195000 0.0008    0.8890 0.003     0.6620 0.003  0.84    0.01     1.250 0.01     2.150 0.05    0.0390 0.002     0.4240 0.003     0.8130 0.005     1.027 0.006    0.658 0.009       ... ...    ...         ...      0.720 <        0.470 <        0.760 <      
NGC4567_2_sbt_disk_1_0      189.1293500  11.2570920000 NGC4567     0.9000 0.006   0.4730000 0.003    11.2700 0.04      7.5500 0.02   23.42   0.06    76.070 0.05    61.900 0.6     1.4700 0.006     3.7700 0.02      6.2700 0.03      8.240 0.03    10.930 0.04        ... ...    ...         ...     19.500 0.2     17.000 0.1     16.500 0.2    
NGC4567_3_sbt_disk_1_0      189.1477900  11.2514610000 NGC4568     0.2360 0.004   0.1600000 0.002    12.4600 0.06      8.6600 0.04   28.9    0.1     89.700 0.3     82.000 1       0.7490 0.004     2.1560 0.009     4.4000 0.02      6.080 0.03     8.670 0.04        ... ...    ...         ...     20.300 0.2     15.900 0.2     18.700 0.2    
NGC4567_4_sbt_disk_1_0      189.1308900  11.2167620000 NGC4568     0.0930 0.001   0.0645000 0.0006    2.9280 0.005     1.8880 0.004  5.11    0.02    16.600 0.03     8.960 0.07    0.2580 0.002     1.2740 0.003     2.2010 0.006     2.967 0.008    3.290 0.01        ... ...    ...         ...      4.800 0.1      4.350 0.08     2.800 0.1    
Arp102_1_sbt_disk_2_5       259.8428000  49.0431910000 UGC10814       ... ...           ... ...       0.5460 0.002     0.3750 0.001  0.49    0.002    1.187 0.003    1.280 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      0.3300 0.02   7e-16       1e-16    1.090 0.05     1.110 0.02     0.790 0.04   
Arp102_2_sbt_disk_2_5       259.8441700  49.0394170000 UGC10814       ... ...           ... ...       0.7150 0.006     0.4603 0.0008 0.345   0.008    0.450 0.02     1.280 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      0.2100 <      2.9e-16     <        1.420 0.04     1.200 0.02     0.750 0.04   
Arp102_3_sbt_disk_2_5       259.8455600  49.0350690000 UGC10814       ... ...           ... ...       0.4320 0.001     0.2860 0.001  0.429   0.006    0.843 0.004    0.870 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      0.2600 0.01   8e-16       8e-17    0.890 0.04     0.800 0.03     0.270 <      
Arp102_4_sbt_disk_2_5       259.8382500  49.0425720000 UGC10814       ... ...           ... ...       2.6700 0.01      1.7130 0.006  1.721   0.008    3.190 0.02     3.900 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      1.4300 0.02   2.8e-15     1e-16    6.280 0.04     4.940 0.03     4.970 0.05   
Arp102_5_sbt_disk_2_5       259.8443800  49.0311620000 UGC10814       ... ...           ... ...       0.1542 0.0009    0.1024 0.0007 0.124   0.002    0.223 0.002    0.200 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0860 <      2.2e-16     <        0.440 0.03     0.160 <        0.230 <      
Arp102_6_sbt_disk_2_5       259.8410400  49.0356910000 UGC10814       ... ...           ... ...       0.5640 0.006     0.3580 0.004  0.591   0.005    1.690 0.01     1.610 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      0.3500 0.01   1.89e-15    9e-17    1.350 0.03     0.980 0.03     0.520 0.03   
Arp102_7_sbt_disk_2_5       259.8352200  49.0312600000 UGC10814       ... ...           ... ...       0.1122 0.0007    0.0683 0.0006 0.071   0.002    0.087 0.002    0.170 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0560 <      2.1e-16     <        0.170 <        0.130 <        0.230 <      
Arp107_1_sbt_disk_2_5       163.0716800  30.0568040000 PGC032620   0.0083 <       0.0080000 0.001     0.0240 0.002     0.0160 0.001  0.048   0.003    0.169 0.006    0.170 0.02    0.0160 0.002     0.0150 0.001     0.0170 0.002     0.022 0.003    0.056 <           ... ...    ...         ...      0.097 <        0.070 0.008    0.110 <      
Arp107_10_sbt_disk_2_5      163.0616500  30.0493930000 PGC032620   0.0150 0.001   0.0120000 0.001     0.0840 0.003     0.0530 0.002  0.179   0.004    0.731 0.007    0.620 0.04    0.0160 0.002     0.0410 0.002     0.0580 0.002     0.069 0.003    0.087 0.008       ... ...    ...         ...      0.210 0.01     0.140 0.01     0.230 0.01   
Arp107_12_sbt_disk_2_5      163.0570500  30.0507680000 PGC032620   0.0320 0.001   0.0190000 0.0009    0.0930 0.002     0.0590 0.002  0.207   0.003    0.636 0.005    0.360 0.03    0.0320 0.002     0.0650 0.008     0.2600 <         0.590 <        0.890 <           ... ...    ...         ...      0.140 0.01     0.120 0.01     0.096 <      
Arp107_13_sbt_disk_2_5      163.0584500  30.0576030000 PGC032620   0.0059 <       0.0041000 0.0006    0.0674 0.0007    0.0400 0.001  0.054   0.003    0.174 0.003    1.640 0.03    0.0150 <         0.0270 <         0.0560 <         0.084 <        0.130 <           ... ...    ...         ...      0.100 0.01     0.100 0.01     0.230 0.01   
Arp107_14_sbt_disk_2_5      163.0535100  30.0547680000 PGC032620   0.0720 0.002   0.0480000 0.001     0.1220 0.001     0.0870 0.001  0.322   0.003    1.081 0.004    1.390 0.03    0.0680 0.002     0.0980 0.001     0.0900 0.002     0.104 0.002    0.098 0.008       ... ...    ...         ...      0.302 0.009    0.129 0.008    0.340 0.01   
Arp107_15_sbt_disk_2_5      163.0548500  30.0603330000 PGC032620   0.0044 <       0.0050000 0.0007    0.0061 0.0005    0.0058 0.0006 0.019   0.002    0.071 0.003    0.170 <       0.0140 <         0.0061 0.0008    0.0081 <         0.013 <        0.053 <           ... ...    ...         ...      0.063 <        0.043 <        0.063 <      
Arp107_16_sbt_disk_2_5      163.0525700  30.0587920000 PGC032620   0.0100 0.001   0.0090000 0.001     0.0268 0.0008    0.0181 0.0007 0.053   0.002    0.176 0.003    0.260 0.03    0.0170 0.002     0.0137 0.0009    0.0200 0.001     0.031 0.002    0.052 <           ... ...    ...         ...      0.058 <        0.049 <        0.120 0.01   
Arp107_2_sbt_disk_2_5       163.0701000  30.0526390000 PGC032620   0.0130 0.002   0.0100000 0.001     0.0560 0.003     0.0250 0.002  0.073   0.003    0.266 0.006    0.210 <       0.0150 <         0.0450 0.002     0.0500 0.003     0.057 0.004    0.059 <           ... ...    ...         ...      0.099 <        0.120 0.01     0.100 <      
Arp107_3_sbt_disk_2_5       163.0728400  30.0597440000 PGC032620   0.0120 0.001   0.0090000 0.001     0.0420 0.001     0.0260 0.001  0.042   0.003    0.179 0.007    0.250 <       0.0180 0.002     0.0360 0.002     0.0300 0.002     0.023 0.003    0.055 <           ... ...    ...         ...      0.075 <        0.067 <        0.120 <      
Arp107_4_sbt_disk_2_5       163.0716700  30.0580390000 PGC032620   0.0080 0.001   0.0131000 0.0009    0.0300 0.002     0.0230 0.001  0.084   0.003    0.213 0.006    0.220 <       0.0200 0.002     0.0200 0.001     0.0220 0.002     0.023 0.003    0.055 <           ... ...    ...         ...      0.091 <        0.110 0.01     0.170 0.01   
Arp107_5_sbt_disk_2_5       163.0672600  30.0505980000 PGC032620   0.0110 0.002   0.0120000 0.001     0.1020 0.003     0.0670 0.002  0.156   0.003    0.438 0.007    0.220 0.03    0.0340 0.002     0.1010 0.002     0.1310 0.003     0.151 0.004    0.195 0.009       ... ...    ...         ...      0.230 0.02     0.350 0.01     0.260 0.02   
Arp107_6_sbt_disk_2_5       163.0703600  30.0601530000 PGC032620   0.0100 0.001   0.0074000 0.0009    0.0330 0.001     0.0280 0.001  0.069   0.002    0.245 0.005    0.400 0.03    0.0140 <         0.0290 0.001     0.0440 0.002     0.049 0.002    0.082 0.008       ... ...    ...         ...      0.077 <        0.234 0.008    0.110 <      
Arp107_7_sbt_disk_2_5       163.0701500  30.0581180000 PGC032620   0.0073 <       0.0070000 0.001     0.0160 0.001     0.0080 0.001  0.017   <        0.105 0.004    0.160 <       0.0140 <         0.0130 0.001     0.0160 0.002     0.022 0.002    0.055 <           ... ...    ...         ...      0.240 0.01     0.066 <        0.110 0.01   
Arp107_8_sbt_disk_2_5       163.0689900  30.0555030000 PGC032620   0.0079 <       0.0068000 <         0.0490 0.001     0.0290 0.001  0.041   0.002    0.053 0.005    0.140 <       0.0140 <         0.0220 0.001     0.0340 0.002     0.046 0.002    0.083 0.008       ... ...    ...         ...      0.092 <        0.064 <        0.160 0.01   
Arp107_9_sbt_disk_2_5       163.0638700  30.0492080000 PGC032620   0.0130 0.001   0.0080000 0.001     0.0820 0.003     0.0550 0.002  0.176   0.004    0.714 0.008    0.480 0.03    0.0210 0.002     0.0450 0.002     0.0640 0.003     0.079 0.004    0.110 0.009       ... ...    ...         ...      0.110 <        0.100 0.01     0.110 <      
Arp120_1_sbt_disk_2_5       186.9502000  13.0417020000 NGC4438     0.2291 0.0005  0.1389000 0.0003    4.7500 0.02      3.0100 0.01   2.9     0.04     4.180 0.03     4.200 0.1     0.5090 0.002     2.4560 0.005     3.7800 0.01      4.870 0.01     6.380 0.02     4.6000 <      2.5e-15     <       11.800 0.1      8.200 0.1      8.500 0.1    
Arp120_2_sbt_disk_2_5       186.9636600  13.0565000000 NGC4438     0.4260 0.0003  0.3263000 0.0002    5.5500 0.02      3.3200 0.01   0.88    0.04     4.480 0.03     1.050 0.09    1.1510 0.002     4.1030 0.005     6.1250 0.008     7.400 0.01     8.200 0.01     7.6000 <      2.4e-15     <       12.200 0.1     10.260 0.09     9.600 0.1    
Arp120_3_sbt_disk_2_5       186.9571700  13.0421340000 NGC4438     0.1975 0.0004  0.1052000 0.0003    2.4200 0.02      1.5900 0.01   1.73    0.04     4.570 0.03     6.100 0.1     0.5610 0.002     1.6610 0.004     2.4730 0.007     2.770 0.01     3.580 0.01     3.3000 <      2.5e-15     <        8.200 0.2      4.700 0.1      4.000 0.1    
Arp178_1_sbt_disk_2_5       216.0521400  34.8487600000 NGC5614     0.0012 <             ... ...       0.0620 0.002     0.0140 0.001  0.026   <        0.031 <        0.290 <       0.0140 <         0.0048 <         0.0082 <         0.015 <        0.049 <        0.0600 <      4.1e-16     <        0.230 <        0.110 <        0.230 <      
Arp178_10_sbt_disk_2_5      216.0333600  34.8627120000 NGC5614     0.0370 0.003         ... ...       3.5000 0.01      2.1700 0.01   2.88    0.02     6.590 0.02     8.000 0.2     0.2000 0.01      1.0900 0.06      2.2000 0.1       3.200 0.2      4.300 0.3      2.6000 <      6.3e-16     <        9.000 0.1      5.820 0.07     6.820 0.07   
Arp178_11_sbt_disk_2_5      216.0361100  34.8738190000 NGC5614     0.0014 <             ... ...       0.0710 0.003     0.0420 0.002  0.058   0.005    0.108 0.005    0.320 <       0.0140 <         0.0130 0.002     0.0260 <         0.035 <        0.059 <        0.0630 <      4.2e-16     <        0.250 <        0.130 <        0.240 <      
Arp178_12_sbt_disk_2_5      216.0304100  34.8538260000 NGC5614     0.0420 0.003         ... ...       1.4100 0.01      0.9370 0.009  1.08    0.02     2.070 0.03     3.400 0.2     0.1120 0.009     0.6700 0.05      1.2000 0.1       1.600 0.2      1.900 0.3      1.3600 0.03   1.2e-15     2e-16    4.690 0.07     3.090 0.05     2.950 0.07   
Arp178_13_sbt_disk_2_5      216.0271600  34.8648980000 NGC5614     0.0300 0.002         ... ...       4.8620 0.007     3.1050 0.005  5.241   0.008   13.950 0.01    40.500 0.4     0.2070 0.003     1.0800 0.01      2.5200 0.02      3.930 0.03     5.350 0.04     3.6900 0.03   1.06e-14    2e-16   11.740 0.06     7.900 0.04     9.060 0.05   
Arp178_14_sbt_disk_2_5      216.0236500  34.8889890000 NGC5613     0.0108 0.0006        ... ...       0.5725 0.0009    0.4200 0.001  0.436   0.005    1.305 0.005    2.670 0.05    0.0220 0.003     0.1700 0.01      0.3400 0.03      0.480 0.04     0.640 0.05     0.4700 <      4.6e-16     <        1.090 0.04     1.110 0.02     0.890 0.04   
Arp178_2_sbt_disk_2_5       216.0499500  34.8564650000 NGC5614     0.0056 0.0005        ... ...       0.2210 0.003     0.1660 0.002  0.129   0.005    0.195 0.006    0.430 0.06    0.0140 <         0.0360 0.001     0.0700 0.002     0.080 0.003    0.054 <        0.0640 <      4.3e-16     <        0.270 <        0.180 <        0.250 <      
Arp178_3_sbt_disk_2_5       216.0462900  34.8509500000 NGC5614     0.0037 <             ... ...       0.1490 0.003     0.0870 0.002  0.065   0.006    0.163 0.007    0.480 <       0.0140 <         0.0430 0.001     0.0690 0.003     0.092 0.004    0.057 <        0.0660 <      4.3e-16     <        0.280 <        0.170 <        0.260 <      
Arp178_6_sbt_disk_2_5       216.0406200  34.8543250000 NGC5614     0.0286 0.0007        ... ...       0.5200 0.01      0.3530 0.007  0.65    0.01     1.850 0.02     1.700 0.1     0.0470 0.002     0.1360 0.003     0.3040 0.006     0.470 0.01     0.420 0.01     1.0300 0.03   8.7e-15     2e-16    0.470 0.06     0.540 0.04     0.370 <      
Arp178_7_sbt_disk_2_5       216.0419800  34.8616720000 NGC5614     0.0182 0.0006        ... ...       0.8100 0.009     0.5180 0.006  0.48    0.01     0.950 0.02     0.800 0.1     0.1750 0.002     0.7070 0.003     1.2510 0.007     1.630 0.01     1.630 0.02     1.3400 0.03   2.5e-15     2e-16    2.120 0.06     1.670 0.04     1.740 0.06   
Arp178_8_sbt_disk_2_5       216.0338900  34.8443720000 NGC5614     0.0015 <             ... ...       0.1590 0.002     0.0960 0.002  0.039   0.004    0.087 0.006    0.350 <       0.0140 <         0.0260 0.001     0.0530 0.002     0.045 0.003    0.053 <        0.0630 <      4.2e-16     <        0.250 <        0.160 <        0.250 <      
Arp178_9_sbt_disk_2_5       216.0321700  34.8459130000 NGC5614     0.0022 <             ... ...       0.1590 0.003     0.0890 0.002  0.071   0.005    0.150 0.007    0.380 <       0.0140 <         0.0580 0.001     0.1080 0.003     0.113 0.004    0.059 <        0.0680 <      4.4e-16     <        0.290 <        0.190 <        0.280 <      
Arp181_1_sbt_disk_2_5       157.1987600  79.8141640000 NGC3215     0.0130 0.001   0.0087000 0.0009    0.2780 0.007     0.1900 0.004  0.249   0.008    0.940 0.02     1.400 0.1     0.0450 <         0.2400 <         0.4500 <         0.540 <        0.500 <        0.1600 <      1.7e-16     <        0.420 0.04     0.390 0.02     0.550 0.03   
Arp181_2_sbt_disk_2_5       157.1963800  79.8096420000 NGC3215     0.0074 <       0.0049000 <         0.0780 0.003     0.0510 0.002  0.034   0.004    0.140 0.005    0.390 0.02    0.0130 <         0.0240 0.002     0.0490 0.004     0.071 0.005    0.064 <        0.0270 <      1.6e-16     <        0.190 <        0.120 <        0.180 <      
Arp181_3_sbt_disk_2_5       157.1942900  79.8184280000 NGC3215     0.0100 0.001   0.0061000 <         0.1460 0.002     0.0950 0.001  0.165   0.003    0.423 0.003    0.730 0.03    0.0150 <         0.0520 0.004     0.0930 0.006     0.118 0.008    0.087 <        0.0300 <      1.6e-16     <        0.190 <        0.130 <        0.190 <      
Arp181_4_sbt_disk_2_5       157.1883500  79.8093870000 NGC3215     0.0120 <       0.0073000 <         0.1090 0.003     0.0730 0.002  0.06    0.004    0.091 0.006    0.500 0.03    0.0140 <         0.0300 0.003     0.0660 0.006     0.089 0.008    0.084 <        0.0300 <      1.6e-16     <        0.190 <        0.130 <        0.200 <      
Arp181_5_sbt_disk_2_5       157.1762700  79.8158700000 NGC3215     0.0160 0.001   0.0087000 0.0009    1.1700 0.01      0.7650 0.008  0.8     0.01     1.770 0.03     1.200 0.1     0.0540 0.003     0.3200 0.01      0.6500 0.03      0.940 0.04     1.130 0.06     0.3200 0.01   4.2e-16     6e-17    2.360 0.05     1.820 0.03     1.790 0.05   
Arp181_6_sbt_disk_2_5       157.1627800  79.8103070000 NGC3215     0.0300 0.002   0.0140000 0.001     0.7500 0.01      0.4740 0.008  0.52    0.01     1.620 0.03     1.700 0.1     0.0640 0.003     0.2600 0.01      0.5100 0.03      0.720 0.04     0.880 0.06     0.3900 0.01   1.37e-15    7e-17    1.690 0.04     1.260 0.03     1.540 0.03   
Arp181_7_sbt_disk_2_5       157.1506700  79.8166730000 NGC3215     0.0130 0.001   0.0069000 0.0009    0.2820 0.005     0.1930 0.003  0.308   0.005    0.847 0.007    1.100 0.02    0.0150 0.002     0.0920 0.003     0.1590 0.006     0.196 0.008    0.190 0.01     0.0700 0.01   1.8e-16     6e-17    0.450 0.04     0.380 0.02     0.250 0.03   
Arp181_8_sbt_disk_2_5       157.1485600  79.8128580000 NGC3215     0.0110 0.001   0.0068000 <         0.2660 0.008     0.1800 0.006  0.192   0.009    0.720 0.02     0.870 <       0.0150 <         0.1040 0.006     0.1900 0.01      0.240 0.02     0.330 0.02     0.1700 0.01   8.8e-16     6e-17    0.390 0.04     0.360 0.03     0.490 0.03   
Arp181_9_sbt_disk_2_5       157.1360600  79.8114800000 NGC3215     0.0110 <       0.0120000 0.001     0.1630 0.005     0.1020 0.003  0.17    0.006    0.543 0.009    0.810 0.04    0.0140 <         0.0650 0.003     0.1130 0.005     0.159 0.008    0.090 0.01     0.0420 <      1.8e-16     <        0.220 <        0.310 0.02     0.250 <      
Arp188_1_sbt_disk_2_5       241.5281700  55.4251430000 UGC10214    0.0160 0.001   0.0121000 0.0009    0.4470 0.004     0.2930 0.003  0.323   0.006    0.662 0.006    0.830 0.03    0.0530 0.002     0.1870 0.003     0.3640 0.006     0.481 0.008    0.520 0.01     0.3100 0.02   1.2e-15     1e-16    0.640 0.03     0.680 0.03     0.470 0.03   
Arp188_2_sbt_disk_2_5       241.5240900  55.4256890000 UGC10214    0.0110 0.001   0.0080000 0.001     0.7340 0.006     0.4830 0.004  0.993   0.008    3.130 0.01     2.680 0.07    0.0150 <         0.1260 0.004     0.2700 0.008     0.420 0.01     0.570 0.02     0.3400 0.02   1.8e-15     2e-16    1.210 0.04     0.700 0.03     1.130 0.04   
Arp188_3_sbt_disk_2_5       241.5149600  55.4228400000 UGC10214    0.0059 0.0006  0.0061000 0.0005    0.2250 0.002     0.1400 0.002  0.27    0.01     0.330 0.02     0.990 <       0.0200 <         0.0970 <         0.2600 <         0.410 <        0.600 <        0.2000 0.02   1.5e-15     2e-16    0.540 0.02     0.270 0.02     0.330 0.03   
Arp188_4_sbt_disk_2_5       241.5203500  55.4257620000 UGC10214    0.0064 <       0.0049000 <         1.1770 0.004     0.7420 0.002  0.75    0.01     1.440 0.02     1.100 0.1     0.0190 <         0.2100 0.01      0.5100 0.04      0.810 0.06     1.120 0.09     0.3700 <      5.1e-16     <        2.110 0.05     1.760 0.04     2.260 0.05   
Arp188_5_sbt_disk_2_5       241.5096400  55.4218070000 UGC10214    0.0190 0.001   0.0140000 0.001     0.1640 0.003     0.1300 0.002  0.631   0.008    1.770 0.02     1.500 0.1     0.0350 0.002     0.0580 0.003     0.0800 0.006     0.090 0.008    0.088 <        0.6400 0.02   6.5e-15     2e-16    0.230 <        0.130 0.01     0.340 0.03   
Arp188_6_sbt_disk_2_5       241.5045800  55.4235800000 UGC10214    0.0220 0.002   0.0150000 0.001     0.4270 0.003     0.2940 0.002  0.567   0.007    1.809 0.005    2.200 0.1     0.0310 0.002     0.1450 0.003     0.2520 0.005     0.352 0.007    0.430 0.01     0.3900 0.02   2.5e-15     2e-16    0.540 0.03     0.640 0.02     0.500 0.02   
Arp188_7_sbt_disk_2_5       241.5063700  55.4251860000 UGC10214    0.0190 0.001   0.0140000 0.001     0.3610 0.003     0.2480 0.002  0.632   0.008    1.790 0.02     2.300 0.1     0.0220 0.002     0.1210 0.004     0.1780 0.007     0.250 0.01     0.310 0.02     0.4900 0.02   4e-15       2e-16    0.430 0.03     0.440 0.02     0.300 0.03   
Arp240_1_sbt_disk_2_5       204.9692500   0.8395221500 NGC5257     0.4400 0.02          ... ...       6.6900 0.04      4.7000 0.02   15.06   0.09    47.400 0.3    120.000 4       0.6600 0.01      1.6800 0.02      2.8500 0.03      3.820 0.04     5.040 0.05        ... ...    ...         ...      9.900 0.1      7.200 0.1      9.100 0.1    
Arp242_1_sbt_disk_2_5       191.5476200  30.7245070000 NGC4676B    0.1030 0.002   0.0860000 0.002     3.4490 0.009     2.2180 0.006  2.927   0.007    6.120 0.01     7.190 0.09    0.2450 0.004     0.9100 0.02      2.0100 0.03      2.880 0.05     3.890 0.07     2.2040 0.008  3.18e-14    1e-16    7.470 0.05     6.550 0.04     6.590 0.04   
Arp244_1_sbt_disk_2_5       180.4791100 -18.8797810000 NGC4039     3.7800 0.02    2.2600000 0.01     71.5400 0.05     61.3700 0.03   266.62  0.08   752.200 0.1   2705.600 0.9        ... ...          ... ...          ... ...         ... ...        ... ...     86.2000 0.06   2.2252e-12  2e-16   79.400 0.3     58.400 0.3     75.000 0.3    
Arp244_2_sbt_disk_2_5       180.4640300 -18.8704860000 NGC4038     9.7600 0.02    6.1700000 0.02     61.5900 0.02     42.6100 0.02   163.2   0.05   469.220 0.07   729.500 0.3        ... ...          ... ...          ... ...         ... ...        ... ...     59.2500 0.02   1.0159e-12  2e-16   95.500 0.2     80.500 0.2     79.000 0.3    
Arp271_1_sbt_disk_2_5       210.8457100  -6.0298987000 NGC5427     0.7450 0.003   0.4690000 0.002     4.2190 0.006     2.7990 0.004  9.17    0.01    25.470 0.02    21.840 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      7.460 0.09     5.800 0.07     6.000 0.1    
Arp271_10_sbt_disk_2_5      210.8736100  -6.0433480000 NGC5427     0.0230 0.002   0.0130000 0.001     0.6580 0.003     0.4520 0.002  0.346   0.009    0.770 0.01     0.950 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.100 0.07     0.950 0.05     0.630 0.09   
Arp271_2_sbt_disk_2_5       210.8443500  -6.0373577000 NGC5427     0.0970 0.004   0.0810000 0.003     0.5920 0.007     0.3880 0.005  1.3     0.01     3.430 0.02     2.180 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.700 0.1      0.990 0.07     0.710 <      
Arp271_3_sbt_disk_2_5       210.8543200  -6.0204149000 NGC5427     0.1680 0.006   0.2090000 0.004     2.0300 0.02      1.3600 0.01   4.03    0.04    12.900 0.1     13.700 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      4.000 0.1      3.560 0.09     2.500 0.1    
Arp271_4_sbt_disk_2_5       210.8534200  -6.0434119000 NGC5427     0.1520 0.003   0.0930000 0.002     1.3980 0.004     0.9810 0.003  3.479   0.009    9.010 0.02     8.450 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.070 0.08     1.910 0.05     2.100 0.1    
Arp271_5_sbt_disk_2_5       210.8647600  -6.0239244000 NGC5427     0.6910 0.009   0.4680000 0.006     6.0800 0.03      4.2500 0.02   14.76   0.06    42.700 0.2     44.700 0.7        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     11.400 0.1     10.800 0.1      8.400 0.2    
Arp271_6_sbt_disk_2_5       210.8592200  -6.0370547000 NGC5427     0.6140 0.008   0.3760000 0.005     8.8400 0.02      5.7200 0.02   13.57   0.06    39.700 0.2     40.900 0.7        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     15.500 0.1     13.000 0.1     12.000 0.1    
Arp271_7_sbt_disk_2_5       210.8547400  -6.0578083000 NGC5426     0.4040 0.003   0.3170000 0.002     3.0290 0.004     2.0590 0.003  7.25    0.01    20.730 0.02    19.640 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      4.260 0.07     3.500 0.06     2.890 0.08   
Arp271_8_sbt_disk_2_5       210.8682800  -6.0288778000 NGC5427     1.2520 0.008   0.9020000 0.005     9.2980 0.006     6.4380 0.005  22.68   0.07    67.400 0.2     72.700 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     11.900 0.1     10.900 0.1      8.800 0.1    
Arp271_9_sbt_disk_2_5       210.8565900  -6.0867905000 NGC5426     0.1910 0.002   0.1690000 0.002     0.6580 0.002     0.4300 0.002  1.32    0.01     3.450 0.01     3.320 0.07       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.480 <        0.510 0.05     0.530 <      
Arp279_1_sbt_disk_2_5        48.5160760  -2.8200702000 NGC1253        ... ...           ... ...       3.2070 0.007     2.1540 0.006  3.87    0.02     8.810 0.02    11.900 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      5.5600 0.02   1.037e-13   4e-16    4.800 0.1      4.350 0.08     2.500 0.1    
Arp290_1_sbt_disk_2_5        30.9528610  14.7275520000 IC0196      0.0551 0.0005  0.0428000 0.0005    2.6040 0.004     1.6380 0.003  1.939   0.007    3.993 0.008    2.620 0.04    0.2140 0.003     1.0090 0.003     1.8980 0.005     2.517 0.007    3.260 0.01     1.5500 0.02   3.9e-15     1e-16    4.510 0.06     4.430 0.04     5.200 0.07   
Arp290_2_sbt_disk_2_5        30.9555410  14.7317420000 IC0196      0.0380 0.001   0.0487000 0.0008    3.6840 0.005     2.2990 0.003  2.378   0.008    4.440 0.01     3.430 0.05    0.2340 0.004     1.2500 0.02      2.5000 0.05      3.570 0.07     4.400 0.1      1.7700 0.02   2.1e-15     1e-16    7.090 0.07     6.220 0.05     6.050 0.07   
Arp290_3_sbt_disk_2_5        30.9578700  14.7450020000 IC0196      0.1600 0.001   0.1460000 0.001     4.7560 0.007     3.1510 0.005  5.802   0.008   14.390 0.01    19.990 0.06    0.4200 0.005     1.6600 0.02      3.1300 0.05      4.210 0.07     5.400 0.1      2.5800 0.02   5.9e-15     1e-16    8.860 0.07     7.530 0.04     7.770 0.07   
Arp293_1_sbt_disk_2_5       254.6268800  58.9321640000 NGC6286        ... ...           ... ...       2.7800 0.002     1.9150 0.002  5.26    0.01    15.700 0.02    27.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      4.510 0.03     3.300 0.03     4.170 0.04   
Arp293_2_sbt_disk_2_5       254.6094100  58.9555980000 NGC6285        ... ...           ... ...       0.8280 0.001     0.5220 0.002  1.249   0.006    3.406 0.008    5.330 0.05       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.970 0.04     1.110 0.02     1.120 0.04   
Arp293_3_sbt_disk_2_5       254.5899800  58.9600280000 NGC6285        ... ...           ... ...       0.5089 0.0009    0.3660 0.001  0.229   0.006    0.422 0.009    0.600 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.740 0.03     0.920 0.02     0.670 0.04   
Arp294_1_sbt_disk_2_5       174.9457300  31.9093850000 NGC3786        ... ...           ... ...       0.6290 0.002     0.3850 0.002  0.238   0.007    0.264 0.007    0.230 0.03    0.0210 0.002     0.3560 0.002     0.6140 0.003     0.784 0.004    0.671 0.008       ... ...    ...         ...      0.900 0.07     1.450 0.05     0.640 0.06   
Arp294_2_sbt_disk_2_5       174.9342400  31.9382600000 NGC3788        ... ...           ... ...      10.2020 0.003     6.6270 0.003  18.33   0.01    50.070 0.01    51.710 0.06    0.9710 0.004     3.0600 0.01      5.2100 0.03      6.930 0.05     8.790 0.06        ... ...    ...         ...     17.800 0.07    13.220 0.05    13.910 0.07   
Arp294_3_sbt_disk_2_5       174.9174100  31.9027110000 NGC3786        ... ...           ... ...       1.7830 0.005     1.1040 0.004  1.13    0.009    2.190 0.01     2.600 0.04    0.1930 0.003     0.9050 0.007     1.6000 0.01      2.010 0.02     2.080 0.02        ... ...    ...         ...      2.820 0.07     2.890 0.05     2.840 0.07   
Arp295_1_sbt_disk_2_5       355.4450800  -3.6698729000 PGC072139   0.0070 0.0005  0.0085000 0.0004    4.6650 0.004     3.0300 0.003  4.851   0.006   12.194 0.008   16.700 0.2     0.0660 0.003     0.5210 0.009     1.3400 0.02      2.240 0.04     3.250 0.07        ... ...    ...         ...      8.260 0.04     6.060 0.03     7.940 0.04   
Arp295_2_sbt_disk_2_5       355.4542700  -3.6574012000 PGC072139   0.0062 0.0004  0.0038000 0.0003    0.2450 0.001     0.1650 0.001  0.28    0.004    0.773 0.004    0.610 0.03    0.0230 0.002     0.0870 0.003     0.1670 0.006     0.217 0.009    0.350 0.01        ... ...    ...         ...      0.180 0.03     0.410 0.01     0.230 <      
Arp297N_1_sbt_disk_2_5      221.3297100  38.8046370000 NGC5753     0.0060 0.0006  0.0063000 0.0006    0.4160 0.002     0.2670 0.002  0.21    0.004    0.380 0.01     0.510 0.05    0.0220 0.002     0.1300 0.01      0.2700 0.02      0.380 0.03     0.420 0.04     0.1440 0.008  5e-16       1e-16    1.140 0.02     0.950 0.01     0.750 0.03   
Arp297S_1_sbt_disk_2_5      221.3345900  38.7282590000 NGC5754     0.0790 0.001   0.0680000 0.001     1.4300 0.01      0.8960 0.008  1.38    0.02     3.280 0.03     3.200 0.1     0.1570 0.004     0.4800 0.02      0.9900 0.05      1.360 0.07     1.800 0.1         ... ...    ...         ...      3.310 0.05     2.670 0.04     2.870 0.05   
Arp297S_10_sbt_disk_2_5     221.3280900  38.7414480000 NGC5754     0.0123 0.0007  0.0102000 0.0007    0.1890 0.003     0.1170 0.002  0.053   <        0.262 0.008    0.340 0.05    0.0110 <         0.0720 0.002     0.1320 0.003     0.145 0.004    0.052 <           ... ...    ...         ...      0.470 0.04     0.180 <        0.250 <      
Arp297S_2_sbt_disk_2_5      221.3301200  38.7258030000 NGC5754     0.0750 0.002   0.0760000 0.002     1.0370 0.003     0.6520 0.003  1.22    0.02     2.930 0.03     3.200 0.1     0.0990 0.004     0.5200 0.02      0.8300 0.05      1.040 0.07     0.900 0.1         ... ...    ...         ...      1.740 0.06     1.450 0.04     0.870 0.06   
Arp297S_3_sbt_disk_2_5      221.3338100  38.7349570000 NGC5754     0.0420 0.001   0.0350000 0.001     0.5430 0.009     0.3330 0.006  0.82    0.02     1.790 0.03     1.200 0.1     0.0780 0.004     0.1800 0.02      0.3600 0.05      0.520 0.07     0.700 <           ... ...    ...         ...      0.820 0.04     1.140 0.04     1.120 0.05   
Arp297S_4_sbt_disk_2_5      221.3346600  38.7365810000 NGC5754     0.0400 0.001   0.0400000 0.001     0.3500 0.01      0.2250 0.007  0.93    0.01     2.610 0.02     1.900 0.1     0.0830 0.004     0.1500 <         0.3300 <         0.480 <        0.670 <           ... ...    ...         ...      0.540 0.04     0.750 0.04     0.710 0.05   
Arp297S_5_sbt_disk_2_5      221.3271400  38.7299860000 NGC5754     0.0870 0.001   0.0740000 0.001     1.4670 0.004     0.9410 0.003  1.28    0.02     3.170 0.02     2.400 0.1     0.1270 0.004     0.4900 0.02      1.0700 0.05      1.400 0.07     1.400 0.1         ... ...    ...         ...      2.320 0.05     2.360 0.04     2.110 0.05   
Arp297S_6_sbt_disk_2_5      221.3288300  38.7332820000 NGC5754     0.0620 0.001   0.0500000 0.001     1.6700 0.01      1.0170 0.008  1.03    0.02     2.340 0.03     2.000 0.1     0.1620 0.004     0.5400 0.02      1.1700 0.05      1.650 0.07     2.200 0.1         ... ...    ...         ...      4.590 0.05     3.510 0.05     3.700 0.05   
Arp297S_7_sbt_disk_2_5      221.3199700  38.7290960000 NGC5754     0.0220 0.001   0.0160000 0.001     0.2330 0.004     0.1100 0.003  0.119   0.009    0.780 0.01     0.450 0.05    0.0390 0.002     0.1100 0.002     0.1790 0.004     0.203 0.005    0.114 0.008       ... ...    ...         ...      0.260 <        0.360 0.03     0.270 <      
Arp297S_8_sbt_disk_2_5      221.3209900  38.7346730000 NGC5754     0.0190 0.001   0.0120000 0.001     0.2910 0.004     0.1450 0.003  0.164   0.008    0.731 0.009    0.420 <       0.0170 0.002     0.1120 0.002     0.2010 0.004     0.214 0.006    0.274 0.009       ... ...    ...         ...      0.300 0.04     0.710 0.03     0.280 <      
Arp297S_9_sbt_disk_2_5      221.3218200  38.7372810000 NGC5754     0.0160 0.001   0.0150000 0.001     0.3000 0.003     0.1420 0.002  0.095   0.008    0.498 0.008    0.380 <       0.0140 0.002     0.1060 0.002     0.1810 0.004     0.202 0.005    0.140 0.008       ... ...    ...         ...      0.450 0.04     0.200 <        0.260 <      
Arp298_1_sbt_disk_2_5       345.8085000   8.8766249000 NGC7469     0.4000 <       0.2800000 <         0.5180 0.006     0.3960 0.004  1.66    0.01     3.690 0.03    32.900 0.2     0.0640 <         0.1600 <         0.2900 <         0.390 0.05     0.460 <        0.7600 0.03   5.1e-15     2e-16    0.490 0.05     0.390 0.03     0.730 0.06   
Arp298_2_sbt_disk_2_5       345.8119900   8.8809087000 NGC7469     0.1300 <       0.0720000 0.007     0.8240 0.005     0.6420 0.003  3.72    0.01     8.020 0.03    36.600 0.2     0.1770 0.007     0.3600 0.02      0.5400 0.04      0.590 0.05     0.630 0.05     3.0900 0.03   2.74e-14    2e-16    0.420 0.05     0.810 0.03     0.820 0.05   
Arp298_3_sbt_disk_2_5       345.8184500   8.8795051000 NGC7469     0.5700 <       0.5300000 <         0.8110 0.008     0.8850 0.005  3.12    0.01     7.640 0.03    38.000 1       0.3900 <         0.5000 <         0.6500 <         0.760 <        1.100 <        1.9500 0.03   1.62e-14    2e-16    0.920 0.04     0.910 0.04     0.930 0.05   
Arp298_4_sbt_disk_2_5       345.8236100   8.8750894000 NGC7469     0.0340 0.003   0.0110000 0.001     2.9060 0.007     1.8830 0.005  2.12    0.01     3.290 0.01    21.400 0.3     0.4010 0.003     2.7950 0.006     5.7900 0.01      7.420 0.01     8.280 0.02     6.9500 0.03   5.3e-15     2e-16    8.120 0.04     8.580 0.03     6.090 0.05   
Arp298_5_sbt_disk_2_5       345.8273200   8.8727347000 NGC7469     0.0191 0.0007  0.0092000 0.0004    0.6040 0.003     0.4060 0.003  0.43    0.009    0.948 0.007    7.000 0.3     0.0550 0.007     0.3200 <         0.7300 <         0.950 <        1.100 <        0.4700 <      5.3e-16     <        0.740 0.04     0.850 0.03     1.290 0.05   
Arp34_1_sbt_disk_2_5        190.3983400  26.0770330000 NGC4615     0.2280 0.005   0.2060000 0.005     1.4270 0.002     1.0050 0.002  2.538   0.005    7.182 0.006    9.460 0.08    0.3420 0.003     0.8960 0.006     1.1980 0.008     1.410 0.01     1.480 0.01     1.9600 0.01   3.66e-14    2e-16    2.360 0.04     1.840 0.03     2.260 0.04   
Arp34_10_sbt_disk_2_5       190.3856500  26.0418050000 NGC4614     0.0260 <       0.0210000 <         1.3310 0.005     0.8760 0.004  0.626   0.006    0.682 0.005    1.740 0.03    0.1290 0.007     0.6300 0.03      1.1500 0.05      1.630 0.07     1.900 0.09     0.9800 0.01   3e-15       2e-16    2.970 0.06     3.080 0.03     2.760 0.04   
Arp34_2_sbt_disk_2_5        190.3766000  26.0441690000 NGC4614     0.0260 <       0.0210000 <         1.3110 0.005     0.8310 0.003  0.678   0.005    0.527 0.005    1.070 0.03    0.1110 0.007     0.5900 0.03      1.0500 0.05      1.540 0.07     1.850 0.09     0.9400 0.01   2.5e-15     2e-16    2.940 0.05     2.500 0.03     3.070 0.04   
Arp34_3_sbt_disk_2_5        190.3784900  26.0491690000 NGC4614     0.0058 <       0.0076000 0.0005    0.3430 0.002     0.2110 0.002  0.148   0.005    0.154 0.005    0.270 <       0.0190 0.002     0.1490 0.005     0.2700 0.01      0.350 0.01     0.310 0.02     0.1900 <      5e-16       <        0.420 0.04     0.210 0.03     0.390 0.03   
Arp34_4_sbt_disk_2_5        190.3742800  26.0422910000 NGC4614     0.0170 0.002   0.0160000 0.002     0.4490 0.001     0.2760 0.001  0.201   0.005    0.227 0.006    0.390 0.03    0.0230 0.003     0.1800 0.01      0.3300 0.02      0.450 0.03     0.390 0.04     0.2900 0.01   1.9e-15     2e-16    1.120 0.05     0.700 0.03     0.660 0.04   
Arp34_5_sbt_disk_2_5        190.4024100  26.0731270000 NGC4615     0.3300 0.005   0.3110000 0.005     2.8740 0.002     1.9270 0.002  5.097   0.006   14.560 0.01    21.600 0.2     0.5430 0.004     1.4990 0.008     2.3400 0.01      2.900 0.02     3.230 0.02     3.6100 0.01   6.31e-14    3e-16    5.350 0.06     4.310 0.03     4.160 0.04   
Arp34_7_sbt_disk_2_5        190.3839200  26.0463080000 NGC4614     0.0260 <       0.0210000 <         0.4660 0.005     0.2970 0.003  0.263   0.005    0.261 0.005    0.820 0.03    0.0480 <         0.1800 <         0.3400 <         0.490 <        0.620 <        0.3000 0.01   1.4e-15     2e-16    0.790 0.05     0.580 0.03     0.820 0.03   
Arp34_8_sbt_disk_2_5        190.4107400  26.0719190000 NGC4615     0.4240 0.006   0.3150000 0.006     2.6880 0.002     1.8660 0.002  5.951   0.007   17.275 0.009   39.000 0.4     0.7280 0.004     1.5240 0.008     2.2000 0.01      2.540 0.02     2.630 0.02     5.0900 0.01   1.096e-13   2e-16    3.900 0.05     3.610 0.03     3.620 0.04   
Arp34_9_sbt_disk_2_5        190.3816800  26.0357360000 NGC4614     0.0081 0.0005  0.0113000 0.0004    0.3210 0.001     0.1830 0.002  0.157   0.005    0.257 0.006    0.380 0.03    0.0460 0.002     0.1200 0.004     0.2270 0.008     0.280 0.01     0.290 0.02     0.1700 0.01   1.1e-15     2e-16    0.270 <        0.320 0.03     0.260 <      
Arp65_1_sbt_disk_2_5          5.4679750  22.4036060000 NGC0090     0.0482 0.0009  0.0415000 0.0007    0.7410 0.001     0.4930 0.002  1.126   0.007    3.136 0.007    2.880 0.05    0.0710 0.003     0.2800 0.01      0.4900 0.03      0.660 0.04     0.650 0.06     0.4880 0.008  2.96e-15    6e-17    1.290 0.06     1.120 0.04     0.740 0.06   
Arp82_1_sbt_disk_2_5        122.8122600  25.2067490000 NGC2535     0.3780 0.004   0.3270000 0.003     3.8670 0.003     2.7880 0.005  11.49   0.01    34.190 0.01    77.600 0.5     0.7530 0.005     1.5600 0.01      2.4700 0.02      2.690 0.03     2.730 0.04        ... ...    ...         ...      4.300 0.06     4.470 0.04     3.700 0.06   
Arp82_2_sbt_disk_2_5        122.8013600  25.2066130000 NGC2535     0.4580 0.004   0.3600000 0.003     3.4660 0.002     2.3680 0.003  7.36    0.01    21.440 0.02    38.100 0.4     0.8230 0.005     2.1800 0.01      3.2300 0.02      3.800 0.03     3.470 0.04        ... ...    ...         ...      5.510 0.06     4.950 0.05     4.450 0.06   
Arp84_1_sbt_disk_2_5        209.6611700  37.4222650000 NGC5395     0.1120 0.002   0.0910000 0.002     7.2700 0.05      4.6200 0.03   9.53    0.05    25.200 0.1     33.000 0.7     0.6390 0.004     2.6300 0.01      4.9000 0.03      6.790 0.05     8.890 0.07     6.2600 0.05   2.22e-14    2e-16   14.700 0.2     12.500 0.1     13.500 0.2    
Arp84_2_sbt_disk_2_5        209.6570300  37.4149720000 NGC5395     0.1710 0.002   0.1130000 0.001     8.0700 0.01      5.2270 0.007  13.14   0.02    37.330 0.03    36.440 0.07    0.5100 0.002     2.2140 0.006     4.0100 0.01      5.660 0.02     6.520 0.02     3.8900 0.04   8.9e-15     2e-16   15.000 0.1     11.820 0.08    12.300 0.1    
Arp84_3_sbt_disk_2_5        209.6608600  37.4264950000 NGC5395     0.1640 0.002   0.1260000 0.002     8.7300 0.04      5.6100 0.03   9.93    0.05    23.100 0.1     28.300 0.6     0.7950 0.003     3.7400 0.01      6.9900 0.03      9.560 0.04    12.230 0.06     8.7600 0.05   3.36e-14    3e-16   20.500 0.2     17.700 0.1     17.500 0.1    
Arp84_4_sbt_disk_2_5        209.6524900  37.4195000000 NGC5395     0.0420 0.002   0.0750000 0.002     3.4400 0.06      2.3400 0.04   12.66   0.06    39.890 0.02    24.800 0.7     0.1610 0.003     0.3900 0.01      0.7000 0.03      0.980 0.05     1.180 0.07     1.7900 0.05   1.38e-14    2e-16    4.400 0.2      2.900 0.2      4.000 0.2    
Arp84_5_sbt_disk_2_5        209.6592800  37.4350130000 NGC5395     0.1640 0.002   0.1170000 0.002     3.9700 0.03      2.6700 0.02   11.32   0.04    35.200 0.1     32.900 0.6     0.4150 0.003     1.3000 0.006     2.2500 0.01      2.820 0.01     3.480 0.02     6.2800 0.04   4.77e-14    3e-16    6.100 0.1      4.700 0.08     5.690 0.09   
Arp84_6_sbt_disk_2_5        209.6493200  37.4309620000 NGC5395     0.2160 0.002   0.2510000 0.002     2.1100 0.03      1.4500 0.02   7.22    0.05    24.800 0.1     20.000 0.6     0.3760 0.002     0.5660 0.005     0.7640 0.009     0.840 0.01     0.950 0.02     6.4800 0.05   6.32e-14    3e-16    2.000 0.1      1.490 0.09     3.000 0.1    
Arp84_7_sbt_disk_2_5        209.6509400  37.4360510000 NGC5395     0.0520 0.003   0.0540000 0.003     1.8000 0.03      1.3600 0.02   8.62    0.05    30.300 0.1     40.200 0.6     0.0400 0.003     0.1010 0.005     0.2080 0.008     0.230 0.01     0.380 0.01     2.8800 0.04   2.94e-14    2e-16    1.900 0.1      0.580 <        2.190 0.09   
Arp85_1_sbt_disk_2_5        202.4556300  47.2205110000 NGC5194     8.1100 0.02    4.4760000 0.008    98.7000 0.2      66.8000 0.1    228.0   0.3    724.970 0.09   749.700 0.3    11.2600 0.01     29.4700 0.03     54.7700 0.06     74.800 0.08    91.100 0.1         ... ...    ...         ...    157.200 0.7    150.900 0.6    142.500 0.7    
Arp85_2_sbt_disk_2_5        202.4958300  47.2256430000 NGC5194    17.3900 0.01   10.9160000 0.007   101.2000 0.1      69.5500 0.09   292.9   0.3    902.700 0.7    817.000 2      23.8800 0.008    54.0700 0.02     76.3000 0.04     90.720 0.05    99.910 0.07        ... ...    ...         ...    162.800 0.6    147.500 0.4    133.200 0.5    
Arp85_3_sbt_disk_2_5        202.5052900  47.2173980000 NGC5194    16.7400 0.01   10.8380000 0.006   115.5000 0.1      77.8700 0.09   299.0   0.3    878.200 0.7    828.000 2      22.3500 0.01     55.6200 0.03     83.7300 0.06    104.230 0.08   119.200 0.1         ... ...    ...         ...    193.900 0.5    173.500 0.4    159.800 0.5    
Arp85_4_sbt_disk_2_5        202.4387500  47.1704050000 NGC5194     9.8100 0.01    5.7240000 0.005   101.3100 0.09     67.0200 0.06   247.8   0.2    713.500 0.6    771.000 2      21.5130 0.009    53.6900 0.03     86.6500 0.06     97.330 0.08   126.600 0.1         ... ...    ...         ...    173.000 0.5    162.600 0.3    143.000 0.5    
Arp85_5_sbt_disk_2_5        202.5064500  47.1652680000 NGC5194     5.3170 0.008   3.4570000 0.005    56.5700 0.02     37.0200 0.02   141.47  0.08   366.500 0.1    345.600 0.3     8.7520 0.005    34.5500 0.01     50.2800 0.03     59.590 0.04    60.610 0.04        ... ...    ...         ...     91.400 0.4     88.500 0.3     60.000 0.4    
Arp86_1_sbt_disk_2_5        356.7600300  29.4792410000 NGC7753     0.1110 0.003   0.0960000 0.002     1.7550 0.002     1.1320 0.002  2.25    0.02     6.850 0.06    12.400 0.2     0.3700 0.007     0.7700 0.006    18.2000 0.2       3.400 0.03     2.440 0.03     2.7100 0.04   1.9e-14     2e-16    1.490 0.08     2.130 0.06     1.310 0.07   
Arp86_10_sbt_disk_2_5       356.7828200  29.4784180000 NGC7753     0.2360 0.002   0.1820000 0.001     1.2290 0.007     1.0220 0.005  5.32    0.02    16.670 0.04    72.600 0.3     0.7710 0.005     0.5860 0.006    12.8000 0.1       1.210 0.02     1.190 0.02     7.4300 0.03   7.23e-14    2e-16    0.600 0.05     0.330 0.04     0.670 0.05   
Arp86_11_sbt_disk_2_5       356.7802000  29.4877890000 NGC7753     0.0600 0.002   0.0440000 0.002     1.0600 0.01      0.7360 0.007  1.74    0.02     4.930 0.05     5.100 0.2     0.2290 0.006     0.4280 0.005    14.7000 0.1       2.550 0.03     2.110 0.03     1.0000 0.04   3.3e-15     2e-16    1.660 0.08     1.650 0.06     1.990 0.07   
Arp86_12_sbt_disk_2_5       356.7832800  29.4895260000 NGC7753     0.0980 0.002   0.0950000 0.002     0.9090 0.008     0.6680 0.006  2.09    0.02     6.520 0.05     6.700 0.3     0.4040 0.005     0.5220 0.004    12.8000 0.1       1.950 0.02     1.040 0.03     0.9500 0.03   5.1e-15     2e-16    0.400 <        0.820 0.04     0.580 0.05   
Arp86_13_sbt_disk_2_5       356.7844600  29.4871860000 NGC7753     0.1100 0.002   0.0760000 0.002     0.6280 0.006     0.4370 0.004  1.32    0.02     4.030 0.05     4.400 0.3     0.3660 0.005     0.5710 0.004    11.5000 0.1       1.490 0.02     0.610 0.03     0.5800 0.03   2.7e-15     2e-16    0.370 <        0.300 <        0.680 0.05   
Arp86_2_sbt_disk_2_5        356.7616100  29.4759490000 NGC7753     0.2210 0.002   0.1690000 0.002     2.1200 0.01      1.5700 0.01   6.38    0.02    20.210 0.06    36.300 0.4     0.9000 0.02      0.8300 0.09     23.0000 <         2.700 0.3      3.300 <       10.6300 0.04   1.015e-13   2e-16    2.090 0.08     2.320 0.06     3.190 0.06   
Arp86_3_sbt_disk_2_5        356.7591000  29.4878260000 NGC7753     0.0270 0.001   0.0350000 0.001     0.4960 0.007     0.3880 0.005  1.41    0.02     3.930 0.04     4.000 0.2     0.1800 <         0.3200 <         8.2000 <         1.200 <        0.920 <        1.5200 0.04   1.46e-14    2e-16    0.460 <        0.490 0.05     0.370 <      
Arp86_4_sbt_disk_2_5        356.7666000  29.4896850000 NGC7753     0.0120 <       0.0190000 0.001     1.1300 0.02      0.7000 0.01   0.68    0.03     1.690 0.07     2.500 0.3     0.1800 <         0.3500 0.05     15.0000 1         2.900 0.2      2.400 0.1      1.2600 0.04   5.2e-15     2e-16    1.800 0.07     1.710 0.05     1.450 0.07   
Arp86_5_sbt_disk_2_5        356.7692000  29.4760190000 NGC7753     0.0290 0.002   0.0150000 0.001     1.0620 0.008     0.6780 0.005  1.27    0.02     4.050 0.06     4.600 0.3     0.0660 0.007     0.3600 0.02     13.1000 0.7       2.100 0.1      1.500 0.1      1.2700 0.04   8.8e-15     2e-16    1.000 0.08     1.120 0.06     1.240 0.08   
Arp86_6_sbt_disk_2_5        356.7692000  29.4920730000 NGC7753     0.0270 0.002   0.0340000 0.001     0.8200 0.01      0.4800 0.01   1.59    0.03     5.210 0.07     6.100 0.3     0.1800 <         0.3200 <         8.2000 <         1.200 <        1.200 0.1      1.3500 0.04   1.03e-14    2e-16    1.270 0.08     0.870 0.05     1.400 0.07   
Arp86_7_sbt_disk_2_5        356.7789900  29.4759370000 NGC7753     0.0390 0.004   0.0310000 0.003     0.3770 0.008     0.2600 0.005  1.16    0.02     4.110 0.04    10.800 0.3     0.2370 0.008     0.3430 0.006     7.5000 0.1       0.980 0.02     0.950 0.02     1.7200 0.03   1.31e-14    2e-16    0.540 0.06     0.480 0.04     1.150 0.05   
Arp86_8_sbt_disk_2_5        356.7766100  29.4802860000 NGC7753     0.0630 0.004   0.0450000 0.003     1.9060 0.004     1.1550 0.003  1.9     0.02     4.330 0.06     3.900 0.4     0.2800 0.01      0.9300 0.02     26.3000 0.5       4.500 0.1      4.100 0.1      1.9200 0.04   6.7e-15     2e-16    2.820 0.08     3.580 0.06     2.960 0.09   
Arp86_9_sbt_disk_2_5        356.7767000  29.4936690000 NGC7753     0.1810 0.002   0.1520000 0.001     1.2600 0.01      0.8200 0.008  2.3     0.02     7.100 0.06     8.900 0.3     0.6470 0.005     0.5360 0.004    15.9000 0.1       2.360 0.02     1.650 0.02     1.6400 0.03   1.04e-14    2e-16    1.150 0.07     0.580 0.04     1.300 0.05   
Arp87_1_sbt_disk_2_5        175.1833100  22.4309500000 NGC3808     0.3710 0.009   0.2180000 0.006     2.2800 0.008     1.5700 0.005  4.716   0.008   14.520 0.02    25.100 0.4     0.5210 0.005     1.3100 0.01      1.7800 0.02      2.180 0.03     2.170 0.04     1.9500 0.01   3.01e-14    1e-16    4.420 0.06     3.370 0.04     3.110 0.05   
NGC2207_1_sbt_disk_2_5       94.0739570 -21.3776390000 NGC2207     1.0200 0.009         ... ...       3.7100 0.02      2.6100 0.01   13.13   0.04    39.300 0.1     49.700 0.7        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      2.390 0.09     3.160 0.08     2.300 0.1    
NGC2207_2_sbt_disk_2_5       94.0891010 -21.3854770000 NGC2207     0.5670 0.006         ... ...       3.6500 0.02      2.4000 0.01   7.35    0.03    21.460 0.07    31.700 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      5.530 0.09     5.150 0.07     3.350 0.09   
NGC2207_3_sbt_disk_2_5       94.0771490 -21.3658100000 NGC2207     1.1040 0.009         ... ...       4.0600 0.02      3.0900 0.01   16.43   0.04    48.900 0.1     76.200 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      3.330 0.09     3.350 0.07     2.800 0.1    
NGC2207_4_sbt_disk_2_5       94.0860500 -21.3757180000 NGC2207     1.3770 0.005         ... ...      12.4100 0.02      8.1600 0.01   19.21   0.05    50.000 0.1     55.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     25.100 0.1     22.400 0.08    19.400 0.1    
NGC2207_5_sbt_disk_2_5       94.0992900 -21.3840310000 NGC2207     0.7250 0.005         ... ...       2.5700 0.02      1.6600 0.01   6.22    0.04    17.000 0.09    11.000 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      4.500 0.1      3.000 0.08     2.800 0.1    
NGC2207_6_sbt_disk_2_5       94.0991470 -21.3700050000 NGC2207     1.3570 0.007         ... ...       8.6600 0.04      5.9600 0.03   20.24   0.08    61.500 0.2     73.600 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     15.100 0.1     11.600 0.1     11.000 0.2    
NGC2207_7_sbt_disk_2_5       94.0980790 -21.3652370000 NGC2207     1.1750 0.008         ... ...       7.1200 0.03      5.0900 0.02   23.94   0.07    66.800 0.2     77.200 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      9.500 0.1      8.500 0.1      7.700 0.1    
NGC2207_8_sbt_disk_2_5       94.1059050 -21.3722130000 NGC2207     0.5620 0.009         ... ...       9.8800 0.04      6.9500 0.03   27.62   0.09    84.800 0.2     70.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     13.100 0.2     10.500 0.1     11.400 0.2    
NGC2207_9_sbt_disk_2_5       94.1259340 -21.3800120000 IC2163      0.6690 0.007         ... ...       7.6300 0.01      4.8880 0.007  15.89   0.02    46.340 0.03    37.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     12.750 0.09    10.470 0.07    10.400 0.1    
Arp104_1_sbt_nuc_1_0        203.0434700  62.7678810000 NGC5218        ... ...           ... ...      16.0500 0.04     12.9600 0.03   42.8    0.04   119.200 0.1    624.000 3       0.0660 0.002     0.7760 0.009     2.6300 0.02      5.010 0.02     7.980 0.03     7.1400 0.05   4.46e-14    3e-16   22.400 0.2     15.300 0.1     23.800 0.1    
Arp104_2_sbt_nuc_1_0        203.0289000  62.7006860000 NGC5216        ... ...           ... ...       8.2900 0.01      5.1280 0.006  4.103   0.007    3.612 0.006    3.420 0.04    0.4840 0.002     2.6550 0.003     5.7480 0.005     8.353 0.009   10.810 0.01     8.1300 0.03   2.47e-14    2e-16   19.700 0.05    15.670 0.04    17.210 0.05   
Arp120_1_sbt_nuc_1_0        186.9403500  13.0086400000 NGC4438     0.2397 0.0008  0.0821000 0.0006  186.8000 0.05    115.0000 0.03   119.7   0.04   167.070 0.04   165.400 0.1     5.0180 0.008    32.7800 0.02     81.8000 0.04    133.150 0.05   188.830 0.07   115.1000 0.1    1.385e-13   4e-16  409.600 0.2    311.300 0.2    356.800 0.2    
Arp120_2_sbt_nuc_1_0        186.9186900  13.0789050000 NGC4435     0.5158 0.0004  0.1157000 0.0002  143.9000 0.05     85.7100 0.03   84.4    0.2     97.470 0.03   111.640 0.05    9.1700 0.007    49.6700 0.01    101.5200 0.02    147.730 0.03   191.080 0.04   123.7900 0.09   1.87e-14    4e-16  344.700 0.2    280.700 0.1    286.100 0.1    
Arp202_1_sbt_nuc_1_0        135.0658200  35.7276040000 NGC2719     0.6700 0.02    0.5400000 0.01      2.0460 0.004     1.4190 0.003  2.544   0.007    5.502 0.009   23.600 0.4     1.3200 0.003     2.0710 0.002     2.5530 0.003     2.727 0.005    3.040 0.01        ... ...    ...         ...      3.750 0.03     3.150 0.02     3.040 0.04   
Arp202_2_sbt_nuc_1_0        135.0672200  35.7209000000 NGC2719A    0.5100 0.02    0.5400000 0.03      0.7200 0.003     0.5890 0.002  0.946   0.006    2.080 0.01    26.900 0.5     0.8160 0.003     1.1900 0.002     1.2940 0.003     1.126 0.004    1.100 0.01        ... ...    ...         ...      1.190 0.02     1.240 0.02     1.050 0.02   
Arp205_1_sbt_nuc_1_0        163.6625400  54.3055310000 NGC3448     1.2600 0.01          ... ...      21.8600 0.02     15.6600 0.01   40.45   0.02   100.440 0.04   442.530 0.09   13.0900 0.03     14.8000 0.03     31.2500 0.05     30.360 0.05    74.900 0.1     15.0300 0.02   3.262e-13   3e-16   32.200 0.1     24.730 0.07    28.730 0.07   
Arp205_2_sbt_nuc_1_0        163.5535200  54.2872830000 UGC06016    0.1829 0.0009        ... ...       0.3400 0.002     0.2090 0.001  0.28    0.004    0.352 0.004    0.860 0.03    1.0300 0.008     1.0350 0.003     1.8890 0.006     1.607 0.006    2.910 0.03     0.4000 <      1.6e-15     <        0.690 0.04     0.610 0.02     0.300 0.03   
Arp244_1_sbt_nuc_1_0        180.4708600 -18.8673600000 NGC4038     0.9400 0.03    0.4800000 0.02     25.9700 0.04     18.4000 0.03   45.57   0.08   125.400 0.3    551.000 2          ... ...          ... ...          ... ...         ... ...        ... ...     13.4600 0.04   1.732e-13   5e-16   51.900 0.1     38.700 0.1     43.400 0.1    
Arp244_2_sbt_nuc_1_0        180.4729600 -18.8861340000 NGC4039     0.9000 0.01    0.4820000 0.007    20.6100 0.04     14.3300 0.03   34.2    0.05    83.500 0.1    324.000 1          ... ...          ... ...          ... ...         ... ...        ... ...     15.4700 0.03   2.425e-13   2e-16   39.700 0.2     31.000 0.1     32.700 0.1    
Arp245_1_sbt_nuc_1_0        146.4517300 -14.3683290000 NGC2993     6.1600 0.03    5.2100000 0.02     24.4700 0.01     18.8680 0.007  86.76   0.02   254.830 0.07  1214.000 4          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     26.060 0.06    21.940 0.04    24.070 0.07   
Arp245_2_sbt_nuc_1_0        146.4249200 -14.3262600000 NGC2992     0.1190 0.002   0.0770000 0.002    94.1400 0.06    100.3100 0.04   158.63  0.03   297.260 0.03  1159.000 1          ... ...          ... ...          ... ...         ... ...        ... ...     14.6800 0.02   1.904e-13   2e-16   84.700 0.2     57.500 0.2     87.600 0.2    
Arp24_1_sbt_nuc_1_0         163.6800700  56.9833780000 PGC032784   0.1090 0.002   0.0860000 0.001     0.3400 0.001     0.2220 0.001  0.215   0.003    0.325 0.003    0.710 0.03    0.4430 0.004     1.2510 0.004     3.4700 0.01      2.051 0.007    3.450 0.03     0.5220 0.006  7.5e-15     1e-16    0.630 0.03     0.450 0.02     0.990 0.03   
Arp24_2_sbt_nuc_1_0         163.6526300  56.9897830000 NGC3445     0.5900 0.02    0.5300000 0.02      1.6520 0.009     1.1350 0.007  2.8     0.02     7.030 0.04    21.200 0.5     2.0200 0.01      4.3800 0.02     12.2500 0.06      7.100 0.03    11.970 0.07     3.6300 0.02   8.52e-14    3e-16    3.250 0.04     2.830 0.03     2.040 0.04   
Arp253_1_sbt_nuc_1_0        145.8651000  -5.2778140000 UGCA174     0.3400 0.003   0.2630000 0.003     1.1230 0.003     0.7070 0.002  0.876   0.005    1.518 0.005    2.490 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      1.1960 0.008  1.74e-14    1e-16    2.130 0.04     2.110 0.03     1.480 0.05   
Arp253_2_sbt_nuc_1_0        145.8449000  -5.2831004000 UGCA173     0.4550 0.006   0.3700000 0.005     1.2720 0.001     0.8670 0.001  1.185   0.004    2.220 0.004   13.410 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      2.4580 0.008  5.21e-14    2e-16    2.630 0.05     2.420 0.02     1.240 0.05   
Arp261_1_sbt_nuc_1_0        222.3775800 -10.1758790000 PGC052940   1.4000 0.01    1.1800000 0.01      2.0800 0.004     1.4600 0.003  3.357   0.007    8.111 0.007   23.500 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      3.9400 0.02   1.046e-13   4e-16    3.560 0.04     3.420 0.04     2.650 0.05   
Arp261_2_sbt_nuc_1_0        222.3861000 -10.1632920000 PGC052935   0.3590 0.005   0.2780000 0.004     0.4840 0.001     0.3570 0.001  1.193   0.003    3.112 0.005   10.170 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      1.5800 0.01   4.84e-14    3e-16    0.730 0.04     0.580 0.03     0.490 0.04   
Arp269_1_sbt_nuc_1_0        187.6292700  41.6996440000 NGC4485     8.3400 0.008   5.8810000 0.007    11.8410 0.004     7.4920 0.003  9.241   0.009   12.590 0.01    23.300 0.1    13.1600 0.01     29.6470 0.005    34.7810 0.008    38.830 0.01    41.240 0.03    18.1600 0.04   5.7e-15     4e-16   42.800 0.1     41.450 0.08    32.300 0.1    
Arp269_2_sbt_nuc_1_0        187.6435500  41.6483110000 NGC4490     9.9100 0.02    4.8770000 0.009    61.0100 0.04     41.9900 0.03   125.66  0.08   304.000 0.2   1167.000 1      25.3600 0.03     57.3100 0.05     80.2100 0.06     93.590 0.07   111.700 0.1     78.5000 0.1    4.501e-13   6e-16  158.900 0.3    138.700 0.2    136.100 0.3    
Arp270_1_sbt_nuc_1_0        162.4591400  32.9830470000 NGC3395     1.8400 0.02    1.3800000 0.02     10.3600 0.02      7.2700 0.02   24.54   0.04    67.340 0.08   162.000 2       3.5800 0.01      6.4500 0.02      9.2700 0.02     10.560 0.02    12.490 0.03        ... ...    ...         ...     17.930 0.09    14.810 0.08    14.290 0.08   
Arp270_2_sbt_nuc_1_0        162.4802700  32.9906460000 NGC3396     2.7300 0.02    2.3100000 0.02     12.1000 0.01      8.8500 0.009  31.3    0.02    89.010 0.06   578.100 0.7     5.2770 0.005     9.1560 0.005    12.0110 0.009    12.380 0.01    13.870 0.02        ... ...    ...         ...     17.980 0.08    15.990 0.05    15.450 0.06   
Arp271_1_sbt_nuc_1_0        210.8584300  -6.0307975000 NGC5427     0.3900 0.01    0.1830000 0.006    12.5300 0.02     11.1500 0.01   19.74   0.03    44.500 0.1    167.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     21.180 0.08    16.340 0.05    17.490 0.07   
Arp271_2_sbt_nuc_1_0        210.8537400  -6.0690399000 NGC5426     0.0390 0.002   0.0110000 <        10.9400 0.03      6.8300 0.02   9.11    0.05    20.000 0.2     27.000 0.9        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     24.400 0.1     18.430 0.08    19.720 0.09   
Arp279_1_sbt_nuc_1_0         48.5378190  -2.8226767000 NGC1253        ... ...           ... ...       8.4900 0.02      5.3100 0.01   8.23    0.03    19.950 0.08    17.300 0.4        ... ...          ... ...          ... ...         ... ...        ... ...      3.7900 0.02   1.97e-14    3e-16   18.200 0.1     15.460 0.07    15.320 0.08   
Arp279_2_sbt_nuc_1_0         48.5996120  -2.8006233000 NGC1253A       ... ...           ... ...       1.1010 0.003     0.7880 0.003  1.185   0.008    2.507 0.009   18.200 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      4.1300 0.01   1.05e-13    2e-16    1.690 0.05     1.690 0.03     1.310 0.05   
Arp280_1_sbt_nuc_1_0        174.4602800  47.8816140000 NGC3769A    1.1510 0.002   1.0020000 0.002     2.8360 0.002     1.9180 0.003  2.109   0.008    2.958 0.008    8.690 0.03    1.7350 0.005     3.6450 0.002     4.6930 0.004     5.158 0.006    5.370 0.02    11.2100 0.03   1.434e-13   2e-16    4.550 0.09     5.980 0.05     4.480 0.07   
Arp280_2_sbt_nuc_1_0        174.4335100  47.8930810000 NGC3769     1.7670 0.006   1.2640000 0.005    32.9590 0.005    21.4350 0.005  45.86   0.01   111.630 0.02   101.160 0.07    5.3150 0.007    16.1270 0.004    26.9770 0.006    35.210 0.01    43.080 0.03    33.0700 0.03   2.955e-13   3e-16   68.000 0.1     57.080 0.07    56.600 0.1    
Arp282_1_sbt_nuc_1_0          9.2149337  23.9908890000 NGC0169     0.0059 <       0.0043000 <        14.1000 0.05      8.7500 0.03   7.83    0.04    10.390 0.08     9.500 0.3     0.1610 0.001     1.4780 0.002     4.7450 0.004     8.851 0.009   13.160 0.02     7.4300 0.02   1.08e-14    1e-16   31.400 0.2     22.700 0.1     28.100 0.2    
Arp282_2_sbt_nuc_1_0          9.2179515  23.9847250000 IC1559      0.3600 0.02    0.2400000 0.01      3.9800 0.01      2.5850 0.009  5.39    0.01    13.786 0.006   21.100 0.3     0.7660 0.002     2.0030 0.004     3.0730 0.007     4.130 0.01     4.920 0.01     5.0200 0.02   1.74e-14    1e-16    8.600 0.05     6.510 0.04     7.120 0.05   
Arp283_1_sbt_nuc_1_0        139.3453900  42.0002430000 NGC2798     1.0060 0.004   0.4080000 0.003    63.2600 0.03     48.2000 0.02   180.89  0.04   494.500 0.1   2928.800 0.6     3.5370 0.004     9.7860 0.008    19.6900 0.02     26.230 0.02    37.430 0.03   235.3000 0.3    8.945e-13   1e-16   80.200 0.1     59.330 0.09    75.700 0.1    
Arp283_2_sbt_nuc_1_0        139.3800500  41.9937510000 NGC2799     0.4720 0.005   0.3230000 0.004     4.8640 0.004     3.1930 0.004  7.553   0.009   19.540 0.01    33.200 0.2     1.0360 0.003     2.5250 0.002     4.2330 0.004     5.214 0.005    6.450 0.01    47.3900 0.05   1.2983e-13  8e-17    9.710 0.04     7.690 0.03     7.450 0.05   
Arp284_1_sbt_nuc_1_0        354.0587900   2.1550249000 NGC7714        ... ...     3.5200000 0.02     27.6800 0.02     21.9800 0.02   81.28   0.04   255.800 0.09  2540.000 10      9.3000 0.006    13.5500 0.01     19.5800 0.02     19.480 0.02    23.880 0.02        ... ...    ...         ...     35.720 0.08    29.790 0.08    31.880 0.07   
Arp284_2_sbt_nuc_1_0        354.0918300   2.1568422000 NGC7715        ... ...     0.2230000 0.003     1.2320 0.004     0.7910 0.003  0.65    0.01     0.810 0.01     1.300 0.06    0.8170 0.003     1.9920 0.002     2.3260 0.003     2.562 0.004    2.713 0.009       ... ...    ...         ...      2.770 0.04     2.620 0.02     2.070 0.03   
Arp285_1_sbt_nuc_1_0        141.0668100  49.2491280000 NGC2856     0.0660 0.006   0.0370000 <        16.0000 0.04     11.8500 0.03   40.9    0.03   119.950 0.07   578.000 6       0.5170 0.003     1.7200 0.01      4.1400 0.02      5.780 0.03     8.480 0.04     6.8800 0.02   1.536e-13   1e-16   22.500 0.2     15.000 0.1     21.100 0.1    
Arp285_2_sbt_nuc_1_0        141.0131700  49.2042430000 NGC2854     0.0420 <       0.0350000 <        10.0040 0.009     6.7410 0.007  16.24   0.02    44.520 0.08    90.000 1       0.2210 0.002     1.3030 0.003     3.4550 0.004     5.586 0.006    8.151 0.009    2.2400 0.01   1.31e-14    2e-16   19.610 0.05    13.590 0.03    17.180 0.04   
Arp290_1_sbt_nuc_1_0         30.9357950  14.7093160000 IC0195      0.0374 0.0007  0.0119000 0.0003   11.0200 0.01      6.5480 0.008  4.803   0.007    2.851 0.006    1.200 0.03    0.8410 0.003     4.4550 0.004     9.5580 0.007    13.520 0.01    16.950 0.02     5.3000 <      1.7e-16     <       26.070 0.06    22.640 0.05    21.460 0.06   
Arp290_2_sbt_nuc_1_0         30.9574050  14.7390720000 IC0196      0.0460 0.003   0.0230000 0.002    13.8600 0.02      8.3600 0.01   6.81    0.01     6.530 0.02     5.150 0.08    0.6880 0.003     3.9540 0.005     9.5000 0.01     14.280 0.01    18.740 0.02     6.0200 0.01   4.4e-15     6e-17   30.990 0.09    26.460 0.07    26.730 0.08   
Arp294_1_sbt_nuc_1_0        174.9357300  31.9312620000 NGC3788        ... ...           ... ...      13.8300 0.06      8.1000 0.04   5.13    0.06     4.900 0.1      4.900 <       0.3950 0.004     2.9610 0.005     7.2100 0.01     11.610 0.02    16.370 0.03        ... ...    ...         ...     32.500 0.2     24.300 0.1     26.600 0.2    
Arp294_2_sbt_nuc_1_0        174.9271200  31.9094650000 NGC3786        ... ...           ... ...      25.5600 0.02     24.0500 0.01   37.74   0.02    72.310 0.04   204.000 1       0.8330 0.002     3.2680 0.004     7.2660 0.008    10.180 0.01    14.170 0.02        ... ...    ...         ...     35.820 0.08    25.540 0.06    38.650 0.06   
Arp298_1_sbt_nuc_1_0        345.8149500   8.8738388000 NGC7469     4.9000 0.2     4.5000000 0.1     110.1300 0.05    128.9100 0.03   269.5   0.1    389.500 0.1   3483.000 9      11.0150 0.003    14.0940 0.007    22.3500 0.01     23.970 0.02    31.750 0.02   140.3400 0.07   1.2888e-12  5e-16   64.200 0.1     45.400 0.1     85.700 0.1    
Arp298_2_sbt_nuc_1_0        345.8248900   8.8935785000 IC5283      0.0310 0.003   0.0240000 0.002     5.1800 0.02      3.5800 0.01   10.41   0.02    29.650 0.03    65.000 0.8     0.0910 0.002     0.2870 0.004     0.7910 0.008     1.370 0.01     2.480 0.02     3.2900 0.03   2.53e-14    1e-16    7.330 0.09     4.470 0.09     7.280 0.09   
Arp72_1_sbt_nuc_1_0         236.7454000  17.8841430000 NGC5996     1.7500 0.02    1.0200000 0.01      7.1600 0.02      5.4200 0.01   19.5    0.04    56.600 0.1    256.000 2       2.6760 0.003     4.0580 0.005     5.6320 0.008     5.990 0.01     6.330 0.02        ... ...    ...         ...      8.970 0.06     7.640 0.05     8.280 0.04   
Arp72_2_sbt_nuc_1_0         236.7221700  17.8725630000 NGC5994     0.4590 0.009   0.3460000 0.006     0.9550 0.001     0.6543 0.0009 1.039   0.003    2.113 0.003    7.400 0.07    0.6860 0.002     1.2380 0.001     1.4500 0.002     1.608 0.002    1.609 0.007       ... ...    ...         ...      2.070 0.02     1.620 0.01     1.390 0.02   
Arp82_1_sbt_nuc_1_0         122.8167300  25.1796120000 NGC2536     0.2400 0.01    0.1500000 0.009     2.1380 0.009     1.4440 0.007  3.4     0.02     8.850 0.06    15.800 0.4     0.4730 0.003     1.1950 0.004     1.9100 0.006     2.380 0.008    2.810 0.01        ... ...    ...         ...      4.480 0.03     3.600 0.04     3.260 0.03   
Arp82_2_sbt_nuc_1_0         122.8061900  25.2070410000 NGC2535     0.1130 0.003   0.0340000 0.002     4.0360 0.008     2.8360 0.005  7.64    0.01    21.540 0.03    76.200 0.3     0.3730 0.002     1.1360 0.002     2.2880 0.004     3.217 0.005    4.100 0.01        ... ...    ...         ...      7.040 0.04     5.520 0.03     6.440 0.03   
Arp84_1_sbt_nuc_1_0         209.6582000  37.4245500000 NGC5395     0.0130 <       0.0150000 <         6.3600 0.02      3.9200 0.01   3.37    0.02     4.050 0.03     5.100 0.3     0.2330 0.002     1.5510 0.005     3.8000 0.01      6.230 0.02     8.750 0.02     3.0000 <      3.7e-16     <       15.800 0.1     12.710 0.07    12.990 0.08   
Arp84_2_sbt_nuc_1_0         209.6401400  37.4535370000 NGC5394     0.1870 0.006   0.0510000 0.004    16.0900 0.02     13.5800 0.02   54.19   0.03   135.000 0.1    683.000 3       0.9420 0.003     2.6910 0.007     5.7100 0.01      8.450 0.02    12.360 0.02    16.3800 0.03   1.273e-13   1e-16   28.560 0.08    20.820 0.07    28.120 0.07   
Arp85_1_sbt_nuc_1_0         202.4696300  47.1952150000 NGC5194     7.5600 0.02    2.7640000 0.009   234.0400 0.06    146.8300 0.05   241.6   0.1    543.600 0.4    723.000 2      24.9700 0.01     91.4000 0.02    169.1000 0.04    230.390 0.05   295.520 0.07        ... ...    ...         ...    520.900 0.3    425.600 0.2    441.000 0.3    
Arp85_2_sbt_nuc_1_0         202.4975700  47.2662160000 NGC5195     0.2240 0.002   0.0250000 0.002   305.5900 0.08    200.8600 0.05   287.05  0.07   530.430 0.09  1238.000 0.4     7.8800 0.01     57.2700 0.03    149.9500 0.05    233.100 0.07   338.900 0.09        ... ...    ...         ...    664.900 0.4    524.600 0.3    581.400 0.3    
Arp86_1_sbt_nuc_1_0         356.7700100  29.4834870000 NGC7753     0.0980 0.003   0.0380000 0.002     6.6400 0.02      4.2900 0.01   5.63    0.01    11.340 0.02    45.700 0.1     0.0560 <        14.0200 0.03      1.5000 <        59.100 0.1      0.110 <        5.2400 0.03   1.32e-14    1e-16   13.730 0.08    10.570 0.07    12.120 0.08   
Arp86_2_sbt_nuc_1_0         356.7441300  29.4588130000 NGC7752     0.5000 0.03    0.3200000 0.03      5.9800 0.01      4.4200 0.007  17.71   0.02    51.200 0.1    145.000 3       0.0690 <        13.8600 0.02      1.2000 <        30.380 0.08     0.087 <       20.3700 0.03   1.892e-13   2e-16    6.570 0.08     5.000 0.04     6.640 0.04   
Arp89_1_sbt_nuc_1_0         130.6658700  14.2855360000 NGC2648     0.0953 0.0007  0.0315000 0.0005   40.4000 0.04     23.7200 0.03   18.38   0.02    15.110 0.02    14.680 0.08    2.2820 0.004    13.1100 0.01     29.6000 0.02     41.970 0.03    54.130 0.04    16.8300 0.03   1.33e-14    2e-16   97.200 0.2     78.300 0.1     79.200 0.2    
Arp89_2_sbt_nuc_1_0         130.7008000  14.2652800000 PGC024469   0.3320 0.002   0.3240000 0.002     3.1360 0.002     2.1180 0.002  5.525   0.006   14.488 0.007   55.970 0.09    0.7440 0.002     1.5940 0.001     2.7770 0.002     3.112 0.003    3.689 0.009    4.8980 0.007  1.241e-13   1e-16    5.760 0.04     4.800 0.03     4.100 0.04   
Arp91_1_sbt_nuc_1_0         233.6348600  15.1939020000 NGC5953     0.8260 0.006   0.2940000 0.002    47.8300 0.02     31.9600 0.01   102.84  0.03   293.680 0.08   667.000 3       3.8880 0.003    12.4600 0.005    25.4900 0.01     33.950 0.01    43.110 0.02    27.5700 0.01   6.392e-13   2e-16   93.490 0.09    63.350 0.06    71.670 0.07   
Arp91_2_sbt_nuc_1_0         233.6459900  15.2001050000 NGC5954     0.5000 0.01    0.2690000 0.007    12.0800 0.03      8.4200 0.02   33.51   0.06   100.900 0.2    280.000 2       1.3940 0.005     3.0300 0.01      5.6300 0.02      7.000 0.03     8.720 0.03     8.0000 0.02   2.119e-13   2e-16   18.600 0.1     12.400 0.1     15.000 0.1    
NGC2207_1_sbt_nuc_1_0        94.1165070 -21.3758790000 IC2163      0.0780 <             ... ...       4.8800 0.03      2.9800 0.02   1.2     0.03     0.750 <        5.600 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     11.500 0.09     8.510 0.07    10.110 0.09   
NGC2207_2_sbt_nuc_1_0        94.0917330 -21.3726890000 NGC2207     0.0620 0.008         ... ...      31.0500 0.03     18.7800 0.02   16.2    0.02    17.290 0.03    14.400 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     70.300 0.1     55.640 0.08    60.000 0.09   
NGC4567_1_sbt_nuc_1_0       189.1362900  11.2579520000 NGC4567     1.0550 0.004   0.3790000 0.003    23.9500 0.05     15.5400 0.03   34.7    0.08   100.000 0.2     96.200 0.9     3.2270 0.007     9.8800 0.01     17.0100 0.02     22.770 0.03    28.680 0.04        ... ...    ...         ...     51.200 0.2     43.700 0.1     44.400 0.2    
NGC4567_2_sbt_nuc_1_0       189.1428900  11.2390800000 NGC4568     0.3940 0.003   0.0990000 0.002   104.7500 0.07     71.2600 0.05   190.1   0.1    540.400 0.3    662.000 1       2.8380 0.007    12.3100 0.02     30.6300 0.03     48.770 0.04    72.090 0.06        ... ...    ...         ...    179.600 0.3    133.400 0.2    165.900 0.2    
Arp102_1_sbt_nuc_2_5        259.8391600  49.0403970000 UGC10814       ... ...           ... ...      10.1900 0.01      6.5090 0.009  5.75    0.01     7.560 0.02     8.700 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      3.1100 0.02   2e-15       1e-16   21.510 0.07    16.540 0.05    18.810 0.07   
Arp102_2_sbt_nuc_2_5        259.8104400  48.9803510000 PGC060067      ... ...           ... ...          ... ...      15.9830 0.003  ...     ...     26.804 0.008   82.400 0.6        ... ...          ... ...          ... ...         ... ...        ... ...      6.8000 0.01   3.567e-14   8e-17   19.000 0.03    15.010 0.02    18.960 0.04   
Arp104_1_sbt_nuc_2_5        203.0434700  62.7678810000 NGC5218        ... ...           ... ...      34.7200 0.02     24.7700 0.01   61.68   0.01   172.470 0.02   795.400 0.3     1.2160 0.002     6.9630 0.009    15.6800 0.02     23.650 0.02    31.740 0.03    30.3400 0.06   1.399e-13   4e-16   66.110 0.09    51.440 0.07    59.370 0.08   
Arp104_2_sbt_nuc_2_5        203.0289000  62.7006860000 NGC5216        ... ...           ... ...      16.9440 0.006    10.3560 0.004  8.273   0.009    6.589 0.007    5.340 0.03    1.1870 0.001     6.2910 0.002    13.0990 0.005    18.686 0.007   23.850 0.01    20.9700 0.04   7.47e-14    3e-16   41.950 0.06    34.360 0.04    34.530 0.05   
Arp105_1_sbt_nuc_2_5        167.8050100  28.6963310000 NGC3561     0.0086 0.0006        ... ...       8.3320 0.006     6.2470 0.004  6.198   0.004    7.620 0.005      ... ...     1.0900 0.01     32.7000 0.1      27.9800 0.09      7.040 0.02     1.000 <        2.6700 0.01   8.4e-15     6e-17   15.480 0.04    11.660 0.03    14.820 0.04   
Arp105_2_sbt_nuc_2_5        167.8042200  28.7117970000 PGC033992   0.0520 0.001         ... ...      10.6070 0.006     8.7110 0.004  33.635  0.006  102.910 0.03       ... ...     1.2200 0.01     20.8000 0.1      15.2600 0.08      3.760 0.04     2.600 <        4.6000 0.01   3.868e-14   6e-17   11.260 0.03     7.850 0.03    12.070 0.03   
Arp107_1_sbt_nuc_2_5        163.0769200  30.0725560000 PGC032628   0.0132 0.0004  0.0033000 0.0003    4.4470 0.004     2.6550 0.003  1.839   0.003    1.106 0.003    0.460 0.01    0.2980 0.002     1.5780 0.005     3.2980 0.009     4.680 0.01     6.510 0.02        ... ...    ...         ...     10.170 0.03     8.290 0.02     8.100 0.03   
Arp107_2_sbt_nuc_2_5        163.0622800  30.0579980000 PGC032620   0.0285 0.0008  0.0145000 0.0005    2.1140 0.005     1.4950 0.003  1.585   0.004    3.152 0.006   35.500 0.1     0.1370 0.002     0.6640 0.003     1.3210 0.005     1.989 0.008    2.850 0.01        ... ...    ...         ...      4.670 0.02     3.750 0.02     3.810 0.02   
Arp120_1_sbt_nuc_2_5        186.9403500  13.0086400000 NGC4438     1.2335 0.0005  0.4465000 0.0004  313.0600 0.02    192.9000 0.02   203.77  0.04   259.880 0.03   192.800 0.1    14.6190 0.002    79.4820 0.003   175.3340 0.006   274.149 0.008  361.430 0.01   231.6000 0.2    1.677e-13   8e-16  707.300 0.2    563.500 0.1    599.600 0.2    
Arp120_2_sbt_nuc_2_5        186.9186900  13.0789050000 NGC4435     0.9717 0.0002  0.2403000 0.0002  220.5300 0.03    129.1200 0.03   150.0   0.3    212.400 0.9    110.180 0.07   16.9900 0.002    86.2400 0.005   173.0700 0.01    253.640 0.03   317.010 0.04   212.0000 0.1    3.36e-14    8e-16  551.500 0.2    457.500 0.1    452.100 0.1    
Arp178_1_sbt_nuc_2_5        216.0315600  34.8587610000 NGC5614     0.1300 0.003         ... ...      36.9000 0.03     22.3000 0.02   20.17   0.03    26.530 0.08    25.200 0.5     1.5990 0.004     9.3800 0.01     22.0600 0.02     34.170 0.04    48.220 0.05    25.0000 <      6.8e-16     <      101.700 0.2     67.100 0.1     76.400 0.1    
Arp178_2_sbt_nuc_2_5        216.0247500  34.8921000000 NGC5613     0.0293 0.0005        ... ...       3.9910 0.001     2.3970 0.001  2.009   0.006    2.210 0.006    1.580 0.05    0.2850 0.002     1.4650 0.002     3.0180 0.003     4.348 0.005    5.749 0.009    3.3000 <      4.5e-16     <       10.420 0.04     7.330 0.03     8.280 0.04   
Arp181_1_sbt_nuc_2_5        157.1695600  79.8131130000 NGC3215     0.0110 <       0.0075000 <         3.5000 0.01      2.1250 0.009  1.341   0.009    0.850 0.02     0.590 0.08    0.1310 0.002     0.9550 0.005     2.2600 0.01      3.380 0.02     4.450 0.02     1.1000 <      2e-16       <        8.170 0.05     6.800 0.05     6.890 0.05   
Arp181_2_sbt_nuc_2_5        157.0694000  79.8233300000 NGC3212     0.0990 0.003   0.0480000 0.001     7.7440 0.008     5.3930 0.005  14.46   0.01    49.210 0.02    94.400 0.3     0.3600 0.003     1.5730 0.007     2.9500 0.01      4.260 0.02     5.820 0.02     1.9300 0.01   5.1e-15     6e-17   13.130 0.05     9.540 0.03    12.470 0.03   
Arp188_1_sbt_nuc_2_5        241.5164000  55.4254600000 UGC10214    0.0036 <       0.0038000 <         5.3540 0.005     3.2180 0.009  2.15    0.01     1.690 0.02     0.810 0.09    0.1260 0.002     1.1070 0.006     2.8100 0.01      4.420 0.02     6.330 0.03     2.1100 0.02   3.6e-15     2e-16   11.940 0.05     9.130 0.05    10.300 0.07   
Arp188_2_sbt_nuc_2_5        241.4523700  55.3646340000 PGC057108   0.0122 0.0003  0.0038000 0.0001    3.4340 0.004     2.1410 0.003  1.406   0.005    0.826 0.004    0.250 0.02    0.2510 0.003     1.3610 0.004     2.7960 0.007     3.940 0.01     5.150 0.01     0.5500 <      4.5e-15     <          ... ...        ... ...        ... ...    
Arp202_1_sbt_nuc_2_5        135.0658200  35.7276040000 NGC2719     1.4900 0.01    1.1000000 0.01      4.9050 0.002     3.3610 0.003  6.078   0.009   13.270 0.01    50.080 0.06    2.5240 0.006     4.9200 0.01      6.1400 0.01      6.570 0.01     7.130 0.01        ... ...    ...         ...      8.090 0.05     8.210 0.03     7.880 0.06   
Arp202_2_sbt_nuc_2_5        135.0672200  35.7209000000 NGC2719A    1.5400 0.01    1.4700000 0.01      2.4530 0.002     1.8120 0.002  2.998   0.007    6.572 0.008   68.120 0.06    2.2230 0.007     3.9200 0.01      4.3800 0.02      4.040 0.03     4.300 0.06        ... ...    ...         ...      4.330 0.04     4.630 0.03     3.770 0.06   
Arp205_1_sbt_nuc_2_5        163.6625400  54.3055310000 NGC3448     4.0300 0.005         ... ...      42.4190 0.003    29.6220 0.004  76.76   0.02   185.600 0.02   486.700 0.09    8.9140 0.003    22.6250 0.006    32.0290 0.007    38.049 0.008   44.740 0.01    37.4600 0.02   7.263e-13   3e-16   72.000 0.1     57.970 0.06    60.320 0.09   
Arp205_2_sbt_nuc_2_5        163.5535200  54.2872830000 UGC06016    0.3472 0.0007        ... ...       1.1450 0.002     0.8090 0.003  0.8     0.01     0.800 0.01     0.740 0.05    0.6120 0.001     1.4290 0.0008    1.9568 0.0009    2.250 0.001    2.423 0.005   10.5500 0.06   2.7e-14     1e-15    3.200 0.1      2.750 0.06     2.130 0.09   
Arp240_1_sbt_nuc_2_5        204.9706300   0.8400436200 NGC5257     0.1400 <             ... ...       7.2300 0.04      5.1000 0.03   13.8    0.1     43.900 0.3    108.000 4       0.2100 0.01      0.8200 0.02      2.1300 0.03      3.360 0.03     5.160 0.04        ... ...    ...         ...     11.800 0.1      8.200 0.1      9.800 0.1    
Arp240_2_sbt_nuc_2_5        204.9884300   0.8296555900 NGC5258     0.2070 0.006         ... ...       9.1900 0.01      7.0620 0.009  29.01   0.02    93.870 0.06   359.000 4       0.6240 0.006     1.5600 0.02      2.9000 0.04      3.790 0.05     5.220 0.07        ... ...    ...         ...     10.820 0.05     7.450 0.07     9.750 0.06   
Arp242_1_sbt_nuc_2_5        191.5468500  30.7226970000 NGC4676B    0.1000 0.002   0.0740000 0.002     7.5040 0.008     4.7010 0.005  4.449   0.007    6.670 0.01     6.700 0.1     0.4570 0.003     2.1280 0.006     4.7600 0.01      6.980 0.02     9.410 0.02     3.9110 0.008  4.37e-14    1e-16   17.200 0.05    14.610 0.03    14.940 0.04   
Arp242_2_sbt_nuc_2_5        191.5419900  30.7323060000 NGC4676A    0.0710 0.002   0.0600000 0.002    15.1700 0.01     11.0300 0.007  29.799  0.008   86.140 0.02   211.000 1       0.2660 0.003     1.0680 0.007     2.4400 0.01      3.890 0.02     5.960 0.02     2.2320 0.008  2.82e-14    1e-16   19.180 0.06    13.320 0.04    20.240 0.05   
Arp244_1_sbt_nuc_2_5        180.4708600 -18.8673600000 NGC4038     6.2000 0.03    3.7200000 0.02     85.1800 0.06     56.9200 0.04   149.94  0.05   404.050 0.08   815.800 0.3        ... ...          ... ...          ... ...         ... ...        ... ...     46.5800 0.07   5.194e-13   2e-16  164.200 0.4    129.600 0.3    139.000 0.3    
Arp244_2_sbt_nuc_2_5        180.4729600 -18.8861340000 NGC4039     3.0500 0.02    1.6600000 0.01     59.9400 0.06     45.8200 0.04   124.33  0.06   320.200 0.1   1636.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...     58.0100 0.06   1.1044e-12  2e-16  110.000 0.3     86.700 0.3     94.200 0.3    
Arp245_1_sbt_nuc_2_5        146.4517300 -14.3683290000 NGC2993     8.5890 0.002   6.0160000 0.001    40.3350 0.006    29.9990 0.005  136.47  0.03   405.820 0.02  1275.600 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     50.000 0.08    41.860 0.06    44.000 0.1    
Arp245_2_sbt_nuc_2_5        146.4249200 -14.3262600000 NGC2992     0.5470 0.001   0.3219000 0.0007  131.1170 0.009   124.7780 0.008  197.12  0.02   376.050 0.02  1012.200 0.2        ... ...          ... ...          ... ...         ... ...        ... ...     28.5900 0.01   3.36e-13    2e-16  163.900 0.1    120.880 0.07   151.600 0.1    
Arp24_1_sbt_nuc_2_5         163.6800700  56.9833780000 PGC032784   0.2420 0.005   0.1750000 0.004     1.0040 0.002     0.6680 0.002  0.512   0.008    0.919 0.007    2.360 0.04    0.4180 0.002     1.0920 0.002     1.4860 0.003     1.669 0.003    1.741 0.005    1.2200 0.01   1.55e-14    3e-16    2.830 0.07     1.830 0.04     2.070 0.06   
Arp24_2_sbt_nuc_2_5         163.6526300  56.9897830000 NGC3445     4.0160 0.006   3.4010000 0.005    10.3940 0.004     7.0440 0.004  16.04   0.01    38.620 0.01    79.280 0.07    5.8950 0.003    11.4810 0.005    14.3940 0.006    15.624 0.006   16.291 0.008   18.6000 0.02   3.466e-13   3e-16   20.460 0.07    18.460 0.05    16.280 0.06   
Arp253_1_sbt_nuc_2_5        145.8651000  -5.2778140000 UGCA174     0.7930 0.001   0.5840000 0.001     3.0920 0.002     2.0170 0.002  2.091   0.009    3.320 0.009    3.880 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      3.1800 0.02   3.94e-14    3e-16    6.510 0.09     6.530 0.06     5.900 0.1    
Arp253_2_sbt_nuc_2_5        145.8449000  -5.2831004000 UGCA173     0.9870 0.003   0.7610000 0.003     2.2230 0.002     1.5480 0.003  2.574   0.009    5.168 0.009   20.480 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      5.3800 0.02   1.232e-13   3e-16    0.900 0.1      3.450 0.06     2.300 0.1    
Arp256_1_sbt_nuc_2_5          4.7119102 -10.3769180000 PGC001224   0.7600 0.02    0.5900000 0.02     12.7110 0.003    11.3030 0.003  49.65   0.01   155.790 0.03  1022.000 7       1.2640 0.009     2.4400 0.02      3.8200 0.02      4.760 0.02     6.170 0.03        ... ...    ...         ...     12.680 0.03     9.180 0.02    13.200 0.03   
Arp256_2_sbt_nuc_2_5          4.7091186 -10.3616150000 PGC001221   0.2800 0.01    0.2400000 0.01      2.4100 0.003     1.6300 0.002  3.52    0.01    10.970 0.03    25.700 0.7     0.4580 0.006     1.1200 0.01      1.8200 0.01      2.320 0.02     2.780 0.02        ... ...    ...         ...      4.460 0.04     3.450 0.03     3.680 0.04   
Arp261_1_sbt_nuc_2_5        222.3775800 -10.1758790000 PGC052940   2.5700 0.005   1.9860000 0.004     6.4070 0.004     4.4500 0.003  9.282   0.008   21.190 0.01    51.140 0.05       ... ...          ... ...          ... ...         ... ...        ... ...     10.2900 0.03   2.517e-13   6e-16   11.330 0.09    10.560 0.07     8.700 0.1    
Arp261_2_sbt_nuc_2_5        222.3861000 -10.1632920000 PGC052935   1.0120 0.008   0.7200000 0.006     1.4410 0.004     1.0320 0.003  3.053   0.007    7.620 0.01    14.910 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      3.2800 0.03   9.36e-14    6e-16    2.020 0.09     1.570 0.07     1.400 0.1    
Arp269_1_sbt_nuc_2_5        187.6292700  41.6996440000 NGC4485    15.7810 0.005  11.4820000 0.003    27.6940 0.002    18.3650 0.002  31.62   0.02    68.540 0.01   161.800 0.2    24.9410 0.003    54.0040 0.005    67.2890 0.009    75.720 0.01    80.480 0.02    44.9000 0.1    1.284e-13   9e-16   81.300 0.3     79.400 0.2     64.300 0.3    
Arp269_2_sbt_nuc_2_5        187.6435500  41.6483110000 NGC4490    48.5090 0.007  26.2750000 0.004   203.4280 0.006   138.2800 0.006  401.15  0.02   920.040 0.03  2807.900 0.3   103.6250 0.004   241.3610 0.009   323.2900 0.01    368.970 0.02   420.460 0.02   266.7000 0.1    1.192e-12   9e-16  543.500 0.3    492.400 0.2    455.900 0.3    
Arp270_1_sbt_nuc_2_5        162.4591400  32.9830470000 NGC3395     7.9300 0.01    5.6270000 0.008    29.5080 0.008    20.4090 0.007  69.79   0.02   189.190 0.04   303.600 0.2    12.6390 0.005    24.3080 0.008    31.4710 0.009    33.886 0.009   36.790 0.01        ... ...    ...         ...     49.000 0.1     44.120 0.07    40.500 0.1    
Arp270_2_sbt_nuc_2_5        162.4802700  32.9906460000 NGC3396     5.5230 0.005   4.0310000 0.004    23.9850 0.007    17.0920 0.006  61.92   0.02   171.630 0.03   640.000 0.2     9.1810 0.003    18.0940 0.004    24.2010 0.005    25.290 0.006   27.600 0.01        ... ...    ...         ...     38.400 0.1     32.370 0.07    30.500 0.1    
Arp271_1_sbt_nuc_2_5        210.8584300  -6.0307975000 NGC5427     1.2360 0.008   0.6090000 0.006    27.3200 0.03     20.9600 0.02   42.66   0.06   110.400 0.2    211.500 0.7        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     52.000 0.1     40.300 0.1     43.700 0.1    
Arp271_2_sbt_nuc_2_5        210.8537400  -6.0690399000 NGC5426     0.3910 0.003   0.1200000 0.003    27.6900 0.02     17.7900 0.01   36.58   0.04    97.700 0.1     83.300 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     57.370 0.09    45.790 0.07    47.700 0.1    
Arp279_1_sbt_nuc_2_5         48.5378190  -2.8226767000 NGC1253        ... ...           ... ...      28.2960 0.009    18.2250 0.007  35.93   0.02    88.450 0.03    63.000 0.2        ... ...          ... ...          ... ...         ... ...        ... ...     16.3800 0.03   1.361e-13   4e-16   57.300 0.1     48.900 0.1     45.700 0.1    
Arp279_2_sbt_nuc_2_5         48.5996120  -2.8006233000 NGC1253A       ... ...           ... ...       4.5640 0.004     3.1350 0.004  4.38    0.02     8.530 0.01    34.470 0.07       ... ...          ... ...          ... ...         ... ...        ... ...     11.5900 0.02   2.57e-13    4e-16    9.100 0.1      7.990 0.07     8.700 0.1    
Arp280_1_sbt_nuc_2_5        174.4602800  47.8816140000 NGC3769A    1.7680 0.004   1.2390000 0.002     6.3340 0.004     4.3450 0.005  4.81    0.02     9.230 0.02    15.130 0.06    3.0040 0.003     6.3200 0.008     8.8700 0.01     10.420 0.02    10.560 0.02    16.1600 0.06   1.826e-13   5e-16   19.400 0.2     13.400 0.1     10.700 0.2    
Arp280_2_sbt_nuc_2_5        174.4335100  47.8930810000 NGC3769     4.6380 0.002   2.9170000 0.002    65.2860 0.004    42.6600 0.005  95.04   0.02   225.000 0.02   174.830 0.07   12.3970 0.002    34.8520 0.002    56.5390 0.004    73.734 0.005   87.005 0.008   70.3700 0.06   6.331e-13   6e-16  137.500 0.2    113.500 0.1    112.400 0.2    
Arp282_1_sbt_nuc_2_5          9.2149337  23.9908890000 NGC0169     0.0380 <       0.0270000 <        32.0800 0.02     19.8400 0.01   21.46   0.01    39.060 0.02    37.100 0.4     0.4910 0.004     3.5900 0.01     10.7100 0.02     19.050 0.03    29.110 0.04    17.7500 0.04   3e-14       2e-16   69.200 0.1     49.870 0.08    61.600 0.1    
Arp282_2_sbt_nuc_2_5          9.2179515  23.9847250000 IC1559      0.5394 0.0008  0.3721000 0.0006    8.4450 0.004     5.5020 0.003  9.914   0.007   25.847 0.009   44.410 0.05    1.3700 0.002     4.1300 0.01      6.9100 0.03      9.290 0.04    11.390 0.06    11.1600 0.03   2.98e-14    2e-16   17.880 0.06    14.680 0.04    15.240 0.06   
Arp283_1_sbt_nuc_2_5        139.3453900  42.0002430000 NGC2798     1.4862 0.0004  0.6599000 0.0002   91.4800 0.006    66.8710 0.006  235.72  0.02   671.660 0.03  2520.800 0.3     6.1000 0.002    20.1850 0.003    39.3180 0.005    52.926 0.007   70.570 0.01   459.7900 0.07   1.1487e-12  2e-16  137.560 0.09   106.010 0.07   125.400 0.1    
Arp283_2_sbt_nuc_2_5        139.3800500  41.9937510000 NGC2799     0.9120 0.001   0.6209000 0.0009    9.8010 0.003     6.3960 0.003  13.85   0.02    34.240 0.02    39.900 0.1     2.2960 0.007     5.9800 0.02      9.6600 0.03     11.880 0.04    14.360 0.03   106.9400 0.03   1.765e-13   1e-16   18.670 0.07    17.490 0.05    17.190 0.09   
Arp284_1_sbt_nuc_2_5        354.0587900   2.1550249000 NGC7714        ... ...     4.8570000 0.007    41.4140 0.009    30.8850 0.008  107.46  0.03   330.010 0.04  2121.100 0.6    12.1770 0.004    20.8120 0.006    30.9500 0.009    32.410 0.01    40.230 0.01        ... ...    ...         ...     61.200 0.1     51.700 0.06    52.870 0.08   
Arp284_2_sbt_nuc_2_5        354.0918300   2.1568422000 NGC7715        ... ...     0.4530000 0.001     2.9310 0.005     1.8260 0.006  1.72    0.02     1.590 0.02     2.600 0.1     1.6330 0.002     4.1530 0.002     5.0860 0.003     5.700 0.003    5.987 0.006       ... ...    ...         ...      6.630 0.07     6.220 0.04     4.640 0.06   
Arp285_1_sbt_nuc_2_5        141.0668100  49.2491280000 NGC2856     0.4600 0.002   0.2390000 0.002    39.8160 0.002    27.9570 0.003  90.83   0.01   267.780 0.03   743.800 0.2     2.2040 0.003     8.1770 0.006    16.8400 0.01     23.450 0.01    31.760 0.02    19.2400 0.01   3.32e-13    2e-16   65.320 0.07    50.020 0.05    57.130 0.07   
Arp285_2_sbt_nuc_2_5        141.0131700  49.2042430000 NGC2854     0.5650 0.002   0.3550000 0.002    24.3320 0.002    16.0540 0.003  40.69   0.01   113.940 0.02   153.430 0.08    1.9640 0.002     6.9290 0.005    13.2720 0.008    18.710 0.01    24.490 0.01    10.3500 0.01   1.062e-13   2e-16   47.180 0.06    36.920 0.04    40.670 0.06   
Arp290_1_sbt_nuc_2_5         30.9357950  14.7093160000 IC0195      0.0757 0.0003  0.0252000 0.0002   18.9440 0.003    11.4210 0.003  8.339   0.007    5.252 0.006    2.420 0.03    1.5550 0.003     7.9470 0.002    16.1360 0.004    22.798 0.006   29.190 0.01     9.6700 0.02   1e-15       1e-16   47.470 0.07    38.930 0.05    38.010 0.07   
Arp290_2_sbt_nuc_2_5         30.9574050  14.7390720000 IC0196      0.1510 0.001   0.1040000 0.001    23.4560 0.006    14.3930 0.005  12.055  0.009   13.200 0.01     9.820 0.07    1.3830 0.003     7.2850 0.004    16.0670 0.007    23.946 0.009   32.460 0.01    11.1900 0.02   9.9e-15     1e-16   56.350 0.08    44.690 0.05    47.180 0.08   
Arp293_1_sbt_nuc_2_5        254.6319700  58.9372400000 NGC6286        ... ...           ... ...      29.8530 0.007    23.5980 0.007  76.65   0.02   238.030 0.05   275.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     34.110 0.05    21.790 0.03    38.130 0.05   
Arp293_2_sbt_nuc_2_5        254.5999400  58.9560600000 NGC6285        ... ...           ... ...      10.3650 0.006     7.3370 0.005  26.521  0.008   82.870 0.01   173.100 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     14.480 0.04    11.070 0.03    14.090 0.05   
Arp294_1_sbt_nuc_2_5        174.9357300  31.9312620000 NGC3788        ... ...           ... ...      33.7210 0.004    20.8000 0.003  27.21   0.01    52.510 0.02    51.660 0.06    2.2260 0.003     9.2310 0.007    18.9000 0.01     27.870 0.02    38.080 0.02        ... ...    ...         ...     74.280 0.08    57.320 0.05    62.010 0.07   
Arp294_2_sbt_nuc_2_5        174.9271200  31.9094650000 NGC3786        ... ...           ... ...      36.5800 0.01     31.1140 0.007  47.97   0.01    97.690 0.02   227.000 0.1     1.6800 0.003     7.2750 0.006    15.5200 0.01     21.500 0.01    29.110 0.02        ... ...    ...         ...     62.300 0.1     46.230 0.07    60.540 0.09   
Arp295_1_sbt_nuc_2_5        355.5035900  -3.6152435000 PGC072155   0.2630 0.007   0.1890000 0.006    16.2290 0.007    12.9670 0.004  44.64   0.01   137.230 0.03   568.000 1       0.6990 0.006     2.0400 0.01      4.0000 0.02      5.580 0.02     7.500 0.02        ... ...    ...         ...     17.040 0.05    12.370 0.04    17.450 0.06   
Arp295_2_sbt_nuc_2_5        355.4470300  -3.6671289000 PGC072139   0.0105 0.0005  0.0075000 0.0004   13.5660 0.006     8.5910 0.004  8.105   0.007   12.534 0.008   11.100 0.2     0.1520 0.002     1.0680 0.005     3.0100 0.01      5.450 0.02     8.680 0.03        ... ...    ...         ...     25.440 0.04    17.210 0.02    24.990 0.05   
Arp297N_1_sbt_nuc_2_5       221.3522300  38.7799420000 NGC5755     0.1580 0.004   0.1170000 0.002     7.8730 0.006     6.0260 0.004  20.438  0.009   66.140 0.02   198.300 0.4     0.4240 0.003     1.4680 0.008     2.5100 0.01      3.450 0.02     4.500 0.02     2.0000 0.01   2.15e-14    1e-16    9.210 0.03     6.610 0.02     9.000 0.04   
Arp297N_2_sbt_nuc_2_5       221.3288300  38.8059250000 NGC5753     0.0035 <       0.0043000 <         1.6760 0.002     1.0910 0.002  0.667   0.004    0.418 0.008    0.520 0.04    0.1020 0.002     0.5420 0.002     1.2200 0.003     1.765 0.005    2.269 0.009    0.7880 0.008  4.8e-15     1e-16    3.830 0.02     3.050 0.02     2.930 0.02   
Arp297S_1_sbt_nuc_2_5       221.3319000  38.7312610000 NGC5754     0.0093 <       0.0099000 <        10.9420 0.008     6.4020 0.005  4.31    0.01     2.200 0.03     0.730 0.09    0.6420 0.002     3.5970 0.002     8.0560 0.004    11.682 0.006   15.840 0.01        ... ...    ...         ...     28.130 0.04    23.180 0.04    21.550 0.05   
Arp297S_2_sbt_nuc_2_5       221.3089300  38.7287250000 NGC5752     0.1512 0.0006  0.1019000 0.0005    6.4200 0.003     4.6200 0.002  16.19   0.009   45.695 0.009  134.650 0.05    0.5110 0.002     1.5130 0.002     2.8580 0.004     3.671 0.005    4.797 0.008       ... ...    ...         ...      8.930 0.04     7.580 0.03     7.690 0.04   
Arp298_1_sbt_nuc_2_5        345.8149500   8.8738388000 NGC7469     6.4550 0.005   5.0740000 0.002   133.7410 0.008   146.6350 0.009  334.58  0.04   725.630 0.09  5637.900 0.6    12.3130 0.007    18.7500 0.02     31.1400 0.04     36.900 0.05    49.910 0.05   182.2300 0.04   1.5931e-12  2e-16  101.700 0.05    73.610 0.04   120.770 0.06   
Arp298_2_sbt_nuc_2_5        345.8248900   8.8935785000 IC5283      0.1350 0.001   0.0792000 0.0008   15.0020 0.004    10.4180 0.003  31.51   0.01    92.630 0.02   181.200 0.3     0.5270 0.003     2.0670 0.007     4.3300 0.01      6.520 0.02     9.720 0.02    12.9100 0.03   8.23e-14    2e-16   21.510 0.05    16.070 0.03    22.350 0.05   
Arp34_1_sbt_nuc_2_5         190.4056200  26.0728170000 NGC4615     0.2480 0.006   0.1930000 0.006     4.2470 0.002     2.8360 0.002  6.566   0.008   18.603 0.009   27.100 0.4     0.5520 0.005     1.9050 0.008     3.2300 0.01      4.270 0.01     4.880 0.02     4.0500 0.02   5.46e-14    3e-16    7.420 0.07     6.710 0.04     7.040 0.05   
Arp34_2_sbt_nuc_2_5         190.3811100  26.0427000000 NGC4614     0.2249 0.0005  0.1548000 0.0004   14.2990 0.004     9.9150 0.003  9.49    0.005   11.294 0.006   22.660 0.04    1.1170 0.002     4.8960 0.005     9.5770 0.009    13.670 0.01    16.940 0.02     9.1200 0.01   5.87e-14    2e-16   28.680 0.06    23.790 0.03    25.100 0.04   
Arp65_1_sbt_nuc_2_5           5.4640792  22.4000390000 NGC0090     0.0070 0.001   0.0063000 <         7.7560 0.008     4.6670 0.005  3.451   0.008    3.230 0.01     1.520 0.06    0.3600 0.002     2.2740 0.003     5.3440 0.006     8.097 0.008   10.640 0.01     2.7320 0.008  8.2e-15     6e-17   20.990 0.06    15.430 0.04    15.990 0.06   
Arp65_2_sbt_nuc_2_5           5.5134917  22.4081780000 NGC0093     0.0382 0.0004  0.0096000 0.0003   24.2400 0.01     14.7270 0.008  12.414  0.008   14.617 0.007   12.560 0.07    0.8130 0.002     5.0200 0.006    12.4200 0.01     19.970 0.02    28.220 0.03     6.3700 0.01   1.893e-14   7e-17   62.680 0.07    42.380 0.05    52.540 0.07   
Arp72_1_sbt_nuc_2_5         236.7454000  17.8841430000 NGC5996     2.5300 0.01    1.5140000 0.008    13.9800 0.01     10.0400 0.01   35.33   0.02   106.560 0.04   389.300 0.5     3.8450 0.006     7.5900 0.01     11.2400 0.01     12.690 0.01    14.230 0.02        ... ...    ...         ...     21.170 0.08    18.020 0.06    17.240 0.07   
Arp72_2_sbt_nuc_2_5         236.7221700  17.8725630000 NGC5994     0.6599 0.0005  0.5068000 0.0004    1.7060 0.001     1.1580 0.001  1.965   0.004    4.127 0.005   15.000 0.02    1.0330 0.002     2.0730 0.002     2.5300 0.006     2.732 0.009    2.930 0.01        ... ...    ...         ...      3.920 0.05     3.200 0.03     2.730 0.04   
Arp82_1_sbt_nuc_2_5         122.8167300  25.1796120000 NGC2536     0.7990 0.002   0.6020000 0.001     6.2200 0.002     4.2190 0.002  11.088  0.007   30.710 0.01    50.630 0.07    1.7600 0.002     4.0550 0.003     5.9610 0.004     7.143 0.005    8.260 0.01        ... ...    ...         ...     11.040 0.03    10.040 0.03     9.420 0.04   
Arp82_2_sbt_nuc_2_5         122.8061900  25.2070410000 NGC2535     0.0970 0.006   0.0340000 <         7.0600 0.02      4.7300 0.01   11.05   0.03    32.100 0.08   114.000 0.6     0.6370 0.005     2.4810 0.008     5.0300 0.01      7.000 0.02     8.730 0.02        ... ...    ...         ...     14.250 0.06    12.110 0.06    12.670 0.06   
Arp84_1_sbt_nuc_2_5         209.6582000  37.4245500000 NGC5395     0.0640 0.002   0.0150000 0.002    16.0200 0.04      9.8600 0.03   8.47    0.05    10.900 0.1     12.200 0.6     0.8520 0.003     4.9030 0.007    10.9000 0.01     16.660 0.02    22.690 0.02     9.6000 <      8.9e-16     <       40.200 0.2     33.100 0.1     33.800 0.1    
Arp84_2_sbt_nuc_2_5         209.6401400  37.4535370000 NGC5394     0.5500 0.002   0.2610000 0.001    27.6430 0.005    21.1760 0.004  77.97   0.02   233.850 0.03   981.100 0.2     2.3090 0.002     7.2600 0.005    13.6030 0.007    18.624 0.009   24.950 0.01    31.0600 0.03   2.101e-13   2e-16   50.360 0.04    39.270 0.03    47.430 0.05   
Arp85_1_sbt_nuc_2_5         202.4696300  47.1952150000 NGC5194    23.6200 0.01    8.5020000 0.007   543.9000 0.2     353.8000 0.1    889.1   0.3   2335.900 0.8   2593.000 2      61.7400 0.01    186.9100 0.02    336.3200 0.04    466.800 0.03   597.190 0.07        ... ...    ...         ...   1101.100 0.6    887.800 0.5    938.600 0.6    
Arp85_2_sbt_nuc_2_5         202.4975700  47.2662160000 NGC5195     1.4970 0.005   0.4740000 0.003   576.1000 0.04    370.7100 0.03   482.75  0.08   746.770 0.07  1258.200 0.2    23.9990 0.004   139.8130 0.006   325.3200 0.01    501.370 0.01   683.120 0.02        ... ...    ...         ...   1296.400 0.3   1037.900 0.2   1098.500 0.3    
Arp86_1_sbt_nuc_2_5         356.7700100  29.4834870000 NGC7753     0.1200 0.001   0.0290000 0.001    13.9800 0.02      8.7600 0.01   9.14    0.02    15.520 0.06    75.100 0.3     1.5800 0.007     4.8400 0.02    172.9000 0.7      32.000 0.1     32.400 0.1     11.7800 0.05   2.02e-14    3e-16   31.400 0.1     24.030 0.07    27.320 0.08   
Arp86_2_sbt_nuc_2_5         356.7441300  29.4588130000 NGC7752     1.1320 0.004   0.7230000 0.002    14.2490 0.004    10.1680 0.003  41.2    0.01   125.220 0.02   313.320 0.07    5.1090 0.007     6.3770 0.007   152.4000 0.2      21.500 0.02    19.930 0.02    51.0100 0.03   4.569e-13   2e-16   17.490 0.05    13.950 0.03    16.420 0.04   
Arp87_1_sbt_nuc_2_5         175.1844300  22.4293120000 NGC3808     0.2700 0.01    0.1630000 0.007     3.8500 0.01      2.5160 0.008  4.89    0.01    13.720 0.03    29.400 0.5     0.4540 0.006     1.5600 0.01      2.6700 0.01      3.720 0.02     4.420 0.02     2.0900 0.01   2.07e-14    1e-16    8.350 0.06     6.640 0.04     7.050 0.05   
Arp87_2_sbt_nuc_2_5         175.1854500  22.4465520000 NGC3808B    0.3050 0.003   0.1200000 0.001    10.2900 0.002     7.8220 0.003  27.649  0.007   87.190 0.03   208.000 1       0.7650 0.003     2.3110 0.009     3.7900 0.01      5.070 0.02     6.200 0.02     4.0800 0.006  6.58e-14    1e-16   14.610 0.03     9.680 0.02    12.840 0.03   
Arp89_1_sbt_nuc_2_5         130.6658700  14.2855360000 NGC2648     0.2095 0.0003  0.0677000 0.0002   73.0760 0.005    43.5330 0.005  34.39   0.02    27.160 0.01    15.720 0.05    4.7930 0.002    25.9390 0.004    53.9150 0.008    78.300 0.01   100.500 0.02    34.0000 <      9.9e-16     <      175.600 0.1    146.010 0.09   147.500 0.1    
Arp89_2_sbt_nuc_2_5         130.7008000  14.2652800000 PGC024469   0.4984 0.0006  0.3476000 0.0003    5.5220 0.003     3.6640 0.003  7.9     0.01    19.910 0.01    48.300 0.06    1.3190 0.003     3.1850 0.004     5.0860 0.005     6.108 0.007    7.411 0.009    7.0700 0.01   1.472e-13   3e-16   10.280 0.08    10.000 0.05     9.090 0.08   
Arp91_1_sbt_nuc_2_5         233.6348600  15.1939020000 NGC5953     1.3920 0.003   0.4880000 0.002    72.9500 0.008    49.0810 0.008  165.43  0.04   488.290 0.05   743.400 0.3     6.3200 0.01     21.2000 0.03     41.3000 0.04     54.730 0.05    70.320 0.05    41.5800 0.01   8.812e-13   3e-16  151.410 0.09   103.940 0.05   116.390 0.09   
Arp91_2_sbt_nuc_2_5         233.6459900  15.2001050000 NGC5954     1.7720 0.006   0.9500000 0.003    29.9550 0.006    20.7170 0.007  73.93   0.03   215.940 0.04   369.800 0.2     4.4190 0.007    11.9400 0.02     20.1800 0.05     24.490 0.07    30.230 0.09    22.8300 0.01   5.315e-13   3e-16   59.620 0.08    42.340 0.05    45.190 0.08   
NGC2207_1_sbt_nuc_2_5        94.1165070 -21.3758790000 IC2163      0.6620 0.007         ... ...      34.1000 0.03     21.8300 0.02   45.54   0.07   123.500 0.1    145.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     64.900 0.2     50.000 0.1     57.700 0.2    
NGC2207_2_sbt_nuc_2_5        94.0917330 -21.3726890000 NGC2207     0.1760 0.009         ... ...      51.2600 0.03     31.2400 0.02   25.76   0.06    29.600 0.2     30.700 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    121.900 0.1     96.580 0.09   101.600 0.1    
NGC4567_1_sbt_nuc_2_5       189.1364600  11.2581030000 NGC4567     5.0650 0.002   2.2660000 0.001   106.6600 0.01     69.3200 0.01   169.44  0.04   459.950 0.04   365.700 0.2    14.3540 0.003    47.4100 0.008    81.5800 0.02    108.800 0.03   128.710 0.04        ... ...    ...         ...    219.500 0.3    185.500 0.2    176.000 0.3    
NGC4567_2_sbt_nuc_2_5       189.1428900  11.2388360000 NGC4568     3.0290 0.003   1.0820000 0.002   244.1300 0.01    164.1600 0.01   455.91  0.05  1268.700 0.04  1196.900 0.3    12.4830 0.004    51.1240 0.009   105.9400 0.01    156.430 0.02   205.360 0.02        ... ...    ...         ...    436.000 0.3    341.900 0.2    383.200 0.4    
Arp104_10_sbt_tail_1_0      203.0252100  62.7833610000 NGC5218        ... ...           ... ...       0.2465 0.0006    0.1935 0.0007 0.108   0.002    0.132 0.002    0.130 <       0.0090 0.001     0.0387 0.0006    0.1147 0.0008    0.180 0.001    0.236 0.003    0.1600 0.01   6e-16       1e-16    0.540 0.01     0.469 0.009    0.530 0.01   
Arp104_2_sbt_tail_1_0       203.0071800  62.6915900000 NGC5216        ... ...           ... ...       0.2054 0.0009    0.1694 0.0008 0.108   0.002    0.344 0.002    0.640 0.02    0.0100 0.001     0.0532 0.0009    0.1010 0.001     0.148 0.002    0.188 0.005    0.1500 0.01   5e-16       1e-16    0.310 0.01     0.293 0.007    0.360 0.01   
Arp104_3_sbt_tail_1_0       203.0465000  62.7028470000 NGC5216        ... ...           ... ...       0.0530 0.002     0.0350 0.001  0.021   <        0.029 0.002    0.110 <       0.0100 0.001     0.0090 0.001     0.0340 0.002     0.038 0.003    0.040 <        0.0440 <      3.2e-16     <        0.130 <        0.087 <        0.210 0.02   
Arp104_4_sbt_tail_1_0       203.0467500  62.7062050000 NGC5216        ... ...           ... ...       0.1160 0.001     0.0890 0.001  0.055   0.002    0.142 0.002    0.210 0.01    0.0160 0.001     0.0252 0.0009    0.0670 0.001     0.093 0.002    0.107 0.005    0.0750 <      3.1e-16     <        0.230 0.02     0.140 0.01     0.180 0.02   
Arp104_6_sbt_tail_1_0       203.0065300  62.7024780000 NGC5216        ... ...           ... ...       0.0650 0.001     0.0460 0.001  0.025   0.002    0.037 0.002    0.290 0.01    0.0091 <         0.0062 0.0009    0.0170 0.001     0.022 0.002    0.033 <        0.0390 <      2.9e-16     <        0.089 <        0.100 0.01     0.099 <      
Arp104_8_sbt_tail_1_0       203.0323800  62.7768190000 NGC5218        ... ...           ... ...       0.0078 <         0.0068 <      0.019   <        0.083 0.003    0.250 <       0.0093 <         0.0063 <         0.0087 <         0.014 <        0.033 <        0.0410 <      3.2e-16     <        0.098 <        0.060 <        0.130 <      
Arp120_1_sbt_tail_1_0       186.9009500  13.0103130000 NGC4438     0.0025 0.0003  0.0162000 0.0003    0.1030 0.004     0.0860 0.003  0.18    0.01     0.160 0.01     0.320 <       0.0520 0.002     0.0130 0.001     0.0290 0.002     0.068 0.002    0.244 0.006    0.1700 <      9.1e-16     <        0.650 0.04     0.520 0.03     0.290 <      
Arp120_10_sbt_tail_1_0      186.9536800  13.0527500000 NGC4438     0.0426 0.0007  0.0597000 0.0007    0.3170 0.005     0.2660 0.003  0.24    0.01     0.240 0.01     0.210 <       0.0440 0.002     0.2910 0.003     0.4230 0.005     0.439 0.007    0.620 0.008    0.5500 <      9.8e-16     <        0.860 0.05     0.750 0.03     0.610 0.05   
Arp120_12_sbt_tail_1_0      186.9494700  13.0460820000 NGC4438     0.0256 0.0005  0.0349000 0.0005    0.2750 0.004     0.1870 0.003  0.079   <        0.280 0.01     0.230 <       0.0120 <         0.0100 0.001     0.1300 0.002     0.161 0.003    0.276 0.006    0.2800 0.05   1.4e-15     3e-16    0.330 <        0.200 <        0.660 0.05   
Arp120_2_sbt_tail_1_0       186.9210000  13.0325380000 NGC4438     0.0094 0.0003  0.0232000 0.0003    0.1970 0.005     0.1800 0.004  0.13    0.01     0.064 <        0.270 <       0.0460 0.002     0.0703 0.0008    0.0850 0.001     0.056 0.002    0.239 0.006    0.1800 <      9.1e-16     <        0.340 <        0.500 0.03     0.430 0.05   
Arp120_3_sbt_tail_1_0       186.9310100  13.0513280000 NGC4438     0.0018 <       0.0196000 0.0003    0.0590 0.004     0.0610 0.003  0.081   <        0.460 0.01     0.790 0.03    0.0120 <         0.0092 <         0.0140 <         0.019 <        0.041 <        0.2100 0.05   1.5e-15     3e-16    0.340 <        0.220 <        0.370 <      
Arp120_4_sbt_tail_1_0       186.9013800  13.0018500000 NGC4438     0.0017 <       0.0197000 0.0003    0.0560 0.004     0.1420 0.004  1.17    0.01     7.670 0.01       ... ...     0.0120 <         0.0113 0.0009    0.0270 0.001     0.014 <        0.040 <        0.2200 <      9e-16       <        0.310 0.04     0.180 0.03     0.280 <      
Arp120_6_sbt_tail_1_0       186.9055900  12.9948760000 NGC4438     0.0060 0.0003  0.0084000 0.0004    0.2430 0.005     0.1250 0.004  0.082   <        0.240 0.01       ... ...     0.0290 0.002     0.0388 0.0008    0.0730 0.001     0.089 0.002    0.059 0.006    0.2800 <      9e-16       <        0.290 <        0.590 0.03     0.300 <      
Arp120_7_sbt_tail_1_0       186.9411900  13.0446770000 NGC4438     0.0312 0.0004  0.0301000 0.0005    0.9190 0.004     0.6570 0.003  0.58    0.01     0.921 0.009    0.740 0.03    0.0890 0.002     0.1780 0.001     0.4600 0.002     0.676 0.003    1.044 0.006    0.6400 0.05   1.2e-15     3e-16    0.930 0.05     1.320 0.03     1.420 0.05   
Arp120_8_sbt_tail_1_0       186.9578400  13.0676650000 NGC4438     0.0213 0.0004  0.0091000 0.0005    0.3670 0.006     0.2710 0.004  0.18    0.02     0.240 0.01     0.450 0.03    0.0150 <         0.1760 0.004     0.3400 0.006     0.342 0.007    0.535 0.008    0.4500 <      1e-15       <        0.650 0.05     1.260 0.03     0.720 0.05   
Arp120_9_sbt_tail_1_0       186.9568900  13.0626790000 NGC4438     0.0519 0.0008  0.0506000 0.0007    0.5250 0.005     0.3960 0.004  0.12    <        0.400 0.01     0.510 0.03    0.0940 0.002     0.4640 0.005     0.6600 0.008     0.772 0.009    0.979 0.009    0.8900 <      1e-15       <        1.220 0.05     0.960 0.03     0.860 0.05   
Arp205_1_sbt_tail_1_0       163.6195400  54.3068630000 NGC3448     0.0663 0.0006        ... ...       0.7650 0.001     0.4850 0.001  0.445   0.004    0.522 0.004    0.830 0.02    0.4440 0.005     0.7670 0.001     2.5330 0.003     2.947 0.003    6.970 0.02     0.6770 0.005  9.2e-15     1e-16    1.900 0.04     1.890 0.02     1.310 0.03   
Arp205_2_sbt_tail_1_0       163.5762000  54.2965810000 UGC06016    0.1078 0.0007        ... ...       0.0304 0.0009    0.0250 0.001  0.027   <        0.080 0.004    1.010 0.03    0.3930 0.006     0.2390 0.002     0.3000 0.003     0.161 0.003    0.160 0.02     0.4410 0.005  1.25e-14    1e-16    0.610 0.04     0.160 <        0.230 <      
Arp244_1_sbt_tail_1_0       180.5015500 -18.9078280000 NGC4038     0.0223 0.0005  0.0282000 0.0004    0.0370 0.002     0.0170 <      0.1     0.01     0.520 0.01     0.300 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0400 <      1.6e-16     <        0.240 <        0.160 <        0.690 0.04   
Arp244_2_sbt_tail_1_0       180.5024300 -18.8973950000 NGC4038     0.0177 0.0008  0.0167000 0.0006    0.2230 0.004     0.0860 0.003  0.23    0.01     0.120 0.01     0.440 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      0.1700 <      1.6e-16     <        0.320 0.04     0.610 0.03     0.790 0.05   
Arp244_3_sbt_tail_1_0       180.4998100 -18.9010060000 NGC4038     0.0220 0.0007  0.0148000 0.0005    0.1050 0.004     0.0480 0.003  0.26    0.01     0.350 0.01     0.400 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0950 0.006  2e-16       5e-17    0.260 <        0.260 0.03     0.300 <      
Arp244_4_sbt_tail_1_0       180.4985100 -18.9048070000 NGC4038     0.0135 0.0006  0.0071000 0.0005    0.0320 0.004     0.0210 <      0.08    <        0.140 0.01     0.350 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0730 <      1.6e-16     <        0.360 0.04     0.180 <        0.300 <      
Arp244_5_sbt_tail_1_0       180.4971300 -18.8923360000 NGC4038     0.0353 0.0009  0.0251000 0.0006    0.2030 0.004     0.1320 0.003  0.36    0.01     1.390 0.01     1.270 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      0.2060 0.005  9e-16       5e-17    0.620 0.04     0.180 <        0.720 0.05   
Arp244_6_sbt_tail_1_0       180.4989100 -18.8828670000 NGC4038     0.0100 0.001   0.0045000 0.0006    0.0680 0.007     0.0450 0.005  0.095   <        0.160 0.02     2.700 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      0.0760 <      1.5e-16     <        0.360 <        0.240 <        0.380 <      
Arp244_7_sbt_tail_1_0       180.4941800 -18.8835380000 NGC4038     0.0130 0.0009  0.0107000 0.0006    0.4480 0.004     0.3040 0.005  0.38    0.02     0.760 0.02     4.100 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      0.3180 0.006  5.2e-16     5e-17    0.360 0.05     0.600 0.03     0.360 <      
Arp244_8_sbt_tail_1_0       180.3639200 -19.0157600000 NGC4038     0.0539 0.0005  0.0554000 0.0004       ... ...       0.0530 0.002  ...     ...      0.267 0.009    0.330 0.04       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.250 <        0.170 0.02     0.620 0.04   
Arp244_9_sbt_tail_1_0       180.3555600 -19.0111800000 NGC4038     0.0365 0.0006  0.0329000 0.0005       ... ...       0.0210 0.002  ...     ...      0.214 0.008    0.250 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.250 0.04     0.150 <        1.180 0.04   
Arp245_2_sbt_tail_1_0       146.4228700 -14.3124070000 NGC2992     0.0102 0.0004  0.0194000 0.0003    0.0600 0.004     0.0460 0.003  0.036   <        0.218 0.005    0.470 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0230 0.004  2.5e-16     6e-17    0.240 0.03     0.160 0.02     0.310 <      
Arp245_3_sbt_tail_1_0       146.4342100 -14.2913130000 NGC2992     0.0268 0.0006  0.0360000 0.0006    0.4450 0.005     0.3050 0.003  1.153   0.008    3.420 0.01     2.650 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      0.3260 0.004  4.57e-15    6e-17    0.880 0.03     0.350 0.02     0.430 0.04   
Arp245_4_sbt_tail_1_0       146.4343500 -14.2888470000 NGC2992     0.0130 0.0008  0.0106000 0.0007    0.3930 0.004     0.2430 0.003  0.765   0.008    1.954 0.007    1.860 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      0.1710 0.004  2.13e-15    6e-17    0.240 <        0.310 0.02     0.290 <      
Arp245_5_sbt_tail_1_0       146.4293900 -14.2957230000 NGC2992     0.0093 0.0003  0.0085000 0.0004    0.0480 0.005     0.0460 0.003  0.189   0.007    0.503 0.008    0.380 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0410 0.004  5.8e-16     5e-17    0.320 0.03     0.270 0.02     0.270 <      
Arp261_1_sbt_tail_1_0       222.3903800 -10.1759890000 PGC052940   0.0267 0.0007  0.0224000 0.0008    0.0448 0.0008    0.0406 0.0007 0.104   0.002    0.365 0.003    0.860 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      0.1400 0.01   3.9e-15     2e-16    0.230 <        0.340 0.03     0.290 <      
Arp261_2_sbt_tail_1_0       222.3858500 -10.1823420000 PGC052940   0.1140 0.001   0.1050000 0.001     0.0860 0.001     0.0528 0.0009 0.089   0.003    0.226 0.003    0.780 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      0.1200 0.01   2.8e-15     2e-16    0.250 <        0.180 <        0.290 <      
Arp261_3_sbt_tail_1_0       222.3841200 -10.1848360000 PGC052940   0.0790 0.001   0.0770000 0.001     0.0803 0.0009    0.0528 0.0009 0.1     0.003    0.266 0.003    0.820 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      0.1200 0.01   3.1e-15     2e-16    0.260 <        0.190 <        0.300 <      
Arp261_4_sbt_tail_1_0       222.3818800 -10.1767910000 PGC052940   0.5460 0.005   0.4860000 0.004     0.7130 0.002     0.6060 0.002  1.743   0.004    4.717 0.006   39.800 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      4.0600 0.02   1.336e-13   3e-16    0.300 0.04     0.520 0.03     0.330 <      
Arp261_5_sbt_tail_1_0       222.3767800 -10.1627410000 PGC052940   0.0140 0.001   0.0065000 <         0.1160 0.001     0.0800 0.001  0.076   0.003    0.208 0.004    0.320 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      0.0360 <      7.1e-16     <        0.250 <        0.170 <        0.280 <      
Arp261_6_sbt_tail_1_0       222.3731000 -10.1547690000 PGC052940   0.0800 0.001   0.0750000 0.001     0.1560 0.001     0.1210 0.0009 0.343   0.003    0.845 0.004    1.460 0.03       ... ...          ... ...          ... ...         ... ...        ... ...      0.4100 0.01   1.2e-14     2e-16    0.230 <        0.460 0.03     0.310 <      
Arp261_8_sbt_tail_1_0       222.3645700 -10.1588300000 PGC052940   0.0260 0.001   0.0321000 0.0009    0.0580 0.001     0.0350 0.001  0.034   0.003    0.144 0.004    0.210 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0350 <      6.7e-16     <        0.230 <        0.220 0.03     0.300 <      
Arp261_9_sbt_tail_1_0       222.3644400 -10.1513330000 PGC052940   0.0241 0.0007  0.0256000 0.0007    0.0871 0.0007    0.0509 0.0008 0.039   0.002    0.059 0.002    0.160 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0500 0.01   1.1e-15     2e-16    0.380 0.04     0.190 <        0.310 <      
Arp269_1_sbt_tail_1_0       187.6215400  41.6904210000 NGC4485     4.9500 0.002   3.9970000 0.002     5.1150 0.005     3.8380 0.004  16.58   0.01    42.810 0.02   134.600 0.1     6.0340 0.005     8.0000 0.01      9.1900 0.01      7.480 0.01     7.470 0.02    14.9600 0.04   1.397e-13   4e-16    7.200 0.1      6.260 0.09     5.200 0.1    
Arp270_1_sbt_tail_1_0       162.5000300  32.9860270000 NGC3396     0.0108 0.0004  0.0022000 0.0003    0.2870 0.002     0.1560 0.002  0.16    0.006    0.178 0.007    0.410 <       0.1380 0.002     0.4350 0.002     0.6590 0.002     0.755 0.003    0.773 0.009       ... ...    ...         ...      0.280 <        0.350 0.03     0.260 <      
Arp270_2_sbt_tail_1_0       162.4986100  32.9891670000 NGC3396     0.0211 0.0005  0.0156000 0.0003    0.2630 0.003     0.1430 0.002  0.146   0.006    0.428 0.007    0.460 0.06    0.1210 0.002     0.4150 0.003     0.6160 0.005     0.715 0.005    0.640 0.01        ... ...    ...         ...      0.540 0.04     0.560 0.03     0.280 <      
Arp270_3_sbt_tail_1_0       162.4939800  32.9898990000 NGC3396     0.0786 0.0009  0.0460000 0.0008    0.3690 0.003     0.2430 0.003  0.288   0.007    0.636 0.009    1.560 0.05    0.1200 0.003     0.5430 0.008     0.6600 0.01      0.760 0.02     0.490 0.02        ... ...    ...         ...      0.730 0.05     0.720 0.03     0.890 0.04   
Arp270_4_sbt_tail_1_0       162.4779100  32.9849300000 NGC3395     0.1010 0.001   0.0790000 0.001     0.4380 0.002     0.2980 0.002  1.56    0.01     4.360 0.01     7.500 0.4     0.0870 <         0.2500 0.02      0.3300 0.03      0.350 0.03     0.250 <           ... ...    ...         ...      0.360 <        0.210 <        0.320 <      
Arp270_5_sbt_tail_1_0       162.4748000  32.9793780000 NGC3395     0.0173 0.0007  0.0188000 0.0005    0.0170 0.002     0.0110 <      0.093   0.007    0.380 0.01     0.700 <       0.0460 0.002     0.0130 0.001     0.0190 0.002     0.015 <        0.096 0.009       ... ...    ...         ...      0.270 <        0.160 <        0.250 <      
Arp270_6_sbt_tail_1_0       162.4716900  32.9865270000 NGC3395     0.2850 0.003   0.2450000 0.002     0.5130 0.008     0.4390 0.005  2.35    0.02     6.900 0.04    16.300 0.3     0.4420 0.004     0.6320 0.006     0.6950 0.008     0.561 0.009    0.330 0.01        ... ...    ...         ...      0.560 0.05     0.240 <        0.290 <      
Arp270_7_sbt_tail_1_0       162.4750000  32.9957350000 NGC3396     0.0299 0.0008  0.0135000 0.0006    0.4120 0.002     0.2570 0.003  0.7     0.01     1.732 0.008    4.160 0.07    0.0470 <         0.2600 0.01      0.4200 0.02      0.500 0.02     0.300 0.03        ... ...    ...         ...      0.340 <        0.590 0.04     0.570 0.05   
Arp270_8_sbt_tail_1_0       162.4489200  32.9734530000 NGC3395     0.2880 0.002   0.2260000 0.001     0.9770 0.004     0.7470 0.003  3.23    0.01     8.950 0.02    20.200 0.2     0.4330 0.006     0.6590 0.007     0.8140 0.008     0.698 0.008    0.610 0.01        ... ...    ...         ...      1.130 0.05     0.860 0.03     1.030 0.04   
Arp271_1_sbt_tail_1_0       210.8535200  -6.0022916000 NGC5427     0.0011 <       0.0021621 2e-07     0.0066 0.0005    0.0069 0.0008 0.028   0.003    0.021 <        0.210 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.210 0.02     0.200 <      
Arp271_2_sbt_tail_1_0       210.8442400  -6.0391435000 NGC5427     0.0098 0.0006  0.0105000 0.0005    0.0290 0.001     0.0166 0.0009 0.141   0.004    0.382 0.007    0.240 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.140 0.02     0.190 <      
Arp271_3_sbt_tail_1_0       210.8448400  -6.0445298000 NGC5426     0.0057 0.0005  0.0073000 0.0003    0.0280 0.001     0.0120 0.001  0.067   0.004    0.214 0.007    0.280 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.120 <        0.220 <      
Arp271_4_sbt_tail_1_0       210.8423200  -6.0528113000 NGC5426     0.0367 0.0006  0.0397000 0.0003    0.0480 0.001     0.0340 0.001  0.135   0.004    0.511 0.006    0.500 0.04       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.150 <        0.130 0.02     0.440 0.03   
Arp271_5_sbt_tail_1_0       210.8416900  -6.0585183000 NGC5426     0.0304 0.0006  0.0154000 0.0004    0.5450 0.001     0.3660 0.001  0.494   0.004    2.879 0.008    4.120 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.880 0.02     0.530 0.02     1.380 0.03   
Arp271_7_sbt_tail_1_0       210.8446300  -6.0544802000 NGC5426     0.0057 0.0007  0.0054000 0.0006    0.0110 0.001     0.0530 0.001  0.179   0.004    3.130 0.008    0.350 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.160 0.02     0.190 <      
Arp271_8_sbt_tail_1_0       210.8482700  -6.0464648000 NGC5426     0.0063 0.0007  0.0036000 <         0.0100 <         0.0100 0.001  0.026   <        0.115 0.005    0.250 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.110 <        0.220 <      
Arp271_9_sbt_tail_1_0       210.8498500  -6.0425313000 NGC5427     0.0110 0.0007  0.0138000 0.0006    0.1450 0.001     0.0900 0.001  0.451   0.005    1.285 0.008    1.300 0.07       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.190 <        0.130 <        0.210 <      
Arp283_2_sbt_tail_1_0       139.3683000  41.9976590000 NGC2799     0.0763 0.0005  0.0537000 0.0003    0.2870 0.002     0.1560 0.002  0.28    0.008    0.953 0.009    0.900 <       0.1370 0.003     0.3290 0.005     0.3970 0.006     0.446 0.008    0.340 0.01     4.3700 0.03   2.19e-15    6e-17    0.650 0.03     0.520 0.02     0.270 <      
Arp283_3_sbt_tail_1_0       139.3867400  41.9892860000 NGC2799     0.0773 0.0005  0.0596000 0.0003    1.0270 0.002     0.6780 0.002  2.07    0.008    5.620 0.01     6.400 0.1     0.2040 0.002     0.5470 0.006     0.8190 0.008     0.980 0.01     1.050 0.01     8.9700 0.03   1.655e-14   7e-17    1.410 0.03     1.250 0.02     1.440 0.04   
Arp284_2_sbt_tail_1_0       354.0433000   2.1513689000 NGC7714        ... ...     0.0030000 0.0002    0.0590 0.002     0.0200 0.002  0.063   <        0.210 0.009    0.570 <       0.0150 <         0.0331 0.0008    0.0480 0.001     0.072 0.002    0.131 0.006       ... ...    ...         ...      0.170 <        0.120 <        0.170 <      
Arp284_3_sbt_tail_1_0       354.0486500   2.1507598000 NGC7714        ... ...     0.0349000 0.0004    0.0350 0.003     0.0380 0.002  0.08    0.01     0.370 0.01     1.200 0.1     0.0340 0.002     0.0700 0.001     0.0500 0.002     0.047 0.002    0.086 0.006       ... ...    ...         ...      0.180 <        0.270 0.02     0.160 <      
Arp284_4_sbt_tail_1_0       354.0554300   2.1512920000 NGC7714        ... ...     0.5680000 0.003     0.9400 0.004     0.7340 0.004  2.09    0.02     6.240 0.03    29.600 0.6     0.8200 0.01      0.9200 0.02      1.0200 0.02      0.840 0.03     0.960 0.03        ... ...    ...         ...      1.070 0.04     1.130 0.03     1.330 0.03   
Arp284_5_sbt_tail_1_0       354.0703600   2.1553471000 NGC7714        ... ...     0.0189000 0.0009    0.0370 0.002     0.0160 <      0.067   <        0.084 <        1.100 0.1     0.0160 <         0.0540 0.001     0.0550 0.001     0.069 0.002    0.086 0.006       ... ...    ...         ...      0.220 <        0.220 0.02     0.320 0.03   
Arp284_6_sbt_tail_1_0       354.0732100   2.1581464000 NGC7714        ... ...     0.0480000 0.001     0.0730 0.002     0.0440 0.002  0.16    0.01     0.560 0.01     0.750 <       0.0830 0.002     0.0530 0.001     0.0420 0.002     0.027 0.002    0.043 <           ... ...    ...         ...      0.180 <        0.130 <        0.180 <      
Arp284_7_sbt_tail_1_0       354.0760900   2.1527654000 NGC7714        ... ...     0.0127000 0.0006    0.0280 0.002     0.0160 <      0.104   0.009    0.110 0.009    0.740 <       0.0160 <         0.0460 0.001     0.0450 0.002     0.043 0.002    0.088 0.006       ... ...    ...         ...      0.170 <        0.180 0.02     0.630 0.03   
Arp284_8_sbt_tail_1_0       354.0770800   2.1574784000 NGC7714        ... ...     0.0272000 0.0009    0.0620 0.002     0.0440 0.002  0.26    0.01     0.760 0.01     0.690 0.09    0.0300 0.002     0.0530 0.002     0.0650 0.002     0.044 0.002    0.043 <           ... ...    ...         ...      0.190 <        0.140 0.02     0.180 <      
Arp285_1_sbt_tail_1_0       141.0245200  49.2090080000 NGC2854     0.0189 0.0009  0.0166000 0.0007    0.1330 0.002     0.0810 0.001  0.17    0.005    0.487 0.007    0.860 0.05    0.0120 <         0.0920 0.002     0.1280 0.003     0.153 0.004    0.120 0.007    0.0690 0.005  8.4e-16     9e-17    0.190 <        0.210 0.02     0.170 <      
Arp285_2_sbt_tail_1_0       141.0264800  49.2091470000 NGC2854     0.0228 0.0005  0.0224000 0.0004    0.1400 0.001     0.0880 0.001  0.168   0.005    0.441 0.005    0.540 0.05    0.0250 0.002     0.1280 0.002     0.1760 0.002     0.180 0.003    0.173 0.006    0.1050 0.004  1.12e-15    8e-17    0.160 <        0.210 0.02     0.340 0.02   
Arp285_3_sbt_tail_1_0       141.0755400  49.2548880000 NGC2856     0.0138 0.0003  0.0162000 0.0002    0.0331 0.0007    0.0292 0.0008 0.186   0.005    0.440 0.01     2.800 0.2     0.0210 0.002     0.0194 0.0008    0.0290 0.001     0.013 0.002    0.034 <        0.0830 0.003  2.3e-15     7e-17    0.140 <        0.097 <        0.260 0.03   
Arp290_1_sbt_tail_1_0        30.9526090  14.7234670000 IC0196      0.0033 0.0003  0.0029000 0.0002    0.1110 0.002     0.0700 0.002  0.061   0.003    0.133 0.003    0.230 <       0.0210 <         0.0530 0.003     0.0970 0.004     0.142 0.006    0.080 0.01     0.0750 <      1.4e-16     <        0.350 0.03     0.150 <        0.230 <      
Arp290_2_sbt_tail_1_0        30.9548730  14.7222930000 IC0196      0.0022 <       0.0017000 <         0.1080 0.001     0.0780 0.001  0.042   0.003    0.078 0.003    0.170 <       0.0210 <         0.0120 0.001     0.0420 0.002     0.042 0.003    0.060 <        0.0350 <      1.3e-16     <        0.220 0.03     0.120 <        0.170 <      
Arp294_2_sbt_tail_1_0       174.9378300  31.9186290000 NGC3786        ... ...           ... ...       0.2170 0.004     0.1410 0.003  0.181   0.005    0.295 0.007    0.280 <       0.0420 0.002     0.2020 0.005     0.2900 0.008     0.360 0.01     0.450 0.01        ... ...    ...         ...      0.380 0.03     0.310 0.03     0.320 0.03   
Arp298_1_sbt_tail_1_0       345.8165500   8.8972104000 IC5283      0.0084 0.0003  0.0068000 0.0002    0.0367 0.0009    0.0233 0.0009 0.105   0.003    0.267 0.004    0.230 <       0.0200 <         0.0210 0.001     0.0380 0.002     0.025 0.003    0.048 <        0.1600 0.01   1.37e-15    7e-17    0.120 <        0.080 0.01     0.110 <      
Arp298_2_sbt_tail_1_0       345.8185400   8.8955068000 IC5283      0.0063 0.0005  0.0050000 0.0003    0.0420 0.001     0.0350 0.001  0.084   0.004    0.309 0.007    1.370 0.04    0.0210 <         0.0290 0.003     0.0430 0.006     0.057 <        0.086 <        0.0700 0.01   3.7e-16     8e-17    0.170 <        0.100 0.01     0.120 <      
Arp72_1_sbt_tail_1_0        236.7473000  17.8895080000 NGC5996     0.2830 0.004   0.2210000 0.004     0.4240 0.005     0.2760 0.004  0.78    0.01     1.980 0.03     4.000 0.3     0.2950 0.005     0.4450 0.006     0.5110 0.008     0.492 0.009    0.460 0.01        ... ...    ...         ...      0.590 0.03     0.580 0.02     0.630 0.02   
Arp72_10_sbt_tail_1_0       236.7412700  17.8855000000 NGC5996     0.0630 0.007   0.0580000 0.004     0.5200 0.01      0.3580 0.008  1.6     0.02     4.270 0.07    10.100 0.7     0.0830 0.006     0.2300 0.01      0.3400 0.02      0.350 0.02     0.460 0.03        ... ...    ...         ...      0.440 <        0.670 0.03     0.400 0.04   
Arp72_11_sbt_tail_1_0       236.7387100  17.8872790000 NGC5996     0.0915 0.0006  0.0744000 0.0007    0.1840 0.001     0.1340 0.001  0.46    0.003    1.338 0.007    3.200 0.3     0.1060 0.005     0.1410 0.008     0.1700 0.01      0.170 0.01     0.140 0.01        ... ...    ...         ...      0.190 <        0.180 0.02     0.200 <      
Arp72_12_sbt_tail_1_0       236.7396700  17.8742870000 NGC5996     0.0460 0.001   0.0390000 0.001     0.1960 0.002     0.1410 0.001  0.541   0.004    1.440 0.01     3.900 0.2     0.0740 0.003     0.1230 0.003     0.1500 0.004     0.136 0.007    0.094 <           ... ...    ...         ...      0.210 0.02     0.190 0.01     0.150 <      
Arp72_13_sbt_tail_1_0       236.7376900  17.8787310000 NGC5996     0.0084 0.0007  0.0055000 0.0004    0.0350 0.001     0.0150 0.001  0.097   0.003    0.327 0.007    0.760 0.07    0.0360 <         0.0790 <         0.1200 <         0.150 <        0.130 <           ... ...    ...         ...      0.110 <        0.087 <        0.130 <      
Arp72_14_sbt_tail_1_0       236.7356300  17.8824900000 NGC5996     0.0116 0.0005  0.0042000 0.0004    0.0263 0.0009    0.0176 0.0009 0.069   0.003    0.128 0.005    0.380 <       0.0390 <         0.0860 <         0.1300 <         0.160 <        0.140 <           ... ...    ...         ...      0.140 <        0.110 0.02     0.220 0.02   
Arp72_15_sbt_tail_1_0       236.7368800  17.8723520000 NGC5996     0.0502 0.0009  0.0360000 0.0008    0.1370 0.001     0.1090 0.001  0.338   0.003    0.977 0.005    2.430 0.06    0.0670 0.003     0.1330 0.002     0.1630 0.003     0.143 0.003    0.147 0.008       ... ...    ...         ...      0.360 0.02     0.100 <        0.120 <      
Arp72_16_sbt_tail_1_0       236.7313800  17.8810630000 NGC5996     0.0153 0.0004  0.0174000 0.0003    0.0218 0.0006    0.0075 0.0006 0.028   0.002    0.052 0.003    0.190 <       0.0200 0.002     0.0246 0.0008    0.0280 0.001     0.024 0.002    0.052 <           ... ...    ...         ...      0.280 0.02     0.110 0.01     0.120 <      
Arp72_2_sbt_tail_1_0        236.7469500  17.8877830000 NGC5996     0.1210 0.008   0.1000000 0.005     0.3060 0.007     0.2140 0.005  0.86    0.02     2.670 0.04    15.100 0.3     0.1430 0.006     0.2060 0.009     0.2400 0.01      0.200 0.02     0.180 0.02        ... ...    ...         ...      0.390 0.03     0.410 0.02     0.270 0.03   
Arp72_3_sbt_tail_1_0        236.7454800  17.8933280000 NGC5996     0.0240 0.002   0.0160000 0.001     0.0610 0.003     0.0420 0.002  0.123   0.007    0.440 0.02     1.100 0.1     0.0340 0.003     0.0600 0.002     0.0750 0.003     0.074 0.004    0.070 0.008       ... ...    ...         ...      0.150 <        0.120 <        0.130 <      
Arp72_4_sbt_tail_1_0        236.7458900  17.8878380000 NGC5996     0.1600 0.007   0.1010000 0.005     0.2700 0.005     0.1730 0.003  0.71    0.01     2.300 0.03    16.900 0.3     0.1700 0.006     0.2410 0.009     0.2700 0.01      0.210 0.02     0.140 0.02        ... ...    ...         ...      0.190 <        0.170 0.02     0.210 <      
Arp72_5_sbt_tail_1_0        236.7438600  17.8928490000 NGC5996     0.0260 0.002   0.0220000 0.001     0.1020 0.003     0.0730 0.002  0.152   0.007    0.400 0.02     1.200 0.1     0.0510 0.003     0.1160 0.003     0.1400 0.004     0.137 0.005    0.103 0.009       ... ...    ...         ...      0.140 <        0.250 0.02     0.250 0.02   
Arp72_6_sbt_tail_1_0        236.7449600  17.8774870000 NGC5996     0.0560 0.002   0.0400000 0.001     0.4010 0.005     0.2920 0.004  1.145   0.009    2.890 0.02     2.600 0.3     0.1280 0.003     0.2350 0.004     0.2900 0.006     0.324 0.007    0.340 0.01        ... ...    ...         ...      0.420 0.03     0.220 0.02     0.170 <      
Arp72_7_sbt_tail_1_0        236.7414500  17.8924890000 NGC5996     0.0390 0.002   0.0330000 0.001     0.2440 0.004     0.1410 0.003  0.491   0.008    1.140 0.02     2.100 0.2     0.0490 0.003     0.1480 0.005     0.2060 0.007     0.224 0.008    0.100 0.01        ... ...    ...         ...      0.160 <        0.520 0.02     0.170 <      
Arp72_8_sbt_tail_1_0        236.7409000  17.8892670000 NGC5996     0.1170 0.003   0.0970000 0.002     0.4670 0.007     0.3270 0.005  1.54    0.01     4.430 0.03     6.200 0.3     0.1610 0.004     0.2340 0.006     0.3120 0.008     0.310 0.01     0.300 0.01        ... ...    ...         ...      0.340 0.03     0.430 0.03     0.350 0.03   
Arp72_9_sbt_tail_1_0        236.7425500  17.8758610000 NGC5996     0.0520 0.002   0.0380000 0.001     0.4180 0.003     0.3240 0.002  1.367   0.007    3.680 0.02     8.700 0.3     0.0930 0.003     0.1650 0.003     0.2450 0.005     0.230 0.008    0.240 0.01        ... ...    ...         ...      0.460 0.02     0.100 <        0.390 0.02   
Arp82_1_sbt_tail_1_0        122.8131100  25.1860500000 NGC2535     0.0045 0.0003  0.0050000 0.0002    0.0128 0.0005    0.0064 0.0006 0.043   0.002    0.107 0.002    0.190 <       0.0170 0.002     0.0058 0.0007    0.0120 0.001     0.011 <        0.057 <           ... ...    ...         ...      0.090 0.01     0.063 0.008    0.140 0.01   
Arp82_10_sbt_tail_1_0       122.8081000  25.2192730000 NGC2535     0.0746 0.0006  0.0568000 0.0005    0.2780 0.001     0.2493 0.0009 1.064   0.003    3.074 0.007   16.310 0.08    0.1340 0.002     0.1730 0.002     0.2230 0.004     0.130 0.005    0.177 0.009       ... ...    ...         ...      0.160 0.01     0.211 0.009    0.250 0.01   
Arp82_11_sbt_tail_1_0       122.8008300  25.1986400000 NGC2535     0.0081 <       0.0062000 <         0.0460 0.002     0.0280 0.001  0.186   0.006    0.580 0.01     0.560 0.08    0.0170 <         0.0170 <         0.0240 <         0.028 <        0.062 <           ... ...    ...         ...      0.260 0.01     0.090 0.01     0.096 <      
Arp82_12_sbt_tail_1_0       122.8001400  25.2006250000 NGC2535     0.0097 <       0.0078000 0.0009    0.1020 0.003     0.0770 0.002  0.385   0.007    1.160 0.02     0.800 0.1     0.0180 <         0.0300 0.003     0.0540 0.004     0.074 0.005    0.066 <           ... ...    ...         ...      0.140 0.02     0.120 0.01     0.130 0.01   
Arp82_13_sbt_tail_1_0       122.8038400  25.2183680000 NGC2535     0.0131 0.0004  0.0110000 0.0003    0.1208 0.0007    0.1023 0.0007 0.111   0.003    0.184 0.004    0.700 0.04    0.0140 <         0.0173 0.0008    0.0240 0.001     0.041 0.002    0.058 <           ... ...    ...         ...      0.087 <        0.061 <        0.120 0.01   
Arp82_16_sbt_tail_1_0       122.7928800  25.2265750000 NGC2535     0.0080 0.0005  0.0033000 0.0003    0.0097 0.0004    0.0039 0.0005 0.035   0.002    0.080 0.002    0.120 <       0.0150 <         0.0178 0.0008    0.0160 0.001     0.013 0.002    0.058 <           ... ...    ...         ...      0.071 <        0.054 <        0.110 <      
Arp82_17_sbt_tail_1_0       122.7820700  25.2286150000 NGC2535     0.0150 0.0003  0.0142000 0.0003    0.0160 0.0004    0.0067 0.0006 0.041   0.002    0.108 0.002    0.120 <       0.0190 0.002     0.0195 0.0007    0.0220 0.001     0.016 0.002    0.058 <           ... ...    ...         ...      0.170 0.01     0.073 <        0.085 <      
Arp82_2_sbt_tail_1_0        122.8098600  25.1850270000 NGC2535     0.0052 0.0005  0.0049000 0.0003    0.0125 0.0005    0.0090 0.0006 0.039   0.002    0.151 0.003    0.210 0.02    0.0130 <         0.0110 0.001     0.0100 <         0.013 <        0.059 <           ... ...    ...         ...      0.087 <        0.052 <        0.095 <      
Arp82_3_sbt_tail_1_0        122.8082700  25.1872470000 NGC2535     0.0229 0.0005  0.0130000 0.0003    0.0450 0.0005    0.0319 0.0006 0.151   0.002    0.415 0.004    0.920 0.03    0.0290 0.002     0.0390 0.001     0.0420 0.001     0.028 0.002    0.059 <           ... ...    ...         ...      0.085 <        0.155 0.006    0.140 0.01   
Arp82_4_sbt_tail_1_0        122.8071700  25.1903080000 NGC2535     0.0157 0.0009  0.0184000 0.0004    0.0260 0.001     0.0149 0.0009 0.08    0.003    0.179 0.006    0.350 <       0.0160 <         0.0250 0.002     0.0230 0.002     0.018 <        0.060 <           ... ...    ...         ...      0.088 <        0.065 <        0.086 <      
Arp82_5_sbt_tail_1_0        122.8130600  25.2139320000 NGC2535     0.0500 0.002   0.0330000 0.001     0.3330 0.003     0.2420 0.002  1.243   0.008    3.590 0.02     5.000 0.2     0.0800 0.003     0.0890 0.002     0.1330 0.003     0.107 0.004    0.094 0.009       ... ...    ...         ...      0.320 0.02     0.144 0.008    0.110 <      
Arp82_6_sbt_tail_1_0        122.8064000  25.1933330000 NGC2535     0.0053 <       0.0036000 <         0.0290 0.001     0.0140 0.001  0.08    0.004    0.176 0.005    0.340 <       0.0150 <         0.0140 0.002     0.0180 0.002     0.017 <        0.059 <           ... ...    ...         ...      0.310 0.01     0.065 <        0.130 <      
Arp82_7_sbt_tail_1_0        122.8049300  25.1942230000 NGC2535     0.0070 0.0007  0.0063000 0.0006    0.0390 0.001     0.0190 0.001  0.116   0.004    0.314 0.005    0.390 0.04    0.0160 <         0.0190 0.002     0.0230 0.002     0.019 <        0.061 <           ... ...    ...         ...      0.092 <        0.063 <        0.140 <      
Arp82_8_sbt_tail_1_0        122.8040500  25.1911840000 NGC2535     0.0400 0.002   0.0280000 0.001     0.1100 0.002     0.0700 0.001  0.25    0.004    0.782 0.008    0.720 0.05    0.0410 0.002     0.0730 0.002     0.0880 0.003     0.078 0.003    0.079 0.009       ... ...    ...         ...      0.089 <        0.061 <        0.079 <      
Arp82_9_sbt_tail_1_0        122.8024300  25.1944890000 NGC2535     0.0300 0.001   0.0210000 0.0007    0.1220 0.002     0.0850 0.001  0.419   0.005    1.250 0.01     1.650 0.06    0.0340 0.002     0.0550 0.002     0.0710 0.003     0.063 0.005    0.070 0.01        ... ...    ...         ...      0.075 <        0.106 0.009    0.150 0.01   
Arp84_1_sbt_tail_1_0        209.6533300  37.4494310000 NGC5395     0.0024 0.0001  0.0020000 0.0002    0.0229 0.0005    0.0135 0.0005 0.029   0.003    0.067 0.003    0.310 0.03    0.0170 <         0.0290 <         0.0340 <         0.050 <        0.078 <        0.0310 <      1.9e-16     <        0.092 <        0.063 0.009    0.110 <      
Arp84_2_sbt_tail_1_0        209.6478600  37.4413700000 NGC5395     0.0086 0.0005  0.0059000 0.0005    0.0440 0.002     0.0330 0.001  0.092   0.004    0.257 0.006    0.310 0.03    0.0130 <         0.0260 0.002     0.0170 0.002     0.025 0.003    0.063 <        0.0330 <      2e-16       <        0.110 <        0.150 0.01     0.120 <      
Arp84_3_sbt_tail_1_0        209.6460400  37.4443160000 NGC5395     0.0018 <       0.0014000 <         0.0110 <         0.0068 <      0.035   0.003    0.089 0.004    0.380 <       0.0120 <         0.0093 <         0.0130 <         0.018 <        0.062 <        0.0300 0.01   2e-16       6e-17    0.099 <        0.068 <        0.110 <      
Arp84_4_sbt_tail_1_0        209.6398300  37.4615860000 NGC5394     0.0290 0.0004  0.0269000 0.0005    0.2220 0.002     0.1610 0.001  0.686   0.005    1.967 0.009    2.700 0.2     0.0460 0.002     0.0970 0.002     0.1350 0.002     0.131 0.003    0.160 0.009    0.4200 0.01   3.66e-15    7e-17    0.210 0.01     0.140 0.01     0.100 <      
Arp84_5_sbt_tail_1_0        209.6315700  37.4644090000 NGC5394     0.0034 0.0003  0.0028000 0.0002    0.0200 0.001     0.0157 0.0007 0.021   <        0.026 0.003    0.240 <       0.0120 <         0.0180 0.001     0.0220 0.002     0.016 <        0.061 <        0.0290 <      1.9e-16     <        0.088 <        0.056 <        0.150 0.01   
Arp84_6_sbt_tail_1_0        209.6294400  37.4609320000 NGC5394     0.0015 0.0002  0.0022000 0.0002    0.0088 <         0.0060 <      0.021   <        0.081 0.003    0.390 <       0.0210 <         0.0690 <         0.1000 <         0.170 <        0.180 <        0.0300 0.01   2.1e-16     6e-17    0.089 <        0.075 <        0.100 <      
Arp84_7_sbt_tail_1_0        209.6286600  37.4614050000 NGC5394     0.0027 0.0002  0.0039000 0.0002    0.1180 0.001     0.0740 0.0007 0.085   0.003    0.102 0.003    0.330 0.05    0.0680 0.002     0.2260 0.002     0.3660 0.003     0.477 0.003    0.535 0.009    0.2400 <      1.9e-16     <        0.380 0.01     0.410 0.01     0.130 0.01   
Arp85_1_sbt_tail_1_0        202.4000800  47.2905330000 NGC5194     0.0050 0.0003  0.0023000 0.0002    0.4410 0.003     0.2560 0.003  0.25    0.01     0.190 0.01     0.340 <       0.0180 0.002     0.0838 0.0006    0.1680 0.001     0.273 0.002    0.368 0.006       ... ...    ...         ...      0.510 <        0.350 <        0.610 <      
Arp85_10_sbt_tail_1_0       202.5295100  47.3080110000 NGC5194     0.0103 0.0003  0.0033000 0.0002    0.5650 0.006     0.3560 0.005  0.54    0.01     0.260 0.01     0.560 0.04    0.0550 0.002     0.2053 0.0009    0.3810 0.002     0.453 0.002    0.334 0.006       ... ...    ...         ...      0.560 <        0.600 0.05     1.220 0.09   
Arp85_11_sbt_tail_1_0       202.4981800  47.2916340000 NGC5194     0.0550 0.0005  0.0123000 0.0003    2.0170 0.006     1.1800 0.005  1.48    0.02     2.230 0.02     1.090 0.07    0.3400 0.003     1.3510 0.007     2.0800 0.01      2.760 0.02     2.720 0.02        ... ...    ...         ...      6.600 0.1      7.650 0.07     5.900 0.1    
Arp85_12_sbt_tail_1_0       202.4383900  47.2661930000 NGC5194     0.0029 <       0.0020000 <         0.4600 0.01      0.3130 0.007  0.082   <        0.850 0.02     0.460 <       0.0140 0.002     0.1530 0.001     0.2990 0.002     0.366 0.003    0.440 0.007       ... ...    ...         ...      0.980 0.09     0.600 0.06     0.650 <      
Arp85_13_sbt_tail_1_0       202.5479300  47.3016640000 NGC5194     0.0075 0.0003  0.0015000 0.0002    0.4190 0.009     0.2720 0.006  0.089   <        0.200 0.01     0.320 <       0.0320 0.002     0.1920 0.001     0.3190 0.002     0.445 0.003    0.138 0.007       ... ...    ...         ...      0.580 <        0.400 <        0.620 <      
Arp85_14_sbt_tail_1_0       202.5344000  47.2894330000 NGC5194     0.0044 0.0003  0.0021000 0.0002    0.6200 0.008     0.4620 0.006  0.51    0.01     0.280 0.01     0.740 0.07    0.1330 0.002     0.2920 0.001     0.6330 0.002     0.822 0.003    0.595 0.006       ... ...    ...         ...      1.510 0.08     1.080 0.06     0.620 <      
Arp85_15_sbt_tail_1_0       202.5090100  47.2780550000 NGC5194     0.4970 0.002   0.2890000 0.0006   22.0100 0.02     13.9100 0.01   14.92   0.03    18.260 0.05    26.600 0.1     1.9080 0.006     9.0100 0.04     17.0000 0.1      24.400 0.2     30.200 0.3         ... ...    ...         ...     53.100 0.2     44.100 0.1     42.000 0.1    
Arp85_16_sbt_tail_1_0       202.4453400  47.2504530000 NGC5194     0.0040 <       0.0031000 <         0.0740 <         0.0540 <      0.14    0.01     1.450 0.02     0.800 0.08    0.0140 <         0.0094 <         0.0160 <         0.024 <        0.048 <           ... ...    ...         ...      0.630 <        0.430 <        0.650 <      
Arp85_17_sbt_tail_1_0       202.5150700  47.2608660000 NGC5194     0.7110 0.002   0.5529000 0.0008   22.1600 0.03     14.5400 0.02   23.0    0.05    46.200 0.1     63.600 0.3     0.6960 0.009     2.2200 0.07      7.8000 0.2      13.400 0.3     19.000 0.4         ... ...    ...         ...     44.000 0.2     35.100 0.1     37.500 0.2    
Arp85_18_sbt_tail_1_0       202.5457000  47.2556500000 NGC5194     0.0135 0.0005  0.0069000 0.0004    1.2500 0.01      0.8060 0.009  0.44    0.02     1.350 0.02     0.540 <       0.0210 <         0.6600 0.009     1.0900 0.02      1.430 0.02     0.920 0.02        ... ...    ...         ...      1.600 0.1      0.520 <        1.300 0.1    
Arp85_19_sbt_tail_1_0       202.4053500  47.1630320000 NGC5194     0.3100 0.003   0.2530000 0.002     3.0200 0.02      2.1600 0.01   14.07   0.04    45.170 0.08    33.900 0.3     0.5940 0.002     0.9600 0.01      1.6400 0.04      1.650 0.04     2.000 0.1         ... ...    ...         ...      2.940 0.09     2.960 0.07     1.700 0.1    
Arp85_2_sbt_tail_1_0        202.4281200  47.2902440000 NGC5194     0.0022 <       0.0016000 <         1.2130 0.008     0.7160 0.006  0.6     0.01     1.010 0.01     0.510 0.04    0.0120 <         0.2410 0.001     0.8400 0.002     1.287 0.003    0.955 0.006       ... ...    ...         ...      1.760 0.09     1.840 0.06     1.360 0.09   
Arp85_20_sbt_tail_1_0       202.4140200  47.1445040000 NGC5194     0.3160 0.002   0.2280000 0.002     5.8200 0.01      4.5610 0.009  27.67   0.03    81.460 0.05    85.700 0.2     0.5400 0.002     0.8300 0.01      1.6500 0.04      1.290 0.04     1.600 0.1         ... ...    ...         ...      3.630 0.08     2.430 0.06     2.840 0.09   
Arp85_21_sbt_tail_1_0       202.4107900  47.1243420000 NGC5194     0.0790 0.001   0.0360000 0.0006    1.6980 0.004     1.0850 0.007  0.5     0.01     1.960 0.02     1.770 0.07    0.0890 0.002     0.5900 0.002     0.8990 0.003     0.952 0.004    0.538 0.008       ... ...    ...         ...      1.120 0.08     0.520 0.07     0.630 <      
Arp85_22_sbt_tail_1_0       202.4313500  47.1283520000 NGC5194     0.0890 0.001   0.0851000 0.0009    0.7400 0.007     0.5580 0.005  3.82    0.02    12.640 0.04     9.700 0.1     0.0720 0.002     0.0280 0.002     0.0820 0.003     0.091 0.004    0.107 0.007       ... ...    ...         ...      0.540 <        0.620 0.05     0.580 <      
Arp85_23_sbt_tail_1_0       202.4695300  47.1280610000 NGC5194     0.1490 0.002   0.1140000 0.001     0.3050 0.005     0.2210 0.004  1.06    0.02     4.780 0.04     1.600 0.1     0.0550 0.004     0.1200 0.01      0.1300 <         0.150 <        0.160 <           ... ...    ...         ...      0.510 <        0.350 <        0.580 <      
Arp85_24_sbt_tail_1_0       202.4854600  47.1290390000 NGC5194     0.0084 <       0.0065000 <         0.1360 0.005     0.0460 0.004  0.32    0.02     1.740 0.04     0.870 <       0.0110 <         0.0067 <         0.0092 <         0.043 0.002    0.110 0.006       ... ...    ...         ...      0.940 0.08     0.400 0.05     0.610 <      
Arp85_25_sbt_tail_1_0       202.4803700  47.1116990000 NGC5194     0.1055 0.0006  0.1038000 0.0006    1.0960 0.005     0.6880 0.004  4.42    0.02    12.630 0.02     8.980 0.07    0.1060 0.002     0.2771 0.0009    0.4540 0.001     0.424 0.002    0.793 0.006       ... ...    ...         ...      1.560 0.08     0.530 0.05     1.100 0.09   
Arp85_26_sbt_tail_1_0       202.4659900  47.1008450000 NGC5194     0.0093 0.0004  0.0046000 0.0004    0.2810 0.006     0.1860 0.005  0.11    <        0.240 0.02     0.370 <       0.0420 0.002     0.1501 0.0009    0.1940 0.002     0.252 0.004    0.225 0.008       ... ...    ...         ...      0.750 0.08     0.360 <        0.600 <      
Arp85_4_sbt_tail_1_0        202.4079300  47.2803700000 NGC5194     0.0027 0.0003  0.0017000 0.0002    0.6160 0.005     0.3590 0.004  0.28    0.01     0.700 0.01     0.400 0.05    0.0170 0.002     0.1660 0.001     0.3300 0.002     0.425 0.003    0.319 0.006       ... ...    ...         ...      0.520 <        0.350 <        0.630 0.09   
Arp85_6_sbt_tail_1_0        202.4722800  47.2914870000 NGC5194     0.0026 <       0.0019000 <         0.0500 <         0.0330 <      0.089   <        0.370 0.01     0.410 <       0.0120 <         0.0110 <         0.0190 <         0.027 <        0.049 <           ... ...    ...         ...      0.580 <        0.430 <        0.650 <      
Arp85_9_sbt_tail_1_0        202.4880500  47.2919310000 NGC5194     0.0168 0.0005  0.0034000 0.0003    1.0070 0.006     0.6660 0.004  0.43    0.02     0.790 0.02     0.440 <       0.0200 0.002     0.4390 0.005     0.7810 0.009     1.080 0.01     0.600 0.02        ... ...    ...         ...      0.660 <        2.010 0.08     0.800 0.1    
Arp86_1_sbt_tail_1_0        356.7439100  29.4641240000 NGC7753     0.0092 0.0007  0.0096000 0.0004    0.0082 <         0.0110 0.001  0.041   0.004    0.220 0.007    0.280 0.03    0.0650 <         0.1200 0.01      0.6700 <         0.430 <        0.069 <        0.2400 0.01   2.35e-15    7e-17    0.120 <        0.078 <        0.130 0.02   
Arp86_10_sbt_tail_1_0       356.7504900  29.4630630000 NGC7753     0.0029 <       0.0030000 <         0.0145 0.0006    0.0041 <      0.033   0.003    0.153 0.006    0.360 <       0.0660 <         0.0460 <         0.2600 <         0.130 <        0.043 <        0.0800 0.01   6.8e-16     7e-17    0.130 <        0.090 0.01     0.110 <      
Arp86_11_sbt_tail_1_0       356.7522000  29.4586550000 NGC7753     0.0024 <       0.0018000 <         0.0650 0.001     0.0465 0.0008 0.035   0.004    0.088 0.005    0.400 0.03    0.0660 <         0.1000 0.01      0.4200 <         0.290 0.03     0.047 <        0.0300 <      1.9e-16     <        0.140 <        0.099 <        0.110 <      
Arp86_12_sbt_tail_1_0       356.7491400  29.4716240000 NGC7753     0.0029 <       0.0068000 0.0004    0.0084 0.0006    0.0061 0.0005 0.038   0.002    0.089 0.003    0.100 <       0.0650 <         0.0480 <         0.2700 <         0.130 <        0.043 <        0.0400 0.01   2.6e-16     7e-17    0.140 <        0.079 <        0.100 <      
Arp86_13_sbt_tail_1_0       356.7484000  29.4782640000 NGC7753     0.0303 0.0006  0.0251000 0.0005    0.1210 0.001     0.0900 0.001  0.427   0.004    1.130 0.01     1.070 0.08    0.0700 <         0.5300 0.01      0.4400 <         0.850 0.03     0.047 <        1.0200 0.01   1.008e-14   8e-17    0.120 0.02     0.087 <        0.160 0.02   
Arp86_14_sbt_tail_1_0       356.7496700  29.4761990000 NGC7753     0.0041 0.0005  0.0040000 0.0004    0.0360 0.001     0.0354 0.0008 0.14    0.003    0.484 0.006    1.360 0.04    0.0790 <         0.1300 0.02      0.5500 <         0.200 <        0.048 <        0.5300 0.01   5.43e-15    8e-17    0.170 0.02     0.095 <        0.120 0.02   
Arp86_15_sbt_tail_1_0       356.7526700  29.4709240000 NGC7753     0.0023 <       0.0020000 <         0.0036 0.0005    0.0145 0.0006 0.016   <        0.032 0.003    0.130 0.02    0.0660 <         0.0460 <         0.2500 <         0.130 <        0.043 <        0.0300 <      2e-16       <        0.140 <        0.081 <        0.130 0.02   
Arp86_17_sbt_tail_1_0       356.7542000  29.4724400000 NGC7753     0.0039 0.0004  0.0049000 0.0003    0.0227 0.0006    0.0131 0.0006 0.073   0.002    0.166 0.003    0.160 0.01    0.0660 <         0.1720 0.007     0.2500 <         0.200 0.02     0.044 <        0.1500 0.01   1.42e-15    7e-17    0.130 <        0.065 <        0.170 0.01   
Arp86_18_sbt_tail_1_0       356.7512700  29.4855290000 NGC7753     0.0039 <       0.0033000 <         0.0098 <         0.0065 <      0.014   <        0.072 0.002    0.130 <       0.0670 <         0.0890 <         0.4400 <         0.200 <        0.047 <        0.0320 <      2.1e-16     <        0.130 <        0.100 0.01     0.110 <      
Arp86_19_sbt_tail_1_0       356.7553600  29.4757800000 NGC7753     0.0037 0.0004  0.0046000 0.0004    0.0073 0.0007    0.0086 0.0006 0.018   0.002    0.090 0.003    0.200 0.01    0.0630 <         0.0660 0.007     0.2800 <         0.140 <        0.044 <        0.0400 0.01   2.7e-16     7e-17    0.150 0.02     0.078 <        0.120 <      
Arp86_2_sbt_tail_1_0        356.7454800  29.4661900000 NGC7753     0.0045 <       0.0043000 0.0006    0.0170 0.001     0.0078 0.0009 0.038   0.003    0.072 0.005    0.390 0.05    0.0680 <         0.0800 0.01      0.6600 <         0.420 <        0.068 <        0.1900 0.01   1.87e-15    8e-17    0.130 <        0.090 <        0.130 <      
Arp86_20_sbt_tail_1_0       356.7532700  29.4829790000 NGC7753     0.0039 <       0.0034000 <         0.0432 0.0007    0.0297 0.0008 0.148   0.004    0.411 0.009    0.390 <       0.0690 <         0.1010 0.009     0.3200 <         0.270 0.02     0.044 <        0.2100 0.01   1.91e-15    8e-17    0.140 <        0.150 0.01     0.120 <      
Arp86_21_sbt_tail_1_0       356.7550500  29.4851430000 NGC7753     0.0038 <       0.0039000 0.0005    0.0318 0.0008    0.0299 0.0007 0.143   0.004    0.380 0.01     0.650 0.08    0.0690 <         0.0740 <         0.3200 <         0.140 <        0.044 <        0.2900 0.01   2.94e-15    8e-17    0.120 <        0.078 <        0.110 <      
Arp86_22_sbt_tail_1_0       356.7577700  29.4800750000 NGC7753     0.0590 0.001   0.0495000 0.0009    0.2463 0.0008    0.1630 0.003  0.396   0.008    1.110 0.02     0.850 <       0.0830 <         1.4500 0.03      1.0000 <         2.180 0.07     0.065 <        0.7600 0.01   6.77e-15    9e-17    0.170 <        0.220 0.02     0.140 <      
Arp86_24_sbt_tail_1_0       356.7586700  29.4884570000 NGC7753     0.0171 0.0008  0.0107000 0.0007    0.0860 0.002     0.0610 0.001  0.391   0.006    1.130 0.02     0.660 0.07    0.0710 <         0.1800 0.01      0.3900 <         0.180 <        0.046 <        0.6500 0.01   6.67e-15    9e-17    0.130 <        0.100 <        0.120 0.01   
Arp86_3_sbt_tail_1_0        356.7454600  29.4682720000 NGC7753     0.0043 0.0005  0.0041000 <         0.0154 0.0009    0.0112 0.0007 0.029   0.003    0.057 0.005    0.190 <       0.0660 <         0.1020 0.009     0.3300 <         0.140 <        0.044 <        0.1400 0.01   1.25e-15    8e-17    0.130 <        0.082 <        0.098 <      
Arp86_4_sbt_tail_1_0        356.7453200  29.4704380000 NGC7753     0.0081 0.0005  0.0087000 0.0004    0.0313 0.0009    0.0219 0.0006 0.11    0.002    0.271 0.005    0.240 0.02    0.0660 <         0.1960 0.008     0.2900 <         0.220 0.02     0.044 <        0.4900 0.01   4.89e-15    7e-17    0.200 0.02     0.090 <        0.110 <      
Arp86_5_sbt_tail_1_0        356.7493000  29.4599110000 NGC7753     0.0037 <       0.0027000 <         0.0700 0.001     0.0400 0.001  0.11    0.004    0.369 0.009    1.020 0.04    0.0720 <         0.2700 0.03      1.1000 <         0.780 0.07     0.067 <        0.0800 0.01   3.5e-16     8e-17    0.180 <        0.150 <        0.260 0.02   
Arp86_6_sbt_tail_1_0        356.7478500  29.4650680000 NGC7753     0.0132 0.0005  0.0165000 0.0006    0.0373 0.0006    0.0198 0.0005 0.099   0.003    0.251 0.005    0.380 0.04    0.0660 <         0.2220 0.008     0.6300 <         0.410 <        0.068 <        0.2500 0.01   2.31e-15    7e-17    0.140 <        0.084 <        0.120 <      
Arp86_7_sbt_tail_1_0        356.7460800  29.4719590000 NGC7753     0.0058 0.0005  0.0068000 0.0006    0.0135 0.0008    0.0083 0.0006 0.024   0.002    0.164 0.004    0.160 <       0.0700 <         0.0860 0.008     0.3200 <         0.140 0.02     0.045 <        0.1200 0.01   1.08e-15    7e-17    0.130 <        0.091 <        0.140 0.02   
Arp86_8_sbt_tail_1_0        356.7483800  29.4687860000 NGC7753     0.0045 0.0005  0.0047000 0.0004    0.0197 0.0005    0.0123 0.0005 0.066   0.002    0.223 0.004    0.140 0.02    0.0640 <         0.1280 0.007     0.2500 <         0.190 0.02     0.044 <        0.1300 0.01   1.16e-15    7e-17    0.170 <        0.075 <        0.110 0.01   
Arp86_9_sbt_tail_1_0        356.7472000  29.4751090000 NGC7753     0.0047 0.0005  0.0040000 <         0.0170 0.001     0.0110 0.0008 0.069   0.003    0.161 0.006    0.400 0.04    0.0720 <         0.1100 0.01      0.4200 <         0.210 0.02     0.046 <        0.1500 0.01   1.4e-15     8e-17    0.110 <        0.091 <        0.140 <      
Arp89_1_sbt_tail_1_0        130.6510100  14.3062770000 NGC2648     0.0042 0.0002  0.0037365 5e-07     0.1470 0.003     0.0830 0.002  0.032   <        0.067 0.005    0.190 <       0.0100 <         0.0390 0.001     0.0820 0.002     0.106 0.003    0.090 0.006    0.0460 <      3.8e-16     <        0.420 0.03     0.160 <        0.200 <      
Arp89_10_sbt_tail_1_0       130.6765600  14.2666140000 NGC2648     0.0020 <       0.0061000 0.0002    0.1610 0.004     0.1120 0.003  0.173   0.005    0.104 0.004    0.180 <       0.0150 0.002     0.0460 0.001     0.0830 0.002     0.115 0.003    0.136 0.006    0.0580 <      3.5e-16     <        0.450 0.03     0.170 <        0.350 0.04   
Arp89_11_sbt_tail_1_0       130.6823900  14.2673900000 NGC2648     0.0053 0.0003  0.0059000 0.0002    0.1130 0.002     0.0550 0.002  0.032   <        0.115 0.005    0.210 <       0.0300 0.002     0.0680 0.001     0.1070 0.003     0.111 0.006    0.114 0.008    0.0550 <      3.5e-16     <        0.220 <        0.260 0.02     0.210 <      
Arp89_13_sbt_tail_1_0       130.6939400  14.2662690000 PGC024469   0.0304 0.0004  0.0224000 0.0003    0.3070 0.001     0.1960 0.001  0.169   0.005    0.297 0.006    0.390 0.04    0.0930 0.002     0.2460 0.003     0.3860 0.005     0.498 0.007    0.538 0.009    0.2100 <      3.5e-16     <        0.430 0.04     0.520 0.02     0.430 0.04   
Arp89_14_sbt_tail_1_0       130.7097100  14.2627380000 PGC024469   0.0124 0.0004  0.0081000 0.0003    0.0680 0.001     0.0570 0.001  0.083   0.005    0.140 0.006    0.310 <       0.0430 0.002     0.0690 0.002     0.1050 0.003     0.117 0.004    0.070 0.006    0.0730 <      3.4e-16     <        0.220 <        0.170 0.02     0.230 <      
Arp89_15_sbt_tail_1_0       130.7138500  14.2603790000 PGC024469   0.0059 0.0004  0.0099000 0.0003    0.0690 0.001     0.0380 0.001  0.078   0.005    0.090 0.005    0.250 <       0.0360 0.001     0.0669 0.0008    0.0970 0.001     0.105 0.002    0.146 0.005    0.0610 <      3.3e-16     <        0.240 0.03     0.350 0.02     0.210 <      
Arp89_3_sbt_tail_1_0        130.6545700  14.2987230000 NGC2648     0.0019 <       0.0029847 5e-07     0.0540 0.003     0.0450 0.003  0.036   <        0.039 0.005    0.170 <       0.0110 <         0.0300 0.001     0.0680 0.003     0.075 0.004    0.079 0.008    0.0380 <      3.9e-16     <        0.280 <        0.170 0.02     0.220 <      
Arp89_4_sbt_tail_1_0        130.6580000  14.2998960000 NGC2648     0.0020 <       0.0050094 5e-07     0.0970 0.004     0.0830 0.003  0.08    0.005    0.041 0.005    0.150 <       0.0210 0.002     0.0500 0.001     0.1170 0.003     0.167 0.004    0.143 0.007    0.0740 <      3.9e-16     <        0.280 <        0.170 <        0.250 <      
Arp89_9_sbt_tail_1_0        130.6773500  14.2736300000 NGC2648     0.0038 0.0003  0.0044000 0.0003    0.2130 0.005     0.1640 0.004  0.064   0.006    0.158 0.005    1.140 0.03    0.0110 <         0.0560 0.002     0.1000 0.006     0.155 0.008    0.170 0.01     0.1100 <      3.7e-16     <        0.290 <        0.330 0.03     0.270 <      
Arp91_1_sbt_tail_1_0        233.6299000  15.2052810000 NGC5954     0.0179 0.0005  0.0256000 0.0003    0.1080 0.002     0.0450 0.002  0.169   0.009    0.400 0.01     0.510 <       0.0260 0.002     0.0750 0.001     0.0950 0.002     0.105 0.003    0.131 0.007    0.0620 0.004  9.7e-16     8e-17    0.190 <        0.100 <        0.460 0.03   
Arp91_2_sbt_tail_1_0        233.6254300  15.1983430000 NGC5954     0.0027 <       0.0018000 0.0002    0.0760 0.003     0.0400 0.003  0.064   <        0.250 0.01     0.930 <       0.0130 <         0.0370 0.001     0.0630 0.003     0.070 0.004    0.056 <        0.0230 <      2.5e-16     <        0.220 <        0.130 <        0.210 <      
NGC2207_1_sbt_tail_1_0       94.0685760 -21.3735650000 NGC2207     0.1710 0.005         ... ...       0.5020 0.006     0.4170 0.004  2.52    0.02     7.520 0.06    20.700 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.220 0.02     0.240 <      
NGC2207_10_sbt_tail_1_0      94.0723470 -21.3534410000 NGC2207     0.0082 0.0008        ... ...       0.1303 0.0008    0.0900 0.001  0.081   0.003    0.181 0.005    0.310 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.350 0.02     0.290 0.01     0.560 0.03   
NGC2207_11_sbt_tail_1_0      94.0717300 -21.3450960000 NGC2207     0.0870 0.001         ... ...       0.1274 0.0009    0.0797 0.0008 0.384   0.003    1.018 0.005    1.320 0.03       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.120 <        0.200 0.03   
NGC2207_12_sbt_tail_1_0      94.0788210 -21.3486430000 NGC2207     0.0187 0.0008        ... ...       0.0270 0.0006    0.0174 0.0006 0.035   0.003    0.148 0.003    0.260 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.290 0.02     0.110 <        0.190 <      
NGC2207_13_sbt_tail_1_0      94.1412960 -21.3740750000 IC2163      0.1330 0.002         ... ...       0.3610 0.003     0.2490 0.002  1.053   0.006    3.010 0.01     3.590 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.360 0.02     0.560 0.02     0.200 <      
NGC2207_14_sbt_tail_1_0      94.1461840 -21.3726620000 IC2163      0.0253 0.0009        ... ...       0.1120 0.001     0.0827 0.0009 0.087   0.004    0.194 0.004    0.250 0.02       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.160 <        0.450 0.02     0.200 <      
NGC2207_2_sbt_tail_1_0       94.0662070 -21.3675080000 NGC2207     0.4340 0.003         ... ...       3.4930 0.004     3.4580 0.003  16.21   0.02    49.970 0.04   565.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.380 0.02     1.490 0.02     1.570 0.03   
NGC2207_3_sbt_tail_1_0       94.0647830 -21.3634460000 NGC2207     0.0480 0.003         ... ...       0.2320 0.004     0.1970 0.003  1.195   0.009    4.220 0.02    30.400 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.170 <        0.200 0.02     0.250 <      
NGC2207_4_sbt_tail_1_0       94.0738380 -21.3695810000 NGC2207     0.3610 0.005         ... ...       0.6770 0.007     0.5240 0.005  2.39    0.02     6.310 0.05    12.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.700 0.03     0.510 0.02     0.410 0.04   
NGC2207_6_sbt_tail_1_0       94.0707380 -21.3636100000 NGC2207     0.0590 0.003         ... ...       0.1280 0.003     0.0740 0.002  0.22    0.01     0.420 0.03     1.900 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.910 0.02     0.500 0.02     0.360 0.03   
NGC2207_7_sbt_tail_1_0       94.0710550 -21.3602420000 NGC2207     0.2220 0.003         ... ...       0.0660 0.004     0.0600 0.003  0.33    0.01     1.470 0.02     2.400 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.140 <        0.210 <      
NGC2207_8_sbt_tail_1_0       94.0736660 -21.3616530000 NGC2207     0.0460 0.004         ... ...       0.0770 0.004     0.0660 0.003  0.46    0.01     1.410 0.03     3.800 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.180 <        0.130 <        0.210 <      
Arp102_2_sbt_tail_2_5       259.8218200  49.0756040000 UGC10814       ... ...           ... ...       0.0470 0.001     0.0288 0.0008 0.052   0.001    0.137 0.002    0.140 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0580 <      2.7e-16     <        0.160 <        0.100 <        0.190 <      
Arp102_3_sbt_tail_2_5       259.8225200  49.0688370000 UGC10814       ... ...           ... ...       0.1140 0.001     0.0690 0.0008 0.085   0.002    0.260 0.003    0.160 0.02       ... ...          ... ...          ... ...         ... ...        ... ...      0.0770 <      2.2e-16     <        0.300 0.02     0.100 <        0.450 0.02   
Arp102_4_sbt_tail_2_5       259.8228300  49.0663030000 UGC10814       ... ...           ... ...       0.1200 0.001     0.0759 0.0008 0.112   0.002    0.311 0.002    0.300 0.02       ... ...          ... ...          ... ...         ... ...        ... ...      0.0710 <      2.2e-16     <        0.160 <        0.097 <        0.190 0.03   
Arp102_5_sbt_tail_2_5       259.8315400  49.0375280000 UGC10814       ... ...           ... ...       0.0620 0.002     0.0430 0.001  0.08    0.002    0.221 0.002    0.180 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0400 0.009  3.2e-16     7e-17    0.200 0.02     0.096 <        0.210 <      
Arp102_6_sbt_tail_2_5       259.8300200  49.0397470000 UGC10814       ... ...           ... ...       0.0580 0.002     0.0410 0.001  0.08    0.002    0.154 0.002    0.140 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.0490 0.009  3.7e-16     7e-17    0.140 <        0.100 <        0.390 0.03   
Arp104_1_sbt_tail_2_5       203.0071900  62.6917640000 NGC5216        ... ...           ... ...       0.4620 0.003     0.3120 0.003  0.133   0.006    0.554 0.005    0.890 0.03    0.0410 0.001     0.2040 0.001     0.3670 0.002     0.449 0.005    0.439 0.008    0.3500 <      7.7e-16     <        0.770 0.04     0.600 0.02     0.630 0.03   
Arp104_2_sbt_tail_2_5       203.0421000  62.7053020000 NGC5216        ... ...           ... ...       0.7420 0.004     0.4710 0.003  0.42    0.007    0.396 0.006    0.240 0.03    0.0230 0.003     0.2800 0.01      0.6000 0.03      0.840 0.05     0.950 0.06     0.7200 0.04   1.4e-15     3e-16    0.620 0.05     1.470 0.03     1.080 0.05   
Arp104_4_sbt_tail_2_5       203.0248200  62.7828070000 NGC5218        ... ...           ... ...       0.4000 0.001     0.2930 0.002  0.202   0.006    0.283 0.006    0.450 0.05    0.0380 0.001     0.1172 0.0008    0.2390 0.001     0.353 0.002    0.422 0.005    0.2600 0.03   9e-16       3e-16    0.680 0.04     0.750 0.02     0.730 0.03   
Arp105_1_sbt_tail_2_5       167.8035800  28.7684110000 PGC033992   0.0069 <             ... ...       0.0271 0.0008    0.0149 0.0008 0.015   <        0.024 0.003      ... ...     0.0570 <         0.4600 0.03      0.1700 0.01      0.022 0.003    0.280 <        0.0330 <      1.6e-16     <        0.130 0.02     0.067 <        0.110 <      
Arp105_2_sbt_tail_2_5       167.8027600  28.7655550000 PGC033992   0.0197 0.0007        ... ...       0.0653 0.0006    0.0421 0.0006 0.147   0.002    0.319 0.002      ... ...     0.1450 0.008     1.4400 0.02      0.5300 0.01      0.099 0.002    0.270 <        0.1490 0.008  1.24e-15    5e-17    0.110 <        0.088 0.009    0.110 <      
Arp105_3_sbt_tail_2_5       167.8053800  28.7672380000 PGC033992   0.0059 <             ... ...       0.0212 0.0006    0.0175 0.0006 0.015   <        0.051 0.003      ... ...     0.0560 <         0.6500 0.02      0.2300 0.01      0.042 0.002    0.270 <        0.0260 <      1.6e-16     <        0.340 0.02     0.066 <        0.100 <      
Arp105_4_sbt_tail_2_5       167.8024700  28.7604820000 PGC033992   0.0030 <             ... ...       0.0179 0.0005    0.0147 0.0004 0.049   0.002    0.213 0.002      ... ...     0.0700 0.008     0.2700 0.02      0.1490 0.008     0.023 0.002    0.270 <        0.0550 0.008  4.7e-16     5e-17    0.090 <        0.121 0.009    0.120 <      
Arp105_7_sbt_tail_2_5       167.8071700  28.7358410000 PGC033992   0.0033 0.0004        ... ...       0.0367 0.0005    0.0191 0.0005 0.019   0.002    0.047 0.002      ... ...     0.0540 <         0.5500 0.02      0.2400 0.009     0.043 0.002    0.260 <        0.0230 <      1.3e-16     <        0.088 <        0.072 <        0.140 0.02   
Arp105_8_sbt_tail_2_5       167.8077200  28.7326900000 PGC033992   0.0037 0.0003        ... ...       0.0324 0.0004    0.0163 0.0005 0.021   0.002    0.032 0.002      ... ...     0.0530 <         0.3900 0.02      0.1630 0.008     0.039 0.002    0.270 <        0.0340 <      1.3e-16     <        0.100 <        0.074 <        0.130 <      
Arp107_2_sbt_tail_2_5       163.0675300  30.0630950000 PGC032620   0.0047 <       0.0039000 <         0.0170 0.002     0.0083 <      0.016   <        0.063 0.004    0.180 <       0.0140 <         0.0110 0.001     0.0240 0.002     0.030 0.003    0.056 <           ... ...    ...         ...      0.087 <        0.074 <        0.220 0.02   
Arp107_3_sbt_tail_2_5       163.0652700  30.0651550000 PGC032620   0.0053 <       0.0039000 <         0.0225 0.0008    0.0144 0.0008 0.018   0.002    0.079 0.003    0.160 <       0.0140 <         0.0095 <         0.0130 <         0.017 <        0.054 <           ... ...    ...         ...      0.080 <        0.075 <        0.110 <      
Arp107_4_sbt_tail_2_5       163.0656400  30.0667490000 PGC032620   0.0059 <       0.0046000 <         0.0093 0.0007    0.0047 <      0.016   <        0.057 0.003    0.250 <       0.0140 <         0.0094 <         0.0120 <         0.016 <        0.053 <           ... ...    ...         ...      0.087 <        0.064 <        0.260 0.01   
Arp107_5_sbt_tail_2_5       163.0615800  30.0683970000 PGC032620   0.0267 0.0009  0.0143000 0.0007    0.1335 0.0009    0.0929 0.0009 0.384   0.003    1.353 0.004    1.400 0.03    0.0420 0.002     0.0710 0.001     0.0800 0.002     0.094 0.003    0.116 0.008       ... ...    ...         ...      0.150 0.01     0.082 <        0.120 0.01   
Arp107_6_sbt_tail_2_5       163.0533300  30.0635690000 PGC032620   0.0128 0.0005  0.0104000 0.0006    0.1025 0.0006    0.0690 0.0005 0.289   0.002    1.036 0.003    0.960 0.02    0.0250 0.002     0.0468 0.0008    0.0550 0.001     0.066 0.002    0.077 0.008       ... ...    ...         ...      0.130 0.01     0.089 0.006    0.151 0.009  
Arp107_7_sbt_tail_2_5       163.0522600  30.0650600000 PGC032620   0.0060 <       0.0049000 0.0007    0.0153 0.0009    0.0125 0.0007 0.066   0.002    0.176 0.003    0.180 0.02    0.0150 <         0.0110 0.001     0.0110 <         0.016 <        0.055 <           ... ...    ...         ...      0.069 <        0.037 <        0.068 <      
Arp107_8_sbt_tail_2_5       163.0526800  30.0724650000 PGC032620   0.0087 0.0005  0.0079000 0.0005    0.0271 0.0006    0.0207 0.0006 0.035   0.002    0.131 0.002    0.120 0.01    0.0200 0.002     0.0250 0.001     0.0310 0.001     0.028 0.002    0.053 <           ... ...    ...         ...      0.143 0.009    0.115 0.007    0.150 0.01   
Arp178_1_sbt_tail_2_5       216.0247000  34.8697510000 NGC5614     0.0038 <             ... ...       0.2540 0.004     0.1460 0.003  0.149   0.006    0.328 0.007    0.670 0.05    0.0170 <         0.0650 0.007     0.1400 0.01      0.240 0.02     0.280 0.03     0.1600 <      4.6e-16     <        0.380 0.04     0.480 0.02     0.300 <      
Arp178_2_sbt_tail_2_5       216.0164500  34.8661570000 NGC5614     0.0017 <             ... ...       0.0260 0.003     0.0170 0.002  0.032   <        0.044 0.005    0.400 <       0.0140 <         0.0069 <         0.0130 <         0.020 <        0.051 <        0.0640 <      4.3e-16     <        0.220 <        0.140 <        0.370 0.04   
Arp178_3_sbt_tail_2_5       216.0177000  34.8714880000 NGC5614     0.0029 0.0003        ... ...       0.1700 0.002     0.1120 0.002  0.101   0.004    0.077 0.005    0.280 0.04    0.0140 <         0.0750 0.001     0.1370 0.002     0.169 0.003    0.128 0.007    0.1400 <      4.4e-16     <        0.230 <        0.150 <        0.520 0.04   
Arp181_1_sbt_tail_2_5       157.1118700  79.8196770000 NGC3212     0.0086 0.0004  0.0059000 0.0004    0.4475 0.0007    0.3789 0.0007 0.244   0.002    0.918 0.003    1.400 0.03    0.0270 0.002     0.0820 0.0007    0.1970 0.001     0.303 0.002    0.376 0.007    0.1100 <      1.5e-16     <        0.710 0.02     0.520 0.01     0.820 0.02   
Arp181_2_sbt_tail_2_5       157.0978200  79.8264880000 NGC3212     0.0050 <       0.0032000 <         0.0440 0.001     0.0260 0.001  0.028   0.003    0.142 0.004    0.170 <       0.0130 <         0.0220 0.002     0.0270 0.003     0.032 0.004    0.058 <        0.0260 <      1.5e-16     <        0.140 <        0.094 <        0.130 <      
Arp181_4_sbt_tail_2_5       157.0508700  79.8260070000 NGC3212     0.0150 <       0.0077000 <         0.1390 0.001     0.0760 0.002  0.088   0.004    0.449 0.003    1.030 0.02    0.0170 <         0.0700 0.005     0.1020 0.008     0.110 0.01     0.110 0.01     0.0320 <      1.6e-16     <        0.210 <        0.280 0.02     0.190 0.02   
Arp181_5_sbt_tail_2_5       157.0405000  79.8134730000 NGC3212     0.0106 0.0006  0.0060000 0.0004    0.4200 0.0008    0.2779 0.0008 0.404   0.002    1.026 0.003    1.060 0.01    0.0390 0.002     0.1680 0.001     0.3080 0.002     0.437 0.003    0.533 0.008    0.1680 0.008  2.3e-16     5e-17    0.630 0.02     0.760 0.01     0.810 0.02   
Arp181_6_sbt_tail_2_5       157.0274700  79.8148270000 NGC3212     0.0118 0.0006  0.0075000 0.0004    0.1428 0.0007    0.1195 0.0006 0.061   0.002    0.428 0.002    0.620 0.02    0.0130 <         0.0590 0.002     0.1080 0.005     0.132 0.007    0.160 0.01     0.0480 <      1.5e-16     <        0.310 0.02     0.220 0.01     0.420 0.02   
Arp205_1_sbt_tail_2_5       163.6206000  54.3059910000 NGC3448     0.1730 0.002         ... ...       1.1490 0.002     0.7870 0.003  0.86    0.01     1.220 0.01     1.790 0.04    0.2170 0.002     0.7850 0.003     1.3630 0.004     1.821 0.005    1.939 0.007    0.9100 0.01   9.8e-15     3e-16    1.700 0.1      2.030 0.06     2.820 0.09   
Arp240_1_sbt_tail_2_5       204.9626500   0.8454319800 NGC5257     0.0400 0.003         ... ...       0.2630 0.001     0.1650 0.001  0.347   0.006    1.107 0.009    1.950 0.06    0.0340 0.003     0.1910 0.003     0.2530 0.004     0.286 0.006    0.239 0.009       ... ...    ...         ...      0.230 <        0.180 <        0.600 0.04   
Arp240_10_sbt_tail_2_5      204.9937200   0.8256188000 NGC5258     0.0330 0.001         ... ...       0.3300 0.004     0.2060 0.003  0.67    0.01     1.880 0.02     2.200 0.2     0.0560 0.002     0.1560 0.003     0.2260 0.004     0.292 0.006    0.320 0.01        ... ...    ...         ...      0.510 0.03     0.300 0.03     0.330 0.04   
Arp240_11_sbt_tail_2_5      204.9991500   0.8254664000 NGC5258     0.0120 0.001         ... ...       0.0860 0.002     0.0490 0.001  0.116   0.005    0.313 0.008    0.290 <       0.0250 0.002     0.0700 0.002     0.0850 0.002     0.089 0.003    0.079 0.007       ... ...    ...         ...      0.180 <        0.140 <        0.240 <      
Arp240_12_sbt_tail_2_5      205.0013500   0.8269589300 NGC5258     0.0087 0.0006        ... ...       0.0440 0.001     0.0210 0.001  0.031   <        0.074 0.007    0.360 <       0.0180 0.002     0.0480 0.001     0.0470 0.002     0.050 0.002    0.062 0.007       ... ...    ...         ...      0.180 <        0.320 0.02     0.240 <      
Arp240_2_sbt_tail_2_5       204.9659800   0.8438298200 NGC5257     0.0900 0.01          ... ...       0.8690 0.006     0.5350 0.004  2.039   0.009    6.430 0.02    11.500 0.2     0.1320 0.005     0.3570 0.009     0.5400 0.01      0.650 0.02     0.690 0.02        ... ...    ...         ...      0.830 0.04     0.990 0.04     1.000 0.04   
Arp240_3_sbt_tail_2_5       204.9684700   0.8428456000 NGC5257     0.1300 <             ... ...       1.3300 0.01      0.9240 0.009  3.6     0.01    11.270 0.04    30.800 0.7     0.0800 0.01      0.3800 0.02      0.6100 0.03      0.780 0.04     1.150 0.06        ... ...    ...         ...      1.870 0.05     1.700 0.06     1.540 0.06   
Arp240_4_sbt_tail_2_5       204.9701200   0.8375338400 NGC5257     0.5200 0.02          ... ...       4.5090 0.002     3.4270 0.002  12.37   0.01    39.500 0.03   245.000 4       0.9200 0.01      1.9200 0.02      2.7800 0.03      3.120 0.04     3.800 0.06        ... ...    ...         ...      5.570 0.03     4.730 0.04     5.100 0.06   
Arp240_5_sbt_tail_2_5       204.9746500   0.8323593700 NGC5257     0.0110 <             ... ...       0.0480 0.001     0.0150 0.001  0.12    0.008    0.723 0.005    1.190 0.09    0.0160 <         0.0190 0.002     0.0250 0.003     0.028 <        0.054 <           ... ...    ...         ...      0.200 <        0.170 <        0.310 0.03   
Arp240_6_sbt_tail_2_5       204.9783500   0.8336743500 NGC5257     0.0080 0.001         ... ...       0.0230 0.002     0.0340 0.002  0.128   0.005    0.300 0.01     0.640 <       0.0180 0.002     0.0290 0.001     0.0290 0.002     0.046 0.003    0.048 <           ... ...    ...         ...      0.190 <        0.160 <        0.320 0.03   
Arp240_7_sbt_tail_2_5       204.9798600   0.8353859700 NGC5257     0.0072 0.0007        ... ...       0.0580 0.002     0.0310 0.001  0.088   0.006    0.099 0.009    0.490 <       0.0240 0.002     0.0520 0.001     0.0690 0.002     0.099 0.003    0.120 0.007       ... ...    ...         ...      0.330 0.03     0.140 <        0.230 <      
Arp240_8_sbt_tail_2_5       204.9884300   0.8293721000 NGC5258     0.1940 0.006         ... ...       9.2200 0.01      7.1660 0.009  30.04   0.02    96.790 0.06   379.000 4       0.5910 0.006     1.4800 0.02      2.7700 0.04      3.600 0.05     4.980 0.08        ... ...    ...         ...     10.570 0.05     7.110 0.07     9.490 0.06   
Arp240_9_sbt_tail_2_5       204.9933000   0.8340801300 NGC5258     0.3330 0.008         ... ...       3.7000 0.01      2.5900 0.01   9.23    0.02    29.470 0.04    50.000 1       0.6490 0.006     1.8600 0.01      2.5300 0.03      3.060 0.03     3.740 0.05        ... ...    ...         ...      6.350 0.06     4.810 0.05     5.160 0.07   
Arp242_1_sbt_tail_2_5       191.5433200  30.7582310000 NGC4676B    0.0077 0.0006  0.0072000 0.0005    0.1960 0.002     0.1000 0.001  0.142   0.004    0.426 0.004    0.240 0.03    0.0260 0.002     0.0850 0.006     0.1400 0.02      0.170 0.02     0.210 <        0.1130 0.004  1.41e-15    7e-17    0.290 0.03     0.160 0.02     0.540 0.02   
Arp242_2_sbt_tail_2_5       191.5435400  30.7532180000 NGC4676B    0.0258 0.0005  0.0222000 0.0005    0.4310 0.002     0.2760 0.002  0.398   0.004    1.021 0.005    0.680 0.03    0.0700 0.002     0.1790 0.002     0.2900 0.003     0.355 0.003    0.324 0.008    0.2240 0.005  2.72e-15    7e-17    0.570 0.03     0.650 0.02     0.320 0.03   
Arp242_3_sbt_tail_2_5       191.5435800  30.7482070000 NGC4676B    0.0249 0.0006  0.0234000 0.0006    0.4030 0.003     0.2530 0.002  0.243   0.004    0.578 0.004    0.240 <       0.0770 0.002     0.2190 0.002     0.3430 0.003     0.413 0.004    0.387 0.008    0.2170 0.005  1.75e-15    7e-17    0.630 0.03     0.970 0.02     0.400 0.03   
Arp242_4_sbt_tail_2_5       191.5432600  30.7425660000 NGC4676B    0.0490 0.001   0.0420000 0.001     0.4850 0.002     0.3020 0.002  0.529   0.005    1.357 0.004    1.340 0.04    0.1250 0.002     0.2890 0.003     0.4210 0.004     0.518 0.005    0.513 0.009    0.3180 0.005  3.4e-15     8e-17    0.660 0.03     0.710 0.02     0.960 0.03   
Arp242_5_sbt_tail_2_5       191.5414700  30.7175400000 NGC4676B    0.0044 <       0.0042000 0.0006    0.1600 0.002     0.1120 0.001  0.11    0.004    0.125 0.004    0.180 <       0.0270 0.002     0.0190 0.002     0.0400 0.005     0.073 0.007    0.076 <        0.0280 <      2.1e-16     <        0.170 <        0.160 0.02     0.200 0.02   
Arp242_6_sbt_tail_2_5       191.5454800  30.7166170000 NGC4676B    0.0089 <       0.0090000 <         0.1030 0.002     0.0590 0.002  0.028   <        0.156 0.004    0.230 <       0.0180 <         0.0230 <         0.0440 <         0.065 <        0.094 <        0.0250 <      2.2e-16     <        0.380 0.03     0.200 0.02     0.160 <      
Arp242_7_sbt_tail_2_5       191.5476100  30.6990040000 NGC4676B    0.0081 0.0003  0.0114000 0.0004    0.1340 0.001     0.0870 0.001  0.035   0.004    0.074 0.003    0.180 <       0.0170 <         0.0271 0.0007    0.0430 0.001     0.053 0.002    0.087 0.007    0.0290 0.004  2.4e-16     7e-17    0.160 <        0.110 <        0.140 <      
Arp244_1_sbt_tail_2_5       180.5095000 -18.9462400000 NGC4038     0.0170 <       0.0306000 0.0002    0.0280 <         0.0410 <      0.15    <        0.170 <        0.450 <          ... ...          ... ...          ... ...         ... ...        ... ...    414.5948 0.0001 1.27063e-11 9e-19    0.540 0.07     0.350 <        0.650 <      
Arp244_3_sbt_tail_2_5       180.5005400 -18.9060170000 NGC4038     0.0948 0.0005  0.0671000 0.0004    1.0050 0.008     0.3730 0.009  0.38    0.03     2.120 0.03     2.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      0.6900 <      5.7e-16     <        0.610 <        1.930 0.07     0.740 <      
Arp244_4_sbt_tail_2_5       180.4940300 -18.8885380000 NGC4038     0.2140 0.009   0.1130000 0.005     4.5600 0.01      2.7500 0.01   5.56    0.04     8.540 0.04    21.600 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      3.3000 <      4.7e-16     <       12.800 0.1      9.450 0.09     8.800 0.2    
Arp244_5_sbt_tail_2_5       180.3660900 -19.0093620000 NGC4038     0.0945 0.0004  0.0418000 0.0004       ... ...       1.2660 0.005  4.2e-07 <        0.410 0.02     0.430 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      7.550 0.08     6.090 0.05     5.300 0.1    
Arp245_1_sbt_tail_2_5       146.4182100 -14.3391650000 NGC2992     0.1080 0.001   0.0654000 0.0008    2.3740 0.005     1.5060 0.005  3.35    0.01     7.390 0.01     6.300 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      0.6000 0.01   3.6e-15     1e-16    4.320 0.08     4.420 0.05     3.800 0.1    
Arp245_2_sbt_tail_2_5       146.4338700 -14.2913780000 NGC2992     0.1400 0.01    0.1700000 <         3.2400 0.004     1.9970 0.005  4.04    0.01     9.590 0.01     7.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      1.0920 0.009  1.1e-14     1e-16    6.660 0.08     4.270 0.05     3.900 0.1    
Arp256_2_sbt_tail_2_5         4.7078575 -10.3818560000 PGC001224   0.0094 <       0.0070000 <         0.0420 0.001     0.0372 0.0008 0.213   0.006    0.435 0.007    1.400 <       0.0180 <         0.0110 0.001     0.0180 0.002     0.023 0.003    0.046 <           ... ...    ...         ...      0.160 <        0.100 <        0.200 <      
Arp256_3_sbt_tail_2_5         4.7080815 -10.3676950000 PGC001221   0.1470 0.003   0.1420000 0.003     0.6490 0.001     0.4520 0.001  1.394   0.007    4.190 0.01     4.200 0.3     0.2110 0.003     0.4330 0.004     0.5440 0.005     0.610 0.006    0.660 0.01        ... ...    ...         ...      0.710 0.03     0.600 0.01     0.600 0.03   
Arp256_4_sbt_tail_2_5         4.7077567 -10.3600030000 PGC001221   0.3700 0.01    0.2700000 0.01      2.2280 0.002     1.6380 0.002  5.662   0.006   18.560 0.01    49.800 0.6     0.4960 0.006     0.9700 0.01      1.3500 0.02      1.570 0.02     1.830 0.03        ... ...    ...         ...      2.960 0.04     2.340 0.02     2.110 0.04   
Arp256_5_sbt_tail_2_5         4.7107163 -10.3573720000 PGC001221   0.0710 <       0.0630000 <         0.4260 0.002     0.2780 0.002  0.773   0.005    2.320 0.009    4.700 0.1     0.0790 0.006     0.2860 0.008     0.4100 0.01      0.460 0.01     0.490 0.01        ... ...    ...         ...      0.780 0.04     0.540 0.02     0.440 0.04   
Arp256_6_sbt_tail_2_5         4.7151221 -10.3563670000 PGC001221   0.0330 0.002   0.0300000 0.002     0.1457 0.0008    0.0991 0.0006 0.158   0.004    0.513 0.005    0.510 0.06    0.0180 <         0.1350 0.002     0.1710 0.003     0.192 0.004    0.157 0.007       ... ...    ...         ...      0.180 <        0.120 <        0.160 <      
Arp269_1_sbt_tail_2_5       187.6220900  41.6805600000 NGC4490     8.9700 0.01    6.6410000 0.007    19.2320 0.003    13.1690 0.004  49.43   0.02   118.870 0.02   263.100 0.2    12.5330 0.007    24.9800 0.02     32.6300 0.02     33.810 0.02    34.790 0.03    37.2000 0.1    2.308e-13   9e-16   45.900 0.3     34.600 0.2     27.700 0.3    
Arp270_1_sbt_tail_2_5       162.5021500  32.9858570000 NGC3396     0.0750 0.003   0.0500000 0.002     1.0260 0.003     0.5940 0.004  0.68    0.01     0.990 0.01     1.100 0.1     0.3590 0.002     1.1040 0.004     1.6690 0.004     1.971 0.005    1.830 0.01        ... ...    ...         ...      1.300 0.1      0.460 <        0.710 <      
Arp270_2_sbt_tail_2_5       162.4501000  32.9719690000 NGC3395     1.2200 0.02    0.8500000 0.01      3.3820 0.003     2.4190 0.004  9.73    0.02    26.060 0.02    35.500 0.1     1.7300 0.01      2.8500 0.02      3.5500 0.02      3.510 0.02     3.900 0.03        ... ...    ...         ...      5.100 0.1      4.500 0.06     2.900 0.1    
Arp271_1_sbt_tail_2_5       210.8450800  -6.0553567000 NGC5426     0.1020 0.002   0.0700000 0.002     0.2350 0.006     0.2160 0.004  1.29    0.01     6.130 0.02     2.390 0.08       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.510 <        0.380 <        0.570 <      
Arp271_2_sbt_tail_2_5       210.8540500  -6.0965425000 NGC5426     0.0353 0.0007  0.0417000 0.0006    0.1130 0.002     0.0540 0.002  0.08    0.008    0.160 0.01     0.330 <          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.400 <        0.310 <        0.510 <      
Arp284_1_sbt_tail_2_5       354.0396300   2.1560246000 NGC7714        ... ...     0.0123000 0.0004    0.4720 0.005     0.3300 0.005  0.15    <        0.320 0.02     3.900 0.1     0.1420 0.002     0.1920 0.001     0.3990 0.002     0.517 0.004    0.546 0.008       ... ...    ...         ...      0.470 <        0.290 <        0.920 0.06   
Arp284_2_sbt_tail_2_5       354.0769700   2.1573262000 NGC7715        ... ...     0.1508000 0.0009    0.3710 0.006     0.1800 0.006  0.64    0.02     1.660 0.02     2.500 0.1     0.2330 0.003     0.3900 0.01      0.4400 0.02      0.410 0.03     0.280 0.03        ... ...    ...         ...      0.490 <        0.300 <        0.450 <      
Arp295_1_sbt_tail_2_5       355.4279600  -3.6891278000 PGC072139   0.0076 0.0003  0.0124000 0.0003    0.0780 0.001     0.0420 0.001  0.076   0.004    0.288 0.004   50.000 10      0.0140 0.002     0.0380 0.001     0.0510 0.002     0.062 0.003    0.075 0.008       ... ...    ...         ...      0.160 0.02     0.100 <        0.230 <      
Arp295_2_sbt_tail_2_5       355.4399200  -3.6745992000 PGC072139   0.0058 0.0005  0.0057000 0.0004    0.1380 0.001     0.0830 0.001  0.135   0.004    0.365 0.004    0.300 0.03    0.0210 0.002     0.0700 0.004     0.1130 0.008     0.130 0.01     0.140 0.01        ... ...    ...         ...      0.300 0.03     0.250 0.02     0.370 0.04   
Arp297N_2_sbt_tail_2_5      221.3577000  38.7801190000 NGC5755     0.0130 <       0.0070000 <         0.0701 0.0006    0.0480 0.001  0.1     0.004    0.332 0.007    1.640 0.03    0.0120 <         0.0430 0.003     0.0620 0.005     0.067 0.007    0.071 <        0.0340 <      3.9e-16     <        0.160 <        0.120 0.01     0.130 <      
Arp297N_3_sbt_tail_2_5      221.3569400  38.7823350000 NGC5755     0.0075 <       0.0042000 <         0.0167 0.0005    0.0160 0.001  0.035   0.004    0.167 0.008    1.670 0.03    0.0110 <         0.0110 <         0.0180 <         0.023 <        0.047 <        0.0210 <      3.7e-16     <        0.150 <        0.087 <        0.140 <      
Arp297N_4_sbt_tail_2_5      221.3550700  38.7901670000 NGC5755     0.0055 0.0003  0.0059000 0.0003    0.0157 0.0004    0.0054 0.0007 0.019   <        0.021 <        0.170 <       0.0190 0.002     0.0174 0.0007    0.0180 0.001     0.019 0.001    0.039 <        0.0280 0.007  5e-16       1e-16    0.190 0.02     0.080 <        0.110 <      
Arp297N_5_sbt_tail_2_5      221.3471800  38.7798050000 NGC5755     0.0160 <       0.0110000 <         0.0660 0.004     0.0420 0.003  0.173   0.006    0.630 0.01     5.770 0.03    0.0200 0.002     0.0410 <         0.0620 <         0.077 <        0.100 <        0.0540 0.008  7e-16       1e-16    0.210 <        0.290 0.02     0.200 <      
Arp297N_6_sbt_tail_2_5      221.3529000  38.7915590000 NGC5755     0.0029 <       0.0033000 0.0004    0.0112 0.0005    0.0051 <      0.017   <        0.050 0.003    0.110 <       0.0120 0.002     0.0122 0.0007    0.0120 0.001     0.011 <        0.040 <        0.0200 <      3.7e-16     <        0.098 <        0.220 0.01     0.120 <      
Arp297S_1_sbt_tail_2_5      221.3384400  38.7225580000 NGC5754     0.0095 <       0.0100000 0.001     0.0950 0.002     0.0550 0.002  0.109   0.008    0.217 0.006    0.160 <       0.0120 <         0.0430 0.002     0.0550 0.003     0.068 0.004    0.053 <           ... ...    ...         ...      0.250 <        0.170 <        0.290 <      
Arp298_1_sbt_tail_2_5       345.8172600   8.8980150000 IC5283      0.0200 0.001   0.0123000 0.0006    0.2740 0.002     0.1550 0.002  0.412   0.006    0.940 0.01     1.980 0.09    0.0440 0.003     0.1590 0.005     0.2250 0.009     0.290 0.01     0.270 0.02     0.4800 0.03   2.7e-15     2e-16    0.260 <        0.310 0.03     0.450 0.04   
Arp34_1_sbt_tail_2_5        190.4018400  26.0829370000 NGC4615     0.0920 0.002   0.0840000 0.001     0.1640 0.001     0.1230 0.001  0.113   0.004    0.191 0.005    0.890 0.06    0.1200 0.002     0.2160 0.002     0.2370 0.002     0.215 0.003    0.130 0.007    0.5530 0.009  1.31e-14    2e-16    0.430 0.04     0.510 0.02     0.320 0.03   
Arp34_2_sbt_tail_2_5        190.4100800  26.0633940000 NGC4615     0.0640 0.002   0.0610000 0.002     0.1260 0.001     0.0940 0.001  0.137   0.004    0.256 0.005    0.960 0.04    0.0410 0.005     0.1400 0.01      0.1500 0.02      0.160 0.02     0.130 <        0.4000 0.01   9.5e-15     2e-16    0.460 0.04     0.450 0.02     0.230 <      
Arp65_1_sbt_tail_2_5          5.4487343  22.4155580000 NGC0090     0.0148 0.0003  0.0152000 0.0003    0.0459 0.0008    0.0275 0.0009 0.035   0.004    0.278 0.004    0.260 0.03    0.0340 0.002     0.0641 0.0007    0.0670 0.001     0.084 0.002    0.125 0.006    0.0910 0.006  7.8e-16     5e-17    0.630 0.03     0.230 0.02     0.480 0.04   
Arp65_2_sbt_tail_2_5          5.4593383  22.3989940000 NGC0090     0.0205 0.0006  0.0246000 0.0005    1.0280 0.002     0.5630 0.003  0.646   0.006    1.199 0.006    1.390 0.05    0.0490 0.003     0.3900 0.01      0.6800 0.03      0.920 0.04     1.130 0.06     0.3410 0.008  9.8e-16     6e-17    1.520 0.06     1.440 0.03     1.810 0.06   
Arp65_3_sbt_tail_2_5          5.4555553  22.4126270000 NGC0090     0.0303 0.0003  0.0249000 0.0004    0.0701 0.0009    0.0460 0.001  0.124   0.004    0.353 0.004    0.280 0.03    0.0470 0.002     0.0750 0.001     0.0940 0.003     0.091 0.004    0.054 <        0.1130 0.006  9.4e-16     5e-17    0.220 <        0.150 <        0.310 0.04   
Arp65_4_sbt_tail_2_5          5.4598679  22.4084680000 NGC0090     0.0165 0.0005  0.0170000 0.0005    0.0960 0.0009    0.0620 0.001  0.165   0.004    0.448 0.005    0.510 0.03    0.0360 0.002     0.0520 0.005     0.0670 0.009     0.079 <        0.096 <        0.0770 0.006  6.9e-16     5e-17    0.240 <        0.160 <        0.270 <      
Arp65_5_sbt_tail_2_5          5.4651164  22.3944680000 NGC0090     0.0343 0.0006  0.0432000 0.0006    0.3740 0.004     0.2200 0.003  0.346   0.007    0.803 0.009    0.560 0.04    0.0290 0.003     0.1000 0.01      0.1900 0.03      0.290 <        0.390 <        0.2570 0.007  1.95e-15    6e-17    0.930 0.05     0.420 0.03     0.390 <      
Arp65_6_sbt_tail_2_5          5.4715320  22.3913600000 NGC0090     0.0385 0.0007  0.0336000 0.0007    0.1330 0.001     0.0730 0.001  0.201   0.004    0.704 0.006    0.870 0.04    0.0290 0.002     0.0890 0.001     0.1190 0.002     0.115 0.004    0.070 0.007    0.1220 0.006  9.2e-16     5e-17    0.230 <        0.150 <        0.690 0.04   
Arp65_7_sbt_tail_2_5          5.4742233  22.3965810000 NGC0090     0.0460 0.001   0.0456000 0.0008    0.0837 0.0008    0.0500 0.001  0.145   0.004    0.389 0.006    0.330 0.03    0.0320 0.002     0.0520 0.003     0.0670 0.005     0.058 0.006    0.068 <        0.3720 0.006  3.77e-15    5e-17    0.260 <        0.160 <        0.730 0.05   
Arp65_8_sbt_tail_2_5          5.5065044  22.4034690000 NGC0093     0.0170 0.0004  0.0147000 0.0003    0.8400 0.002     0.5170 0.002  0.599   0.005    1.373 0.006    1.780 0.04    0.0420 0.002     0.2940 0.004     0.5580 0.008     0.780 0.01     0.810 0.02     0.2360 0.007  8.2e-16     6e-17    1.280 0.04     1.480 0.03     1.740 0.05   
Arp72_1_sbt_tail_2_5        236.7649600  17.8963570000 NGC5996     0.0311 0.0003  0.0347000 0.0003    0.8530 0.002     0.6760 0.002  0.365   0.005    0.850 0.005    0.910 0.03    0.0610 0.002     0.1974 0.0007    0.4240 0.001     0.641 0.002    0.801 0.008       ... ...    ...         ...      1.880 0.05     1.340 0.03     1.680 0.04   
Arp72_2_sbt_tail_2_5        236.7414400  17.8894720000 NGC5996     0.5500 0.03    0.4200000 0.02      2.8830 0.002     1.8990 0.003  6.307   0.009   17.100 0.02    27.560 0.07    0.8700 0.03      2.1600 0.04      2.9300 0.05      3.310 0.05     3.160 0.05        ... ...    ...         ...      3.750 0.07     3.980 0.04     3.060 0.06   
Arp72_3_sbt_tail_2_5        236.7428900  17.8764480000 NGC5996     0.2600 0.02    0.1700000 0.01      1.9660 0.004     1.3740 0.003  4.341   0.008   11.870 0.02    22.800 0.1     0.4300 0.01      1.2700 0.02      1.7500 0.02      1.990 0.03     2.100 0.03        ... ...    ...         ...      2.810 0.06     2.560 0.04     2.540 0.06   
Arp82_1_sbt_tail_2_5        122.8074400  25.1876610000 NGC2535     0.0700 0.002   0.0490000 0.001     0.1760 0.002     0.1130 0.002  0.405   0.006    1.314 0.008    2.090 0.04    0.0730 0.002     0.1930 0.002     0.2150 0.002     0.209 0.003    0.140 0.008       ... ...    ...         ...      0.180 <        0.410 0.02     0.230 <      
Arp82_2_sbt_tail_2_5        122.8090900  25.1949340000 NGC2535     0.0320 0.002   0.0210000 0.002     0.1530 0.004     0.0730 0.003  0.069   <        0.950 0.02     0.710 <       0.0150 <         0.0830 0.002     0.0870 0.003     0.058 0.004    0.061 <           ... ...    ...         ...      0.220 <        0.180 <        0.240 <      
Arp82_3_sbt_tail_2_5        122.8123700  25.2116250000 NGC2535     0.2330 0.005   0.1580000 0.004     1.6720 0.006     1.1430 0.004  4.61    0.01    13.730 0.02    17.900 0.3     0.3160 0.004     0.8020 0.008     1.1400 0.01      1.330 0.02     1.410 0.03        ... ...    ...         ...      2.460 0.04     1.330 0.03     1.890 0.05   
Arp82_4_sbt_tail_2_5        122.8028100  25.1944450000 NGC2535     0.1230 0.002   0.0940000 0.001     0.6760 0.004     0.4580 0.003  1.59    0.01     4.560 0.01     5.400 0.1     0.1980 0.002     0.5150 0.002     0.6720 0.003     0.674 0.004    0.542 0.009       ... ...    ...         ...      0.990 0.03     0.930 0.03     0.650 0.04   
Arp82_5_sbt_tail_2_5        122.8082900  25.2189100000 NGC2535     0.1290 0.002   0.1060000 0.002     0.6420 0.003     0.4710 0.002  1.831   0.007    5.689 0.009   25.870 0.05    0.2550 0.002     0.4480 0.002     0.6080 0.003     0.534 0.003    0.494 0.009       ... ...    ...         ...      0.320 0.03     0.480 0.02     0.700 0.03   
Arp82_6_sbt_tail_2_5        122.8005000  25.2243170000 NGC2535     0.0174 0.0007  0.0223000 0.0005    0.0770 0.002     0.0580 0.002  0.039   <        0.110 0.007    0.260 <       0.0670 0.002     0.0719 0.0009    0.0670 0.001     0.061 0.002    0.057 <           ... ...    ...         ...      0.190 <        0.140 <        0.230 <      
Arp82_7_sbt_tail_2_5        122.7926400  25.2271570000 NGC2535     0.0322 0.0004  0.0275000 0.0005    0.0440 0.001     0.0310 0.001  0.087   0.006    0.215 0.006    0.210 <       0.0410 0.002     0.0964 0.0008    0.0830 0.001     0.092 0.002    0.096 0.008       ... ...    ...         ...      0.370 0.03     0.130 <        0.220 <      
Arp82_8_sbt_tail_2_5        122.7821100  25.2281430000 NGC2535     0.0318 0.0007  0.0352000 0.0004    0.0500 0.001     0.0310 0.001  0.102   0.006    0.176 0.006    0.260 <       0.0320 0.004     0.0520 <         0.0960 <         0.110 <        0.100 <           ... ...    ...         ...      0.200 <        0.140 <        0.210 <      
Arp84_3_sbt_tail_2_5        209.6407100  37.4605260000 NGC5394     0.0820 0.005   0.0710000 0.002     0.8230 0.003     0.5840 0.002  2.04    0.01     5.570 0.01    11.630 0.08    0.1800 0.01      0.5000 0.03      0.7100 0.05      0.820 0.07     0.740 <        0.8800 0.03   4.4e-15     2e-16    1.410 0.03     1.140 0.03     1.530 0.04   
Arp84_4_sbt_tail_2_5        209.6284200  37.4608020000 NGC5394     0.0109 0.0003  0.0098000 0.0003    0.3770 0.002     0.2420 0.002  0.312   0.008    0.437 0.009    1.560 0.06    0.1140 0.002     0.3850 0.001     0.6220 0.002     0.750 0.002    0.812 0.008    0.4800 <      4.6e-16     <        1.010 0.03     0.870 0.02     0.790 0.03   
Arp85_2_sbt_tail_2_5        202.4153200  47.1472960000 NGC5194     2.4690 0.008   1.5270000 0.005    35.8600 0.04     24.7800 0.03   74.28   0.05   189.660 0.08   145.500 0.2     4.4540 0.006    16.9200 0.01     26.7800 0.02     32.950 0.02    47.880 0.02        ... ...    ...         ...     79.000 0.3     65.200 0.2     55.700 0.3    
Arp85_3_sbt_tail_2_5        202.4690900  47.1203520000 NGC5194     0.7100 0.003   0.6390000 0.002     8.2100 0.02      4.8300 0.02   21.07   0.06    55.430 0.06    35.700 0.2     0.8350 0.003     3.8640 0.006     5.4310 0.009     6.340 0.01     5.610 0.01        ... ...    ...         ...      8.000 0.2      6.400 0.2      6.200 0.2    
Arp86_1_sbt_tail_2_5        356.7468300  29.4702820000 NGC7753     0.0249 0.0007  0.0320000 0.0007    0.1520 0.002     0.0820 0.002  0.263   0.006    0.600 0.01     0.660 0.05    0.0540 0.004     0.1580 0.001     3.1200 0.04      0.363 0.007    0.270 0.01     0.9200 0.03   8.2e-15     2e-16    0.500 0.04     0.210 <        0.530 0.04   
Arp86_2_sbt_tail_2_5        356.7468300  29.4651590000 NGC7753     0.0780 <       0.0580000 <         0.2410 0.002     0.1630 0.002  0.45    0.008    1.330 0.01     2.890 0.07    0.1400 <         0.1800 0.02      4.1000 0.4       0.600 0.05     0.500 0.04     0.9200 0.03   7.9e-15     2e-16    0.320 <        0.220 <        0.280 <      
Arp86_3_sbt_tail_2_5        356.7487600  29.4777920000 NGC7753     0.0567 0.0006  0.0530000 0.0006    0.3910 0.003     0.2760 0.002  1.081   0.007    3.180 0.01     4.080 0.07    0.3150 0.004     0.3300 0.002     6.7300 0.04      0.847 0.006    0.850 0.01     2.5700 0.03   2.34e-14    2e-16    0.300 <        0.610 0.03     1.020 0.04   
Arp86_4_sbt_tail_2_5        356.7539600  29.4736930000 NGC7753     0.0120 <       0.0120000 0.001     0.0180 <         0.0160 0.002  0.125   0.007    0.280 0.01     0.390 0.06    0.0320 <         0.0580 0.003     0.9200 0.06      0.064 <        0.096 <        0.2100 0.03   1.9e-15     2e-16    0.430 0.05     0.200 <        0.270 <      
Arp87_1_sbt_tail_2_5        175.1872300  22.4331630000 NGC3808     0.0690 <       0.0390000 <         0.1900 0.004     0.1310 0.003  0.502   0.006    1.631 0.006    2.230 0.03    0.0410 0.005     0.0700 0.01      0.1300 0.01      0.190 0.02     0.200 0.02     0.1440 0.006  1.95e-15    9e-17    0.540 0.03     0.160 <        0.310 0.03   
Arp89_2_sbt_tail_2_5        130.7151300  14.2599130000 PGC024469   0.0402 0.0009  0.0322000 0.0007    0.3950 0.002     0.1930 0.003  0.088   <        0.210 0.01     0.530 <       0.2070 0.002     0.2980 0.002     0.5000 0.003     0.608 0.004    0.537 0.006    0.3100 <      8.2e-16     <        1.490 0.08     0.830 0.05     0.680 0.08   
NGC2207_1_sbt_tail_2_5       94.0666750 -21.3678650000 NGC2207     1.4320 0.007         ... ...       6.6560 0.003     5.7070 0.003  27.38   0.01    83.360 0.01   494.100 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      3.430 0.08     3.570 0.06     3.690 0.09   
NGC2207_2_sbt_tail_2_5       94.0672030 -21.3586350000 NGC2207     0.3140 0.007         ... ...      32.5560 0.002    21.2490 0.003  15.327  0.009   13.730 0.01    11.710 0.06       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    108.990 0.06    99.300 0.05    77.700 0.08   
NGC2207_3_sbt_tail_2_5       94.0721400 -21.3463060000 NGC2207     0.2558 0.0007        ... ...       0.4330 0.002     0.2660 0.003  0.668   0.009    2.100 0.01     2.600 0.07       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.490 0.06     0.360 0.04     0.510 <      
NGC2207_4_sbt_tail_2_5       94.1394840 -21.3744660000 IC2163      0.4480 0.002         ... ...       1.8750 0.003     1.2280 0.002  3.945   0.009   10.780 0.01     8.190 0.03       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.870 0.07     2.560 0.06     2.640 0.08   
NGC1097_1_spiral_disk_1_0    41.6404710 -30.2607300000             0.2459 0.0006  0.3150000 0.0007    0.4660 0.003     0.3710 0.002  1.74    0.01     5.170 0.01     6.530 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      2.4600 0.03   3.07e-14    4e-16    1.590 0.06     0.290 <        1.030 0.08   
NGC1097_10_spiral_disk_1_0   41.5837200 -30.2502320000             0.3580 0.003   0.4110000 0.003     0.7800 0.01      0.5970 0.009  3.17    0.03    10.140 0.07    14.400 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      5.2700 0.05   6.86e-14    5e-16    0.600 <        0.440 <        0.650 <      
NGC1097_11_spiral_disk_1_0   41.5863150 -30.2572410000             0.1050 0.002   0.1240000 0.003     1.4100 0.02      0.9200 0.01   1.75    0.03     4.780 0.07     2.000 <          ... ...          ... ...          ... ...         ... ...        ... ...      1.7300 0.05   1.18e-14    5e-16    1.900 0.1      1.660 0.08     1.500 0.1    
NGC1097_12_spiral_disk_1_0   41.6073600 -30.3053320000             0.1840 0.003   0.1970000 0.003     1.1160 0.007     0.7890 0.005  3.25    0.02     7.990 0.04     5.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      1.2800 0.04   1.17e-14    4e-16    0.840 0.07     0.670 0.05     1.110 0.09   
NGC1097_13_spiral_disk_1_0   41.5711210 -30.2426670000             0.3370 0.003   0.3220000 0.003     1.8200 0.01      1.2500 0.01   8.02    0.03    24.830 0.07    18.000 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      5.6500 0.05   6.63e-14    5e-16    1.890 0.09     1.850 0.06     1.900 0.1    
NGC1097_14_spiral_disk_1_0   41.5929980 -30.2895360000             0.2240 0.003   0.2140000 0.003     5.2500 0.05      3.4500 0.03   9.86    0.07    37.800 0.1     29.500 0.5        ... ...          ... ...          ... ...         ... ...        ... ...      5.9800 0.08   3.81e-14    6e-16   14.700 0.2      9.800 0.2     11.900 0.2    
NGC1097_15_spiral_disk_1_0   41.5959070 -30.2956850000             0.3260 0.004   0.3260000 0.004    10.1800 0.02      6.6900 0.01   25.28   0.03    72.030 0.05    69.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      7.8400 0.07   6.23e-14    5e-16   15.600 0.2     13.400 0.1     13.000 0.1    
NGC1097_16_spiral_disk_1_0   41.6020580 -30.3125400000             0.1540 0.001   0.1820000 0.002     0.5910 0.007     0.4220 0.005  2.42    0.02     6.670 0.03     2.970 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      1.0600 0.04   1.07e-14    4e-16    0.520 0.07     0.890 0.05     0.570 0.08   
NGC1097_17_spiral_disk_1_0   41.5885760 -30.2961550000             0.2470 0.003   0.2750000 0.003     6.8300 0.05      4.1500 0.03   13.47   0.07    35.000 0.1     32.800 0.5        ... ...          ... ...          ... ...         ... ...        ... ...      5.6500 0.08   3.73e-14    5e-16   13.900 0.2     10.100 0.2      9.600 0.2    
NGC1097_18_spiral_disk_1_0   41.5658950 -30.2589310000             0.2870 0.003   0.2100000 0.003    12.1100 0.03      7.6400 0.02   16.36   0.05    44.000 0.1     39.400 0.4        ... ...          ... ...          ... ...         ... ...        ... ...     10.5300 0.07   6.54e-14    6e-16   24.500 0.2     19.800 0.1     19.200 0.2    
NGC1097_19_spiral_disk_1_0   41.5611600 -30.2498290000             0.5230 0.004   0.6280000 0.003     3.2100 0.02      2.3100 0.01   11.11   0.04    33.310 0.08    30.500 0.3        ... ...          ... ...          ... ...         ... ...        ... ...     11.0400 0.06   1.375e-13   6e-16    3.800 0.1      3.460 0.08     4.400 0.1    
NGC1097_2_spiral_disk_1_0    41.6489540 -30.2848690000             0.0515 0.0006  0.0664000 0.0007    0.1100 0.002     0.0780 0.002  0.446   0.009    1.880 0.01     1.620 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      0.5300 0.03   6.7e-15     4e-16    0.430 <        0.290 <        0.550 <      
NGC1097_20_spiral_disk_1_0   41.5904290 -30.3164620000             0.1110 0.001   0.1210000 0.001     0.4870 0.007     0.3050 0.005  1.3     0.01     5.090 0.03     1.480 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      0.7300 0.04   5.6e-15     4e-16    1.740 0.07     0.510 0.04     0.540 <      
NGC1097_22_spiral_disk_1_0   41.5691120 -30.2845890000             0.0280 <       0.0120000 0.002     1.4800 0.03      0.9300 0.02   0.57    0.05     2.090 0.08    13.200 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      1.0700 0.07   3.6e-15     5e-16    5.600 0.1      4.100 0.1      3.900 0.2    
NGC1097_23_spiral_disk_1_0   41.5481440 -30.2480940000             0.1320 0.004   0.1550000 0.004     0.6600 0.008     0.3990 0.005  1.25    0.01     3.590 0.02     2.570 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      2.2500 0.04   2.4e-14     4e-16    0.530 <        0.390 <        0.580 <      
NGC1097_24_spiral_disk_1_0   41.5558310 -30.2622380000             0.2190 0.003   0.2220000 0.002     2.0760 0.009     1.2900 0.006  2.36    0.02     6.250 0.04     1.400 <          ... ...          ... ...          ... ...         ... ...        ... ...      1.8000 0.05   1.25e-14    5e-16    3.000 0.1      2.310 0.07     4.300 0.1    
NGC1097_25_spiral_disk_1_0   41.5640260 -30.2814250000             0.1050 0.001   0.1520000 0.001     2.4000 0.02      1.5300 0.02   3.98    0.03     7.810 0.07     7.700 0.3        ... ...          ... ...          ... ...         ... ...        ... ...      2.1700 0.06   1.83e-14    5e-16    4.900 0.1      5.900 0.1      4.400 0.1    
NGC1097_26_spiral_disk_1_0   41.5816700 -30.3137800000             0.0288 0.0007  0.0286000 0.0008    0.3310 0.005     0.2260 0.004  0.66    0.01     3.250 0.02     1.760 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      0.3200 0.04   1.7e-15     4e-16    0.480 <        0.300 0.04     1.010 0.08   
NGC1097_27_spiral_disk_1_0   41.5303280 -30.2440270000             0.4500 0.0008  0.5359000 0.0009    1.2390 0.004     0.8770 0.003  4.23    0.01    12.680 0.02    17.820 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      8.4300 0.04   1.081e-13   4e-16    0.970 0.06     0.700 0.04     0.640 0.08   
NGC1097_28_spiral_disk_1_0   41.5643680 -30.3118510000             0.4900 0.003   0.5270000 0.003     0.9510 0.005     0.6270 0.004  2.64    0.01     8.020 0.02     4.650 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      3.0000 0.04   3.17e-14    4e-16    1.290 0.07     1.160 0.04     0.540 <      
NGC1097_29_spiral_disk_1_0   41.5398840 -30.2663840000             0.1027 0.0008  0.1147000 0.0009    0.4670 0.005     0.3320 0.004  2.11    0.01     6.910 0.02     3.980 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      2.0200 0.04   2.43e-14    4e-16    1.640 0.07     0.300 <        0.750 0.08   
NGC1097_3_spiral_disk_1_0    41.6248860 -30.2453110000             0.1760 0.001   0.2440000 0.001     6.1090 0.004     4.1770 0.003  4.27    0.01     6.560 0.02     4.960 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      4.3800 0.03   3.5e-14     4e-16   13.410 0.07    13.630 0.04    11.980 0.08   
NGC1097_30_spiral_disk_1_0   41.5364890 -30.2594820000             0.1104 0.0008  0.1460000 0.001     0.6450 0.004     0.4770 0.003  1.89    0.01     5.110 0.02     3.130 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      1.9500 0.04   2.43e-14    4e-16    0.460 <        0.990 0.04     1.640 0.08   
NGC1097_31_spiral_disk_1_0   41.5316890 -30.2518400000             0.0850 0.002   0.0920000 0.003     0.1960 0.005     0.1460 0.004  1.34    0.01     4.040 0.02     2.670 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      1.0800 0.04   1.3e-14     5e-16    1.360 0.07     0.310 <        0.570 <      
NGC1097_32_spiral_disk_1_0   41.5100240 -30.2246090000             0.1822 0.0009  0.2050000 0.001     0.3610 0.003     0.2320 0.003  1.5     0.01     4.310 0.01     2.600 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      2.3300 0.03   2.92e-14    4e-16    0.440 <        0.280 <        0.670 0.08   
NGC1097_33_spiral_disk_1_0   41.5513590 -30.3076360000             0.3220 0.003   0.3840000 0.003     0.8090 0.004     0.5530 0.004  2.29    0.01     7.100 0.02     4.040 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      2.7700 0.04   2.97e-14    5e-16    1.050 0.07     1.090 0.04     1.810 0.08   
NGC1097_34_spiral_disk_1_0   41.5158690 -30.2435540000             0.0398 0.0008  0.0460000 0.001     0.1810 0.003     0.1370 0.003  0.39    0.01     1.370 0.02     1.000 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      0.5200 0.03   5.6e-15     4e-16    0.430 <        0.300 <        0.550 <      
NGC1097_35_spiral_disk_1_0   41.5422900 -30.3012580000             0.1560 0.001   0.1780000 0.001     0.6570 0.003     0.4890 0.003  2.25    0.01     6.970 0.01     4.200 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      3.0200 0.04   3.71e-14    4e-16    1.170 0.07     0.980 0.04     0.580 <      
NGC1097_36_spiral_disk_1_0   41.5091130 -30.2430480000             0.0810 0.0008  0.0930000 0.001     0.4310 0.004     0.2710 0.003  1.503   0.009    4.620 0.01     2.570 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      1.1900 0.03   1.3e-14     4e-16    0.620 0.06     0.690 0.04     1.120 0.08   
NGC1097_37_spiral_disk_1_0   41.5335250 -30.2947030000             0.1330 0.001   0.1660000 0.001     0.4680 0.004     0.3390 0.003  1.64    0.01     5.000 0.01     3.340 0.06       ... ...          ... ...          ... ...         ... ...        ... ...      1.8100 0.04   2.11e-14    4e-16    0.760 0.06     0.290 <        0.980 0.08   
NGC1097_38_spiral_disk_1_0   41.5169230 -30.2695490000             0.0877 0.0006  0.1155000 0.0007    0.1670 0.004     0.1090 0.003  0.64    0.01     2.670 0.01     1.850 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      0.8800 0.03   1.04e-14    4e-16    0.440 <        0.300 <        0.540 <      
NGC1097_39_spiral_disk_1_0   41.5238950 -30.2850460000             0.1390 0.001   0.1630000 0.001     0.4130 0.004     0.2470 0.003  1.32    0.01     4.450 0.01     2.730 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      1.6000 0.04   1.93e-14    4e-16    0.440 <        0.300 <        0.550 <      
NGC1097_4_spiral_disk_1_0    41.6364770 -30.3008410000             0.0820 0.001   0.1110000 0.001     0.4630 0.002     0.3850 0.002  0.556   0.008    1.450 0.01     0.740 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      1.0100 0.03   7.4e-15     4e-16    1.660 0.06     0.700 0.04     0.560 <      
NGC1097_40_spiral_disk_1_0   41.4997250 -30.2487030000             0.0840 0.001   0.0960000 0.001     0.2530 0.004     0.0930 0.003  0.19    0.01     0.780 0.01     0.270 <          ... ...          ... ...          ... ...         ... ...        ... ...      0.6100 0.04   6.8e-15     4e-16    0.460 <        0.310 <        0.540 <      
NGC1097_41_spiral_disk_1_0   41.5115160 -30.2804800000             0.0412 0.0006  0.0624000 0.0008    0.2970 0.003     0.1050 0.003  0.3     0.01     1.000 0.01     0.330 0.04       ... ...          ... ...          ... ...         ... ...        ... ...      0.6200 0.03   6.9e-15     4e-16    0.450 <        0.290 <        0.540 <      
NGC1097_5_spiral_disk_1_0    41.6009840 -30.2357810000             0.6420 0.002   0.7360000 0.002     1.3700 0.009     0.9680 0.007  6.06    0.02    17.480 0.03    14.110 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      7.1700 0.04   8.9e-14     4e-16    1.590 0.08     1.030 0.05     1.080 0.08   
NGC1097_6_spiral_disk_1_0    41.5870490 -30.2350840000             0.5520 0.003   0.6170000 0.004     0.9100 0.01      0.5840 0.008  2.53    0.02     6.320 0.05     4.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      3.4700 0.05   3.78e-14    5e-16    0.780 0.08     1.390 0.06     1.300 0.09   
NGC1097_7_spiral_disk_1_0    41.5834010 -30.2406510000             0.3440 0.003   0.3100000 0.004     2.0800 0.01      1.5410 0.007  7.46    0.02    21.880 0.05    21.900 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      6.3200 0.05   7.53e-14    5e-16    2.540 0.07     2.060 0.05     2.090 0.08   
NGC1097_8_spiral_disk_1_0    41.6044990 -30.2813360000             0.4570 0.003   0.4500000 0.003     3.3000 0.005     2.2620 0.004  8.07    0.03    22.850 0.05    19.400 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      4.3100 0.04   3.49e-14    4e-16    1.900 0.1      2.720 0.08     1.000 0.1    
NGC1097_9_spiral_disk_1_0    41.6067430 -30.2966380000             0.2920 0.004   0.2760000 0.004     1.7500 0.01      1.1290 0.009  2.91    0.03     7.280 0.05     6.200 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      1.8400 0.05   6.3e-15     5e-16    2.700 0.1      2.530 0.08     1.400 0.1    
NGC1291_2_spiral_disk_1_0    49.2875100 -41.0544620000             0.1334 0.0003  0.1591000 0.0003    0.4060 0.006     0.3940 0.005  0.85    0.01     2.550 0.01     2.100 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      2.8000 0.04   3.44e-14    4e-16    1.180 0.08     0.600 0.06     0.630 <      
NGC1291_4_spiral_disk_1_0    49.2674680 -41.0626330000             0.0435 0.0003  0.0470000 0.0003    0.3830 0.007     0.2360 0.005  0.89    0.01     2.320 0.01     1.070 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      0.6800 0.04   5.7e-15     4e-16    0.550 <        0.400 <        0.640 <      
NGC1291_5_spiral_disk_1_0    49.2360650 -41.0998730000             0.0853 0.0003  0.0727000 0.0003    0.5280 0.006     0.3960 0.004  1.2     0.01     3.350 0.01     2.250 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      1.3100 0.04   1.3e-14     5e-16    0.540 <        0.420 <        0.620 <      
NGC1291_6_spiral_disk_1_0    49.2309630 -41.1153120000             0.0761 0.0003  0.0823000 0.0003    0.5120 0.006     0.3410 0.005  0.99    0.01     2.810 0.01     1.920 0.05       ... ...          ... ...          ... ...         ... ...        ... ...      0.8300 0.04   8.6e-15     4e-16    0.550 <        0.810 0.06     0.940 0.09   
NGC2403_1_spiral_disk_1_0   114.3258100  65.5310530000             5.5030 0.002   4.8090000 0.002    12.5300 0.01      8.2700 0.01   15.07   0.04    30.880 0.04    44.000 0.2     7.8410 0.003    17.6180 0.004    22.8430 0.006    23.851 0.007   22.627 0.009       ... ...    ...         ...     13.100 0.2     20.100 0.1     14.400 0.2    
NGC2403_2_spiral_disk_1_0   114.3701500  65.6241770000             1.1000 0.003   0.9640000 0.003     6.1300 0.01      3.4400 0.01   4.29    0.04    13.610 0.04    15.200 0.2     1.4150 0.003     4.1100 0.02      4.8500 0.03      5.030 0.03     2.010 0.04        ... ...    ...         ...      1.600 0.2      1.800 0.1      1.600 <      
NGC2403_3_spiral_disk_1_0   114.3389800  65.6035920000             2.7800 0.03    2.2100000 0.01     34.8200 0.02     25.9400 0.01   46.13   0.05    93.520 0.06   108.100 0.2     7.2000 0.2      23.9500 0.04     36.6300 0.06     39.660 0.07    44.400 0.2         ... ...    ...         ...     35.700 0.3     35.400 0.2     20.400 0.3    
NGC2403_4_spiral_disk_1_0   114.2856200  65.5694980000             4.7700 0.03    3.3870000 0.005    45.5900 0.05     30.1300 0.03   84.9    0.1    196.800 0.2    134.200 0.4    11.1000 0.2      35.7800 0.04     51.5900 0.06     65.460 0.07    67.700 0.2         ... ...    ...         ...     83.700 0.3     81.300 0.2     61.300 0.4    
NGC2403_5_spiral_disk_1_0   114.3210300  65.6432070000             1.1230 0.009   1.0770000 0.008     6.1620 0.009     3.6400 0.01   5.08    0.04    16.170 0.05    30.500 0.2     1.4570 0.005     3.8590 0.006     4.1800 0.01      3.690 0.01     2.820 0.02        ... ...    ...         ...      1.400 <        0.970 <        1.700 <      
NGC2403_6_spiral_disk_1_0   114.2868800  65.6117170000            11.6000 0.03    9.0070000 0.008    65.4300 0.02     46.4500 0.01   149.38  0.06   368.990 0.08   965.400 0.3    21.9000 0.2      47.5400 0.04     68.2200 0.06     74.750 0.07    77.500 0.2         ... ...    ...         ...     98.600 0.4    100.700 0.3     68.800 0.4    
NGC2403_7_spiral_disk_1_0   114.2050600  65.5648770000             4.0270 0.007   3.0460000 0.006    38.2700 0.02     25.3300 0.01   70.28   0.06   158.950 0.07   133.700 0.3     9.1900 0.07     28.3200 0.04     39.8400 0.06     47.790 0.07    50.700 0.3         ... ...    ...         ...     63.300 0.3     63.400 0.2     46.100 0.4    
NGC2403_8_spiral_disk_1_0   114.1256900  65.6308680000             3.6900 0.02    2.3100000 0.02     25.7600 0.04     16.8000 0.03   34.75   0.08    82.800 0.2     60.100 0.6    10.3250 0.009    30.7500 0.01     40.7000 0.02     48.050 0.03    48.490 0.03        ... ...    ...         ...     53.900 0.3     53.300 0.2     34.000 0.3    
NGC2403_9_spiral_disk_1_0   114.0966900  65.6463800000             7.8580 0.009   6.3650000 0.009    22.4600 0.03     15.5800 0.02   43.43   0.06   108.360 0.08    99.700 0.3    11.3280 0.007    20.0900 0.02     24.1700 0.03     25.510 0.04    24.660 0.04        ... ...    ...         ...     30.000 0.2     28.400 0.2     22.400 0.2    
NGC2543_1_spiral_disk_1_0   123.2286600  36.2548200000             0.0093 <       0.0078000 <         0.0790 0.004     0.0590 0.003  0.065   <        0.380 0.01       ... ...     0.0180 0.002     0.0250 0.003     0.0710 0.005     0.070 0.006    0.063 <           ... ...    ...         ...      0.220 <        0.120 <        0.190 <      
NGC2543_10_spiral_disk_1_0  123.2376300  36.2469170000             0.1740 0.006   0.1550000 0.005     0.5000 0.01      0.3220 0.007  1.5     0.02     4.650 0.03       ... ...     0.2410 0.004     0.4050 0.005     0.4820 0.006     0.511 0.008    0.560 0.01        ... ...    ...         ...      0.760 0.05     0.580 0.03     0.550 0.03   
NGC2543_11_spiral_disk_1_0  123.2440500  36.2622450000             0.0300 0.002   0.0300000 0.002     0.2430 0.007     0.1580 0.005  0.58    0.01     1.830 0.02       ... ...     0.0770 0.002     0.1380 0.003     0.1910 0.004     0.240 0.006    0.269 0.009       ... ...    ...         ...      0.450 0.04     0.450 0.02     0.520 0.03   
NGC2543_12_spiral_disk_1_0  123.2420200  36.2476710000             0.2320 0.004   0.2230000 0.004     0.6200 0.01      0.4530 0.008  1.96    0.02     5.650 0.04       ... ...     0.3090 0.003     0.4190 0.004     0.5040 0.007     0.483 0.009    0.490 0.01        ... ...    ...         ...      0.950 0.04     0.780 0.04     0.600 0.04   
NGC2543_13_spiral_disk_1_0  123.2484700  36.2611000000             0.0640 0.003   0.0680000 0.003     0.5110 0.007     0.3220 0.005  0.89    0.01     2.550 0.03       ... ...     0.1380 0.003     0.3590 0.004     0.5010 0.006     0.604 0.008    0.690 0.01        ... ...    ...         ...      1.140 0.03     0.760 0.02     1.250 0.03   
NGC2543_14_spiral_disk_1_0  123.2476100  36.2547420000             0.0450 0.004   0.0380000 0.004     1.3200 0.01      0.8110 0.009  1.42    0.02     3.550 0.04       ... ...     0.0880 0.003     0.5040 0.008     0.9700 0.02      1.460 0.03     1.750 0.03        ... ...    ...         ...      3.400 0.06     2.740 0.04     2.750 0.05   
NGC2543_15_spiral_disk_1_0  123.2495200  36.2589410000             0.1030 0.002   0.0930000 0.002     0.8110 0.009     0.5380 0.006  1.54    0.01     4.450 0.03       ... ...     0.1970 0.003     0.4880 0.004     0.6970 0.007     0.876 0.009    1.040 0.01        ... ...    ...         ...      1.610 0.04     1.180 0.03     1.320 0.04   
NGC2543_16_spiral_disk_1_0  123.2486700  36.2514340000             0.1480 0.003   0.1410000 0.003     0.4800 0.01      0.3160 0.007  1.21    0.02     3.640 0.04       ... ...     0.1430 0.003     0.2210 0.005     0.3100 0.01      0.340 0.02     0.390 0.02        ... ...    ...         ...      0.630 0.05     0.690 0.04     0.320 <      
NGC2543_17_spiral_disk_1_0  123.2556400  36.2687190000             0.0044 0.0004  0.0050000 0.0005    0.0540 0.002     0.0290 0.002  0.058   0.006    0.282 0.006      ... ...     0.0150 0.002     0.0134 0.0009    0.0300 0.001     0.028 0.002    0.040 <           ... ...    ...         ...      0.180 <        0.120 <        0.150 <      
NGC2543_18_spiral_disk_1_0  123.2563600  36.2575950000             0.0270 0.002   0.0280000 0.002     0.1440 0.003     0.0940 0.002  0.149   0.008    0.400 0.01       ... ...     0.0180 0.002     0.0630 0.002     0.0790 0.003     0.101 0.004    0.082 0.007       ... ...    ...         ...      0.220 <        0.120 <        0.190 <      
NGC2543_2_spiral_disk_1_0   123.2255800  36.2484210000             0.0240 0.001   0.0240000 0.001     0.0830 0.003     0.0550 0.002  0.173   0.008    0.560 0.01       ... ...     0.0300 0.002     0.0480 0.001     0.0570 0.002     0.058 0.003    0.118 0.006       ... ...    ...         ...      0.410 0.03     0.120 <        0.160 <      
NGC2543_3_spiral_disk_1_0   123.2309100  36.2564080000             0.0130 <       0.0097000 <         0.1470 0.005     0.0930 0.004  0.25    0.01     0.900 0.02       ... ...     0.0190 <         0.0590 0.005     0.0980 0.008     0.130 0.01     0.160 0.01        ... ...    ...         ...      0.270 <        0.190 0.02     0.230 0.03   
NGC2543_4_spiral_disk_1_0   123.2253700  36.2430370000             0.0182 0.0007  0.0126000 0.0007    0.0440 0.002     0.0350 0.002  0.172   0.006    0.415 0.008      ... ...     0.0220 0.002     0.0480 0.001     0.0540 0.001     0.042 0.002    0.111 0.006       ... ...    ...         ...      0.180 <        0.110 <        0.170 0.02   
NGC2543_5_spiral_disk_1_0   123.2256600  36.2408760000             0.0094 0.0007  0.0100000 0.0007    0.0480 0.002     0.0130 0.002  0.131   0.006    0.242 0.007      ... ...     0.0210 0.002     0.0230 0.001     0.0430 0.001     0.043 0.002    0.041 0.006       ... ...    ...         ...      0.170 <        0.110 <        0.130 <      
NGC2543_6_spiral_disk_1_0   123.2347700  36.2537900000             0.0570 0.001   0.0350000 0.001     1.8400 0.01      1.2690 0.007  2.23    0.02     5.560 0.03       ... ...     0.2660 0.003     1.2220 0.006     2.2000 0.01      3.030 0.02     3.450 0.03        ... ...    ...         ...      4.340 0.06     3.510 0.04     3.460 0.04   
NGC2543_7_spiral_disk_1_0   123.2336100  36.2498780000             0.0260 0.003   0.0210000 <         0.4100 0.01      0.3040 0.007  0.85    0.01     2.840 0.03       ... ...     0.0490 0.004     0.2800 0.02      0.4000 0.03      0.510 0.06     0.640 0.06        ... ...    ...         ...      1.170 0.05     0.800 0.03     0.620 0.04   
NGC2543_8_spiral_disk_1_0   123.2379900  36.2611410000             0.0310 0.001   0.0300000 0.001     0.1720 0.008     0.1360 0.005  0.49    0.01     1.470 0.03       ... ...     0.0740 0.002     0.0690 0.003     0.1100 0.005     0.124 0.007    0.150 0.01        ... ...    ...         ...      0.280 0.04     0.270 0.03     0.250 0.03   
NGC2543_9_spiral_disk_1_0   123.2348200  36.2464030000             0.1090 0.004   0.1090000 0.004     0.5570 0.009     0.3140 0.007  1.28    0.01     3.370 0.02       ... ...     0.1670 0.003     0.4200 0.004     0.6120 0.006     0.706 0.008    0.620 0.01        ... ...    ...         ...      0.650 0.05     0.570 0.03     0.480 0.03   
NGC2639_11_spiral_disk_1_0  130.9184100  50.2010220000             0.0300 0.002   0.0270000 0.002     0.8090 0.008     0.5100 0.004  0.89    0.02     2.030 0.02     3.400 0.03    0.0470 0.003     0.2090 0.007     0.4100 0.01      0.580 0.02     0.780 0.03     0.4600 0.02   1.93e-15    9e-17    1.980 0.03     1.390 0.03     1.220 0.05   
NGC2639_12_spiral_disk_1_0  130.9192900  50.2114260000             0.0015 <       0.0020000 0.0003    0.0220 <         0.0230 <      0.063   <        0.067 <        0.130 <       0.0110 <         0.0098 <         0.0230 0.002     0.026 <        0.051 <        0.0250 <      1.6e-16     <        0.150 <        0.100 <        0.160 <      
NGC2639_13_spiral_disk_1_0  130.9125100  50.1935080000             0.0012 <       0.0019000 <         0.0400 0.003     0.0220 <      0.066   <        0.090 0.01     0.150 0.01    0.0110 <         0.0088 <         0.0150 <         0.023 <        0.048 <        0.0250 <      1.6e-16     <        0.120 <        0.220 0.01     0.180 0.02   
NGC2639_14_spiral_disk_1_0  130.9127400  50.2029680000             0.0470 0.002   0.0170000 0.001     4.7300 0.03      2.9700 0.02   4.12    0.02    10.250 0.09    18.300 0.3     0.2390 0.008     0.9800 0.04      2.1000 0.1       3.000 0.1      4.500 0.2      2.5500 0.03   1.21e-14    2e-16    9.500 0.1      7.600 0.1      7.500 0.1    
NGC2639_15_spiral_disk_1_0  130.9141800  50.2127510000             0.0021 <       0.0021000 <         0.0810 0.004     0.0370 0.004  0.077   <        0.100 0.01     0.180 <       0.0110 <         0.0230 0.002     0.0520 0.004     0.072 0.006    0.065 <        0.0340 <      1.6e-16     <        0.130 <        0.140 <        0.160 <      
NGC2639_16_spiral_disk_1_0  130.9110700  50.1951300000             0.0018 <       0.0024000 0.0003    0.0430 0.004     0.0260 <      0.067   <        0.073 <        0.100 <       0.0110 <         0.0200 0.002     0.0540 0.003     0.075 0.005    0.057 <        0.0270 <      1.6e-16     <        0.130 <        0.110 <        0.140 <      
NGC2639_17_spiral_disk_1_0  130.9085300  50.2133650000             0.0064 <       0.0050000 <         0.1890 0.005     0.0850 0.005  0.087   <        0.160 0.01     0.400 0.02    0.0130 <         0.0600 0.003     0.1540 0.007     0.220 0.01     0.170 0.02     0.0790 <      1.8e-16     <        0.690 0.03     0.500 0.02     0.280 0.03   
NGC2639_18_spiral_disk_1_0  130.9093900  50.2149050000             0.0020 <       0.0020000 <         0.1050 0.003     0.0260 <      0.071   <        0.090 0.01     0.160 <       0.0110 <         0.0250 0.002     0.0580 0.004     0.082 0.006    0.063 <        0.0280 <      1.6e-16     <        0.160 0.02     0.140 <        0.160 <      
NGC2639_19_spiral_disk_1_0  130.9058800  50.1970020000             0.0020 <       0.0021000 <         0.1030 0.004     0.0310 0.004  0.076   <        0.076 <        0.130 <       0.0120 <         0.0230 0.002     0.0560 0.004     0.078 0.006    0.063 <        0.0290 <      1.6e-16     <        0.160 <        0.092 <        0.170 <      
NGC2639_2_spiral_disk_1_0   130.9273700  50.1935730000             0.0011 <       0.0013000 <         0.0200 0.002     0.0170 <      0.07    0.009    0.053 <        0.150 <       0.0110 <         0.0066 <         0.0099 <         0.016 <        0.044 <        0.0240 <      1.6e-16     <        0.110 <        0.085 <        0.130 <      
NGC2639_20_spiral_disk_1_0  130.9055400  50.1984870000             0.0043 <       0.0035000 <         0.1380 0.005     0.0580 0.004  0.093   <        0.150 0.01     0.210 0.02    0.0130 <         0.0520 0.004     0.1170 0.007     0.160 0.01     0.100 <        0.0680 <      1.8e-16     <        0.220 0.03     0.250 0.02     0.200 <      
NGC2639_21_spiral_disk_1_0  130.9060700  50.2140510000             0.0066 <       0.0047000 <         0.2010 0.004     0.0910 0.005  0.091   <        0.200 0.01     0.540 0.02    0.0130 <         0.0600 0.003     0.1390 0.007     0.210 0.01     0.120 0.02     0.0800 <      1.8e-16     <        0.260 <        0.460 0.03     0.210 <      
NGC2639_22_spiral_disk_1_0  130.9049300  50.2081050000             0.0350 0.002   0.0110000 0.001     5.0900 0.03      3.1700 0.02   3.92    0.03     8.360 0.08    14.100 0.2     0.2600 0.01      1.1100 0.06      2.4000 0.1       3.500 0.2      5.100 0.2      1.9700 0.03   4.2e-15     1e-16    9.700 0.1      8.300 0.1      8.200 0.1    
NGC2639_23_spiral_disk_1_0  130.9025600  50.2017960000             0.0120 <       0.0077000 <         0.2880 0.005     0.1810 0.006  0.17    0.02     0.290 0.01     0.960 0.03    0.0210 <         0.1100 0.01      0.2200 0.02      0.320 0.03     0.360 0.04     0.1700 <      2.1e-16     <        0.630 0.02     0.520 0.02     0.510 0.04   
NGC2639_24_spiral_disk_1_0  130.9032000  50.2112440000             0.0190 0.003   0.0150000 0.001     1.0800 0.02      0.6300 0.01   1.07    0.02     2.800 0.03     4.670 0.06    0.0420 0.003     0.2800 0.01      0.5500 0.02      0.780 0.03     1.080 0.05     0.4400 0.02   1.05e-15    9e-17    2.100 0.05     2.010 0.04     2.180 0.04   
NGC2639_25_spiral_disk_1_0  130.9000400  50.1972580000             0.0013 <       0.0017000 <         0.0210 0.003     0.0190 <      0.066   0.009    0.080 0.01     0.140 <       0.0110 <         0.0079 <         0.0130 <         0.021 <        0.046 <        0.0240 <      1.6e-16     <        0.140 <        0.085 <        0.160 <      
NGC2639_26_spiral_disk_1_0  130.8992900  50.2039840000             0.0120 <       0.0073000 <         0.2870 0.005     0.1910 0.004  0.092   <        0.550 0.01     0.670 0.04    0.0180 <         0.1120 0.008     0.2100 0.02      0.290 0.02     0.360 0.03     0.1500 <      2.1e-16     <        0.610 0.03     0.370 0.02     0.350 0.03   
NGC2639_29_spiral_disk_1_0  130.8974400  50.2167600000             0.0014 <       0.0017000 <         0.0250 <         0.0240 <      0.072   <        0.067 <        0.130 <       0.0110 <         0.0180 0.002     0.0440 0.003     0.037 0.004    0.053 <        0.0260 <      1.6e-16     <        0.180 <        0.120 <        0.130 <      
NGC2639_3_spiral_disk_1_0   130.9274700  50.2036480000             0.0015 <       0.0015000 <         0.0220 <         0.0190 <      0.068   <        0.060 <        0.100 <       0.0110 <         0.0091 <         0.0240 0.002     0.027 0.003    0.049 <        0.0250 <      1.6e-16     <        0.170 <        0.084 <        0.160 <      
NGC2639_30_spiral_disk_1_0  130.8955100  50.2076830000             0.0084 <       0.0054000 <         0.2070 0.005     0.1210 0.005  0.082   <        0.160 0.01     0.440 0.03    0.0150 <         0.0800 0.005     0.1540 0.009     0.220 0.01     0.210 0.02     0.1100 <      1.9e-16     <        0.180 <        0.320 0.03     0.260 0.04   
NGC2639_31_spiral_disk_1_0  130.8959100  50.2109000000             0.0080 <       0.0055000 <         0.2640 0.005     0.1660 0.005  0.2     0.01     0.360 0.01     0.610 0.02    0.0140 <         0.0960 0.004     0.1950 0.008     0.290 0.01     0.340 0.02     0.1300 <      1.9e-16     <        0.550 0.03     0.530 0.03     0.390 0.03   
NGC2639_32_spiral_disk_1_0  130.8933100  50.2032530000             0.0014 <       0.0017000 <         0.0230 <         0.0230 <      0.063   <        0.063 <        0.170 <       0.0110 <         0.0095 <         0.0200 0.002     0.030 0.004    0.050 <        0.0250 <      1.6e-16     <        0.110 <        0.120 <        0.130 <      
NGC2639_33_spiral_disk_1_0  130.8924400  50.2096090000             0.0024 <       0.0021000 <         0.0800 0.004     0.0580 0.004  0.072   <        0.130 0.01     0.160 0.02    0.0120 <         0.0300 0.002     0.0700 0.004     0.082 0.006    0.066 <        0.0420 <      1.7e-16     <        0.160 <        0.160 <        0.210 <      
NGC2639_34_spiral_disk_1_0  130.8940600  50.2127150000             0.0033 <       0.0030000 <         0.1310 0.004     0.0530 0.004  0.071   <        0.130 0.01     0.130 <       0.0120 <         0.0350 0.002     0.1000 0.004     0.111 0.006    0.100 0.01     0.0550 <      1.7e-16     <        0.190 <        0.160 <        0.190 <      
NGC2639_35_spiral_disk_1_0  130.8932000  50.2154340000             0.0015 0.0002  0.0024000 0.0002    0.0520 0.003     0.0210 <      0.058   <        0.058 <        0.110 0.01    0.0120 <         0.0170 0.001     0.0400 0.002     0.057 0.004    0.050 <        0.0260 <      1.6e-16     <        0.290 0.02     0.150 0.02     0.150 <      
NGC2639_36_spiral_disk_1_0  130.8896700  50.2152860000             0.0016 <       0.0023000 <         0.0180 <         0.0190 <      0.064   <        0.059 <        0.100 0.01    0.0110 <         0.0077 <         0.0120 <         0.019 <        0.047 <        0.0250 <      1.6e-16     <        0.260 0.02     0.100 <        0.130 <      
NGC2639_37_spiral_disk_1_0  130.8861300  50.2109130000             0.0014 <       0.0015000 <         0.0150 <         0.0170 <      0.065   <        0.116 0.008    0.072 <       0.0110 <         0.0070 <         0.0110 <         0.017 <        0.045 <        0.0240 <      1.6e-16     <        0.130 <        0.100 <        0.140 <      
NGC2639_38_spiral_disk_1_0  130.8867500  50.2134230000             0.0028 0.0002  0.0033000 0.0002    0.0150 <         0.0180 <      0.063   <        0.165 0.008    0.072 <       0.0110 <         0.0140 0.001     0.0230 0.002     0.028 0.002    0.045 <        0.0270 <      1.6e-16     <        0.130 <        0.090 0.01     0.120 <      
NGC2639_4_spiral_disk_1_0   130.9250300  50.2018650000             0.0025 <       0.0019000 <         0.1140 0.004     0.0270 <      0.064   <        0.090 0.01     0.100 <       0.0120 <         0.0290 0.002     0.0760 0.004     0.084 0.006    0.086 0.009    0.0280 <      1.7e-16     <        0.310 0.03     0.140 <        0.370 0.03   
NGC2639_5_spiral_disk_1_0   130.9266100  50.2060450000             0.0015 <       0.0015000 0.0002    0.0290 0.003     0.0190 <      0.065   <        0.102 0.009    0.100 <       0.0110 <         0.0086 <         0.0140 <         0.022 <        0.047 <        0.0240 <      1.5e-16     <        0.150 <        0.110 <        0.180 0.02   
NGC2639_6_spiral_disk_1_0   130.9239500  50.1971860000             0.0018 <       0.0019000 <         0.0680 0.004     0.0340 0.004  0.07    0.01     0.140 0.01     0.150 <       0.0120 <         0.0310 0.002     0.0610 0.003     0.083 0.005    0.057 <        0.0300 <      1.7e-16     <        0.210 0.03     0.180 0.02     0.140 <      
NGC2639_7_spiral_disk_1_0   130.9223700  50.1938980000             0.0012 <       0.0018000 0.0002    0.0310 0.003     0.0180 <      0.062   <        0.120 0.01     0.081 <       0.0110 <         0.0100 0.001     0.0230 0.002     0.023 0.003    0.047 <        0.0250 <      1.6e-16     <        0.160 0.02     0.100 <        0.120 <      
NGC2639_8_spiral_disk_1_0   130.9184000  50.2080120000             0.0097 <       0.0074000 <         0.1950 0.005     0.1090 0.005  0.087   <        0.200 0.01     0.700 0.02    0.0130 <         0.0680 0.004     0.1440 0.008     0.210 0.01     0.190 0.02     0.0760 <      1.9e-16     <        0.460 0.04     0.340 0.02     0.300 0.03   
NGC2639_9_spiral_disk_1_0   130.9180700  50.1963610000             0.0054 <       0.0054000 <         0.1340 0.005     0.0840 0.005  0.09    0.01     0.090 0.01     0.280 0.02    0.0130 <         0.0610 0.003     0.1160 0.005     0.173 0.008    0.140 0.01     0.0650 <      1.8e-16     <        0.220 0.03     0.280 0.02     0.170 <      
NGC2841_1_spiral_disk_1_0   140.5637900  50.9281030000             0.0496 0.0004  0.0404000 0.0003    0.8520 0.005     0.4860 0.003  0.681   0.008    1.290 0.009    1.190 0.05    0.0670 0.001     0.4030 0.003     0.7730 0.006     1.117 0.008    0.450 0.01     0.5800 0.01   5.9e-15     4e-16    0.810 0.09     1.340 0.06     0.760 0.08   
NGC2841_10_spiral_disk_1_0  140.4865300  51.0124750000             0.1480 0.002   0.1054000 0.0009    3.6200 0.02      2.2700 0.01   4.29    0.02     9.600 0.04    10.500 0.2     0.1600 <         1.0700 0.07      3.1500 0.04      4.000 0.02     2.500 0.1      2.2300 0.02   1.93e-14    5e-16   10.500 0.2      6.400 0.1      8.000 0.1    
NGC2841_11_spiral_disk_1_0  140.4436100  51.0199580000             0.0089 <       0.0016000 0.0001    0.5570 0.004     0.2250 0.003  0.203   0.007    0.148 0.008    0.320 <       0.0130 <         0.0830 0.005     0.3900 0.01      0.640 0.01     0.110 <        0.3500 <      1.2e-15     <        0.610 <        0.410 <        0.610 <      
NGC2841_12_spiral_disk_1_0  140.4730200  51.0203050000             0.1000 0.01    0.0710000 0.0005    1.8450 0.004     1.1590 0.003  2.05    0.01     4.298 0.008    4.420 0.06    1.6000 <         0.6500 0.07      2.3100 0.05      3.190 0.05     5.900 <        1.5200 0.01   1.95e-14    5e-16    4.800 0.1      5.300 0.1      3.900 0.1    
NGC2841_13_spiral_disk_1_0  140.5098400  51.0178030000             0.0136 0.0006  0.0082000 0.0004    1.1740 0.004     0.6790 0.004  0.56    0.01     0.850 0.01     0.740 0.07    0.0660 <         0.5000 0.04      1.0600 0.05      1.530 0.03     1.000 0.1      1.1900 0.01   3.08e-14    4e-16    4.500 0.1      6.610 0.09     3.200 0.1    
NGC2841_2_spiral_disk_1_0   140.5487300  50.9399930000             0.2060 0.0008  0.1500000 0.0006    2.7750 0.008     1.6790 0.005  3.21    0.01     7.740 0.02     8.810 0.09    0.2860 0.002     1.3250 0.004     2.6100 0.008     3.610 0.01     3.450 0.01     1.9700 0.02   2.68e-14    4e-16    6.400 0.1      6.170 0.09     5.100 0.1    
NGC2841_3_spiral_disk_1_0   140.5254500  50.9426430000             0.1570 0.001   0.1102000 0.0007    3.8400 0.01      2.2600 0.009  3.1     0.02     7.800 0.02     8.800 0.1     0.2540 0.002     1.6720 0.004     3.3380 0.008     4.980 0.01     5.850 0.02     2.1600 0.02   1.94e-14    5e-16   12.600 0.2      9.900 0.1      9.400 0.2    
NGC2841_4_spiral_disk_1_0   140.5423900  50.9542770000             0.2750 0.001   0.1686000 0.0007    6.8000 0.03      4.2800 0.02   6.77    0.03    14.440 0.06    19.000 0.3     0.5780 0.002     3.0110 0.005     5.9130 0.009     8.780 0.01    10.830 0.02     3.4900 0.02   2.94e-14    4e-16   21.400 0.3     17.100 0.2     18.000 0.2    
NGC2841_5_spiral_disk_1_0   140.5051100  50.9626480000             0.2660 0.002   0.1540000 0.001    11.6700 0.03      6.9700 0.02   5.7     0.06     5.920 0.09    11.100 0.4     0.9710 0.006     5.5700 0.03     11.6500 0.07     17.900 0.1     22.100 0.1      6.1500 0.05   1.35e-14    5e-16   42.500 0.4     34.700 0.3     33.900 0.3    
NGC2841_7_spiral_disk_1_0   140.4925200  50.9905820000             0.2860 0.002   0.1670000 0.001     6.8200 0.05      3.9400 0.03   5.69    0.05    14.190 0.08    21.500 0.4     0.9300 0.02      3.9100 0.06      7.5100 0.05     10.850 0.04    14.900 0.1      5.0600 0.04   6.19e-14    6e-16   25.100 0.3     19.200 0.2     22.300 0.3    
NGC2841_8_spiral_disk_1_0   140.4868800  50.9970400000             0.2110 0.002   0.1160000 0.001     7.8600 0.03      4.7000 0.02   6.96    0.04    15.320 0.07    23.500 0.3     0.6200 0.02      2.7100 0.07      6.0000 0.04      9.250 0.03    12.300 0.1      4.2100 0.03   5.24e-14    6e-16   26.200 0.3     18.900 0.2     21.500 0.2    
NGC3049_1_spiral_disk_1_0   148.7022100   9.2637204000             0.0900 0.002   0.0730000 0.001     1.4270 0.004     0.9310 0.003  1.97    0.01     5.410 0.02     6.510 0.09    0.0350 <         0.2130 0.001     0.0150 <        10.050 0.05     8.640 0.05    11.4400 0.05   2.19e-14    2e-16    3.100 0.06     2.190 0.04     2.250 0.06   
NGC3049_2_spiral_disk_1_0   148.7115800   9.2778364000             0.0410 0.005   0.0240000 <         1.3030 0.006     0.7980 0.004  1.39    0.01     3.670 0.02     4.400 0.1     0.0850 <         0.2120 0.002     0.0300 <        10.910 0.09     9.500 0.08    12.1800 0.06   9.3e-15     2e-16    3.170 0.05     2.280 0.04     2.300 0.06   
NGC3049_3_spiral_disk_1_0   148.7099600   9.2627222000             0.0340 0.001   0.0313000 0.0009    0.4480 0.004     0.2450 0.004  0.39    0.01     1.500 0.02     2.550 0.08    0.0300 <         0.0691 0.0008    0.0110 <         2.720 0.04     1.580 0.04     3.7800 0.06   1.15e-14    2e-16    0.390 <        0.270 <        0.480 <      
NGC3049_4_spiral_disk_1_0   148.7133000   9.2673672000             0.0650 <       0.0380000 0.004     0.2320 0.006     0.1160 0.004  0.25    0.01     0.840 0.02     3.110 0.08    0.0370 <         0.0190 0.001     0.0160 <         1.290 0.05     0.950 0.05     1.9600 0.07   6.3e-15     1e-16    0.390 0.05     0.270 <        0.460 <      
NGC3184_1_spiral_disk_1_0   154.6268000  41.4231250000                ... ...           ... ...       0.6870 0.006     0.3540 0.005  1.05    0.02     3.320 0.02     2.290 0.08    0.0130 0.001     0.2970 0.003     0.5180 0.004     0.579 0.004    0.045 <        3.3000 0.1    8.3e-15     5e-16    0.750 <        0.510 <        0.710 <      
NGC3184_10_spiral_disk_1_0  154.5598600  41.3977400000                ... ...           ... ...       3.1000 0.01      2.0970 0.009  8.83    0.03    25.830 0.06    23.900 0.2     0.8900 0.002     1.4880 0.003     2.2760 0.004     2.375 0.006    2.458 0.007   23.6000 0.2    1.244e-13   5e-16    2.600 0.1      2.100 0.1      3.500 0.1    
NGC3184_11_spiral_disk_1_0  154.5920200  41.4629520000                ... ...           ... ...       2.0710 0.004     1.3010 0.005  3.66    0.02     9.240 0.02     8.090 0.09    0.5840 0.002     1.5280 0.003     2.0080 0.004     2.126 0.005    1.121 0.006   19.4000 0.1    4.49e-14    5e-16    0.760 <        0.560 <        1.100 0.1    
NGC3184_12_spiral_disk_1_0  154.5434800  41.3885430000                ... ...           ... ...       0.7500 0.01      0.3640 0.008  0.95    0.02     4.070 0.03     2.200 0.1     0.0100 0.001     0.2380 0.002     0.3920 0.002     0.588 0.003    0.425 0.005    5.4000 <      1.4e-15     <        0.900 0.1      0.530 0.07     0.680 <      
NGC3184_13_spiral_disk_1_0  154.5691800  41.4388850000                ... ...           ... ...       8.4500 0.02      5.6800 0.02   18.46   0.05    53.000 0.1     51.400 0.3     1.3000 0.1       3.2100 0.04      5.5300 0.03      6.800 0.05     9.500 0.2     54.3000 0.3    1.067e-13   5e-16   17.200 0.2     14.400 0.1     13.200 0.1    
NGC3184_14_spiral_disk_1_0  154.5459100  41.4128160000                ... ...           ... ...       7.0900 0.02      4.6100 0.02   17.3    0.04    51.300 0.1     55.200 0.3     2.1070 0.002     3.6860 0.003     5.3390 0.005     5.831 0.006    5.738 0.008   51.4000 0.3    1.929e-13   6e-16    7.700 0.1      8.200 0.1      6.000 0.1    
NGC3184_15_spiral_disk_1_0  154.5685800  41.4626380000                ... ...           ... ...       2.4030 0.003     1.6680 0.005  5.73    0.03    15.300 0.03    16.100 0.1     0.7900 <         1.2700 0.04      2.0600 0.02      2.720 0.04     1.100 <       18.7000 0.1    5.1e-14     5e-16    1.500 0.1      0.600 <        0.730 <      
NGC3184_16_spiral_disk_1_0  154.5397900  41.4209750000                ... ...           ... ...       4.8100 0.02      3.1300 0.01   9.67    0.04    29.010 0.08    24.700 0.2     0.9010 0.003     2.1940 0.004     3.7650 0.005     4.584 0.006    4.083 0.007   34.7000 0.2    6.86e-14    5e-16    4.900 0.1      4.230 0.09     4.500 0.1    
NGC3184_17_spiral_disk_1_0  154.5192900  41.4025240000                ... ...           ... ...       1.0790 0.009     0.4700 0.007  0.76    0.02     4.030 0.03     0.720 <       0.1390 0.002     0.8020 0.008     1.0500 0.01      1.190 0.02     0.440 0.03     8.9000 0.2    1.25e-14    5e-16    2.900 0.1      0.900 0.07     1.170 0.09   
NGC3184_18_spiral_disk_1_0  154.5270900  41.4127300000                ... ...           ... ...       1.9700 0.01      1.3480 0.009  4.79    0.03    13.310 0.04     7.200 0.1     0.5420 0.003     1.2360 0.004     1.8450 0.005     2.193 0.005    1.868 0.007   18.1000 0.2    4.33e-14    5e-16    1.400 0.1      1.720 0.09     1.200 0.1    
NGC3184_19_spiral_disk_1_0  154.5409500  41.4447890000                ... ...           ... ...       4.3700 0.02      3.0600 0.01   15.18   0.03    45.860 0.07    41.000 0.2     1.7370 0.002     2.9320 0.002     3.9960 0.003     3.951 0.004    4.314 0.006   39.1000 0.2    1.854e-13   5e-16    4.400 0.1      4.290 0.08     3.400 0.1    
NGC3184_2_spiral_disk_1_0   154.6062600  41.3981140000                ... ...           ... ...       2.5100 0.01      1.5910 0.009  4.41    0.03    12.010 0.03     8.900 0.2     0.2780 0.001     1.2150 0.002     1.9940 0.003     2.479 0.004    1.443 0.006   20.6000 0.2    4.14e-14    5e-16    0.800 <        1.550 0.08     1.600 0.1    
NGC3184_20_spiral_disk_1_0  154.5107900  41.3954200000                ... ...           ... ...       2.0210 0.004     1.2660 0.005  0.46    0.02     0.900 0.02     0.490 <       0.1955 0.0009    1.6220 0.003     2.7490 0.006     3.824 0.008    3.856 0.009   29.0000 <      1.3e-15     <        5.000 0.1      4.900 0.06     2.880 0.09   
NGC3184_21_spiral_disk_1_0  154.5329800  41.4367610000                ... ...           ... ...       2.4700 0.02      1.6500 0.01   10.69   0.04    32.670 0.08    25.900 0.2     1.0840 0.002     1.8130 0.005     2.0370 0.008     1.958 0.009    2.160 0.01    19.8000 0.2    7.12e-14    5e-16    3.800 0.1      3.310 0.09     3.600 0.1    
NGC3184_22_spiral_disk_1_0  154.5254200  41.4264110000                ... ...           ... ...       2.7700 0.01      1.6800 0.01   6.04    0.04    18.280 0.06    12.100 0.2     0.6050 0.002     1.1400 0.002     1.5690 0.004     2.000 0.004    1.799 0.006   16.4000 0.2    3.82e-14    6e-16    0.850 <        0.630 0.09     0.900 0.1    
NGC3184_23_spiral_disk_1_0  154.5051000  41.4161100000                ... ...           ... ...       1.3090 0.005     0.6380 0.007  1.39    0.02     3.800 0.02     4.070 0.08    0.1620 0.001     0.6990 0.001     1.0850 0.002     1.084 0.003    0.121 0.004    9.2000 0.1    3.26e-14    4e-16    1.000 0.1      0.470 <        0.730 0.09   
NGC3184_24_spiral_disk_1_0  154.5105000  41.4539200000                ... ...           ... ...       0.5680 0.004     0.2810 0.004  0.71    0.02     2.170 0.02     2.210 0.07    0.2720 0.001     0.3220 0.001     0.4170 0.002     0.345 0.003    0.233 0.006    4.8100 0.09   3.55e-14    4e-16    0.700 <        0.420 <        0.640 <      
NGC3184_3_spiral_disk_1_0   154.6311900  41.4450300000                ... ...           ... ...       1.3920 0.008     0.8430 0.006  2.09    0.02     5.290 0.02     5.300 0.08    0.5020 0.001     0.9630 0.003     1.3300 0.006     1.467 0.008    1.032 0.009   10.5000 0.1    3.26e-14    4e-16    1.300 0.1      1.770 0.07     0.800 0.1    
NGC3184_4_spiral_disk_1_0   154.5838500  41.3828840000                ... ...           ... ...       1.2700 0.01      0.7660 0.009  2.33    0.03     7.470 0.04     5.400 0.1     0.2270 0.001     0.4500 0.002     0.7130 0.003     1.004 0.003    0.831 0.005    9.4000 0.2    3.8e-14     5e-16    1.500 0.1      0.550 <        0.700 <      
NGC3184_5_spiral_disk_1_0   154.6051200  41.4163340000                ... ...           ... ...       3.2900 0.02      2.3500 0.01   11.33   0.04    33.280 0.07    25.600 0.2     0.9130 0.001     1.5960 0.003     2.3860 0.004     2.540 0.005    2.925 0.007   23.5000 0.3    1.007e-13   5e-16    3.800 0.1      2.800 0.1      2.500 0.1    
NGC3184_6_spiral_disk_1_0   154.5870000  41.4010230000                ... ...           ... ...       2.7300 0.02      2.0300 0.01   7.31    0.03    20.910 0.07    15.200 0.2     0.6930 0.002     1.6790 0.003     2.3730 0.004     2.994 0.006    3.582 0.008   23.0000 0.2    5.63e-14    5e-16    5.000 0.1      4.790 0.09     3.500 0.1    
NGC3184_7_spiral_disk_1_0   154.5722400  41.3922550000                ... ...           ... ...       3.1300 0.01      1.8400 0.01   5.75    0.03    17.240 0.05    13.100 0.2     0.3710 0.002     1.1810 0.002     2.0170 0.003     2.291 0.004    1.992 0.006   20.5000 0.2    5.94e-14    5e-16    3.100 0.1      2.550 0.09     1.800 0.1    
NGC3184_8_spiral_disk_1_0   154.5875500  41.4459970000                ... ...           ... ...       3.5600 0.03      2.4100 0.02   11.48   0.05    35.480 0.09    29.800 0.3     0.9000 0.1       1.9700 0.03      2.5900 0.02      2.710 0.04     4.200 0.2     25.0000 0.3    5.55e-14    6e-16    6.400 0.1      5.100 0.1      6.000 0.1    
NGC3184_9_spiral_disk_1_0   154.5671400  41.4098520000                ... ...           ... ...       7.1700 0.02      4.6200 0.02   11.73   0.05    33.900 0.1     25.200 0.3     0.9200 0.004     3.4430 0.009     6.0100 0.02      8.080 0.02     8.910 0.03    58.4000 0.2    5.16e-14    6e-16   12.300 0.2     12.900 0.1     10.900 0.1    
NGC3344_1_spiral_disk_1_0   160.8575200  24.9176190000             2.0910 0.006   1.4350000 0.004    16.8800 0.02     10.7400 0.02   27.23   0.05    67.990 0.06    48.700 0.3     4.0980 0.008    10.9900 0.02     16.8000 0.03     20.630 0.05    18.880 0.06        ... ...    ...         ...     37.400 0.3     30.400 0.2     20.900 0.3    
NGC3344_2_spiral_disk_1_0   160.8761900  24.9496020000             0.8900 0.003   0.5340000 0.002     9.7700 0.01      6.1200 0.01   15.83   0.04    38.070 0.06    24.300 0.2     1.5790 0.003     6.7770 0.006     9.8800 0.01     12.350 0.02     9.720 0.02        ... ...    ...         ...     18.500 0.3     16.200 0.2      8.400 0.2    
NGC3344_3_spiral_disk_1_0   160.9031400  24.9201740000             2.8970 0.006   1.3870000 0.004   278.3600 0.02    167.6500 0.02   131.91  0.05   135.170 0.06    74.300 0.3    51.8300 0.01     50.9500 0.04     72.1700 0.04    109.010 0.05   175.500 0.2         ... ...    ...         ...    845.400 0.3    749.000 0.2    608.700 0.2    
NGC3344_4_spiral_disk_1_0   160.9023200  24.8941460000             0.7660 0.003   0.4790000 0.002     5.8960 0.008     3.4900 0.01   7.93    0.05    19.610 0.05    15.400 0.2     0.6060 0.003     3.9700 0.006     5.7700 0.01      6.690 0.02     2.450 0.02        ... ...    ...         ...     10.000 0.3     11.400 0.1      7.400 0.2    
NGC3344_5_spiral_disk_1_0   160.9115800  24.8859800000             0.2590 0.001   0.2880000 0.001     1.8300 0.01      5.6500 0.01   1.13    0.07    26.500 0.4      0.990 <       0.0130 <         1.1520 0.003     1.6850 0.008     1.350 0.01     0.120 <           ... ...    ...         ...      1.300 <        0.750 <        1.200 <      
NGC3367_1_spiral_disk_1_0   161.6331900  13.7577910000             0.0670 0.007   0.0830000 0.007     0.3810 0.006     0.2530 0.004  1.17    0.01     3.490 0.03     6.200 0.1     0.1910 0.004     0.1610 0.005     0.1970 0.006     0.164 0.007    0.200 0.01        ... ...    ...         ...      0.350 0.03     0.250 0.02     0.170 <      
NGC3367_10_spiral_disk_1_0  161.6400800  13.7639360000             0.0530 0.002   0.0520000 0.002     0.1200 0.003     0.0560 0.002  0.196   0.008    0.750 0.01     0.550 0.05    0.0750 0.002     0.1230 0.002     0.1310 0.003     0.115 0.004    0.095 0.008       ... ...    ...         ...      0.150 <        0.190 0.02     0.180 0.02   
NGC3367_11_spiral_disk_1_0  161.6351300  13.7512990000             0.0910 <       0.1100000 <         0.0730 0.005     0.0270 <      0.34    0.01     0.780 0.04     1.100 0.1     0.0670 0.007     0.1140 0.007     0.1120 0.009     0.090 0.01     0.110 <           ... ...    ...         ...      0.220 <        0.170 <        0.200 <      
NGC3367_12_spiral_disk_1_0  161.6331500  13.7454160000             0.0650 0.006   0.0560000 0.006     0.2480 0.006     0.0670 0.004  0.43    0.02     1.490 0.01     1.000 0.1     0.0540 0.003     0.1620 0.004     0.2010 0.006     0.121 0.006    0.120 0.01        ... ...    ...         ...      0.210 <        0.160 <        0.250 0.02   
NGC3367_13_spiral_disk_1_0  161.6375700  13.7543330000             0.0330 <       0.0340000 <         0.2580 0.005     0.1420 0.004  0.69    0.02     2.070 0.04     2.900 0.1     0.0450 0.004     0.1100 0.006     0.1670 0.009     0.240 0.01     0.260 0.02        ... ...    ...         ...      0.490 0.03     0.270 0.02     0.310 0.03   
NGC3367_14_spiral_disk_1_0  161.6333200  13.7419080000             0.0210 <       0.0190000 <         0.0610 0.002     0.0260 0.003  0.077   0.009    0.168 0.009    0.250 0.03    0.0150 <         0.0420 0.003     0.0620 0.004     0.078 0.005    0.060 <           ... ...    ...         ...      0.170 <        0.130 <        0.170 <      
NGC3367_15_spiral_disk_1_0  161.6315100  13.7397050000             0.0032 <       0.0037000 <         0.0090 0.001     0.0100 <      0.043   <        0.050 <        0.150 <       0.0110 <         0.0056 <         0.0092 <         0.014 <        0.049 <           ... ...    ...         ...      0.140 <        0.100 <        0.130 <      
NGC3367_16_spiral_disk_1_0  161.6445700  13.7684890000             0.0059 <       0.0100000 0.001     0.0120 <         0.0100 <      0.112   0.006    0.051 <        0.210 0.03    0.0110 <         0.0078 <         0.0120 <         0.016 <        0.050 <           ... ...    ...         ...      0.370 0.03     0.098 <        0.150 <      
NGC3367_17_spiral_disk_1_0  161.6390000  13.7562240000             0.0680 0.004   0.0730000 0.004     0.2330 0.007     0.1870 0.005  1.09    0.02     3.190 0.05     4.400 0.1     0.1250 0.003     0.1490 0.004     0.1730 0.007     0.160 0.01     0.180 0.02        ... ...    ...         ...      0.260 0.03     0.160 0.02     0.180 <      
NGC3367_18_spiral_disk_1_0  161.6369400  13.7465710000             0.0750 0.005   0.0590000 0.005     0.2640 0.003     0.1610 0.003  0.79    0.02     2.080 0.04     2.900 0.1     0.1050 0.003     0.1080 0.004     0.1610 0.006     0.168 0.008    0.110 0.01        ... ...    ...         ...      0.250 <        0.330 0.03     0.310 0.03   
NGC3367_19_spiral_disk_1_0  161.6461900  13.7675110000             0.0063 <       0.0072000 <         0.0190 0.002     0.0120 <      0.047   <        0.055 0.008    0.250 <       0.0110 <         0.0087 <         0.0130 <         0.017 <        0.050 <           ... ...    ...         ...      1.080 0.02     0.250 0.01     0.640 0.02   
NGC3367_2_spiral_disk_1_0   161.6358100  13.7620530000             0.0310 <       0.0350000 0.004     0.0320 0.004     0.0210 0.003  0.118   0.009    0.600 0.02     0.790 0.06    0.0330 0.002     0.0730 0.003     0.0430 0.004     0.047 0.005    0.059 <           ... ...    ...         ...      0.140 <        0.130 0.02     0.170 <      
NGC3367_20_spiral_disk_1_0  161.6448300  13.7631900000             0.0120 0.001   0.0150000 0.001     0.0540 0.003     0.0430 0.002  0.128   0.008    0.540 0.01     0.550 0.05    0.0230 0.002     0.0200 0.001     0.0320 0.002     0.034 0.003    0.052 <           ... ...    ...         ...      0.190 <        0.130 <        0.160 0.02   
NGC3367_21_spiral_disk_1_0  161.6369000  13.7443730000             0.0630 0.006   0.0520000 0.005     0.1070 0.008     0.0600 0.005  0.28    0.02     0.550 0.05     0.970 <       0.0850 0.003     0.0980 0.005     0.0920 0.007     0.112 0.008    0.078 <           ... ...    ...         ...      0.210 <        0.200 <        0.220 <      
NGC3367_22_spiral_disk_1_0  161.6397000  13.7500880000             0.0660 0.008   0.0450000 <         0.8200 0.02      0.6200 0.01   3.36    0.02     5.950 0.05     8.300 0.2     0.1550 0.005     0.3210 0.009     0.4500 0.01      0.570 0.02     0.750 0.03        ... ...    ...         ...      1.970 0.07     1.080 0.05     1.490 0.06   
NGC3367_23_spiral_disk_1_0  161.6407800  13.7522630000             0.1930 0.007   0.1400000 0.006     0.8100 0.02      0.5800 0.01   2.9     0.03     8.390 0.05    11.400 0.2     0.3380 0.005     0.5760 0.009     0.7000 0.02      0.680 0.02     0.910 0.03        ... ...    ...         ...      1.310 0.07     1.060 0.06     1.130 0.07   
NGC3367_24_spiral_disk_1_0  161.6355100  13.7388340000             0.0150 <       0.0140000 <         0.0330 0.002     0.0140 <      0.056   0.008    0.149 0.008    0.350 0.03    0.0130 <         0.0190 0.002     0.0280 0.003     0.025 <        0.053 <           ... ...    ...         ...      0.160 <        0.120 <        0.210 0.02   
NGC3367_25_spiral_disk_1_0  161.6437500  13.7585160000             0.0580 0.003   0.0470000 0.003     0.2650 0.006     0.1870 0.004  0.67    0.01     2.230 0.04     2.700 0.2     0.1270 0.002     0.2490 0.003     0.2800 0.004     0.284 0.005    0.285 0.009       ... ...    ...         ...      0.210 0.03     0.150 <        0.290 0.03   
NGC3367_26_spiral_disk_1_0  161.6484100  13.7656540000             0.0083 <       0.0090000 0.001     0.0380 0.002     0.0140 <      0.614   0.008    0.079 <        0.370 <       0.0120 <         0.0220 0.002     0.0270 0.002     0.028 0.003    0.051 <           ... ...    ...         ...      0.200 0.03     0.120 <        0.320 0.02   
NGC3367_27_spiral_disk_1_0  161.6394400  13.7460170000             0.0820 0.005   0.0540000 0.005     0.3510 0.009     0.1940 0.006  0.88    0.02     1.720 0.04     2.200 0.1     0.0740 0.003     0.1160 0.004     0.1650 0.007     0.250 0.01     0.180 0.01        ... ...    ...         ...      0.580 0.04     0.730 0.03     0.270 <      
NGC3367_28_spiral_disk_1_0  161.6435300  13.7541080000             0.2000 <       0.1700000 0.02      1.0200 0.02      0.7200 0.01   2.16    0.02     5.880 0.03    39.700 0.2     0.3500 0.01      0.4900 0.02      0.6500 0.03      0.790 0.04     0.820 0.05        ... ...    ...         ...      0.790 0.07     0.730 0.06     1.500 0.06   
NGC3367_3_spiral_disk_1_0   161.6361700  13.7641720000             0.0210 <       0.0210000 <         0.0590 0.002     0.0170 <      0.105   0.008    0.271 0.009    0.950 0.04    0.0140 <         0.0490 0.002     0.0590 0.003     0.037 0.004    0.056 <           ... ...    ...         ...      0.200 0.02     0.110 <        0.270 0.02   
NGC3367_30_spiral_disk_1_0  161.6471100  13.7606280000             0.0240 <       0.0210000 <         0.1380 0.003     0.0750 0.003  0.26    0.01     0.850 0.02     1.530 0.06    0.0190 <         0.0350 0.004     0.0550 0.005     0.080 0.006    0.068 <           ... ...    ...         ...      0.220 <        0.160 0.02     0.210 <      
NGC3367_31_spiral_disk_1_0  161.6490200  13.7637350000             0.0140 <       0.0130000 <         0.0240 0.003     0.0180 <      0.12    0.01     0.140 0.02     0.420 <       0.0150 0.002     0.0280 0.002     0.0360 0.003     0.047 0.004    0.054 <           ... ...    ...         ...      0.290 0.03     0.130 <        0.160 <      
NGC3367_32_spiral_disk_1_0  161.6401800  13.7414900000             0.0820 0.006   0.0830000 0.006     0.1400 0.01      0.1060 0.006  0.99    0.02     1.600 0.05     2.400 0.1     0.1230 0.003     0.1210 0.005     0.1350 0.006     0.109 0.007    0.130 0.01        ... ...    ...         ...      0.340 0.03     0.210 0.03     0.380 0.03   
NGC3367_33_spiral_disk_1_0  161.6421700  13.7463100000             0.0310 <       0.0260000 <         0.1800 0.01      0.0840 0.006  0.43    0.01     1.180 0.03     0.640 <       0.0300 0.003     0.0350 <         0.0700 0.01      0.140 0.01     0.150 0.02        ... ...    ...         ...      0.830 0.05     0.340 0.03     0.680 0.04   
NGC3367_34_spiral_disk_1_0  161.6385000  13.7338670000             0.0041 0.0005  0.0065000 0.0006    0.0061 <         0.0077 <      0.23    0.007    0.109 0.007    0.160 <       0.0100 <         0.0048 <         0.0082 <         0.013 <        0.048 <           ... ...    ...         ...      0.220 0.02     0.087 <        0.160 <      
NGC3367_35_spiral_disk_1_0  161.6511500  13.7619720000             0.0320 0.002   0.0310000 0.002     0.1340 0.004     0.0620 0.003  0.65    0.01     1.000 0.02     1.180 0.07    0.0530 0.002     0.0960 0.003     0.0930 0.004     0.098 0.005    0.098 0.008       ... ...    ...         ...      0.190 <        0.110 <        0.170 <      
NGC3367_36_spiral_disk_1_0  161.6489200  13.7563370000             0.0380 0.004   0.0470000 0.004     0.2600 0.01      0.1780 0.009  2.08    0.02     3.170 0.06     6.400 0.2     0.0780 0.004     0.0830 0.006     0.0800 0.01      0.089 <        0.150 0.02        ... ...    ...         ...      0.670 0.05     0.280 <        0.330 <      
NGC3367_37_spiral_disk_1_0  161.6424400  13.7400550000             0.0740 0.005   0.0740000 0.004     0.2500 0.01      0.1900 0.007  1.02    0.02     2.940 0.06     6.400 0.2     0.1350 0.003     0.1420 0.005     0.1780 0.007     0.139 0.009    0.170 0.01        ... ...    ...         ...      0.290 <        0.230 <        0.200 <      
NGC3367_38_spiral_disk_1_0  161.6457900  13.7465370000             0.1200 <       0.0600000 <         0.1820 0.009     0.1100 0.006  0.59    0.01     1.840 0.03     7.600 0.1     0.0640 0.003     0.1580 0.006     0.1800 0.01      0.190 0.02     0.260 0.03        ... ...    ...         ...      0.940 0.04     0.540 0.03     0.480 0.04   
NGC3367_39_spiral_disk_1_0  161.6452600  13.7421280000             0.0290 <       0.0320000 <         0.1990 0.005     0.1350 0.004  0.75    0.01     2.440 0.02     1.000 0.1     0.0200 <         0.0210 <         0.0260 <         0.052 0.005    0.062 <           ... ...    ...         ...      0.200 <        0.130 <        0.200 <      
NGC3367_4_spiral_disk_1_0   161.6307900  13.7482640000             0.1100 <       0.1200000 <         0.1700 0.002     0.1170 0.002  0.279   0.009    0.825 0.009    5.200 0.1     0.0550 <         0.0880 0.009     0.1100 0.01      0.131 0.009    0.084 <           ... ...    ...         ...      0.230 <        0.160 <        0.220 <      
NGC3367_40_spiral_disk_1_0  161.6429400  13.7363180000             0.0230 <       0.0200000 <         0.0400 0.001     0.0120 <      0.058   <        0.077 <        0.710 0.03    0.0160 <         0.0200 <         0.0290 <         0.032 <        0.058 <           ... ...    ...         ...      0.180 <        0.120 <        0.180 0.02   
NGC3367_41_spiral_disk_1_0  161.6522700  13.7545350000             0.1130 0.009   0.0960000 0.007     0.8700 0.01      0.6000 0.01   2.08    0.03     6.000 0.07    12.500 0.3     0.2300 0.006     0.4910 0.009     0.6500 0.01      0.710 0.02     0.930 0.02        ... ...    ...         ...      1.500 0.06     1.380 0.04     1.160 0.05   
NGC3367_42_spiral_disk_1_0  161.6483000  13.7448750000             0.0920 0.004   0.0930000 0.003     0.3700 0.01      0.2340 0.007  1.1     0.02     3.070 0.05     2.400 0.1     0.1660 0.003     0.2190 0.004     0.2580 0.006     0.272 0.008    0.330 0.01        ... ...    ...         ...      0.700 0.05     0.360 0.03     0.250 <      
NGC3367_43_spiral_disk_1_0  161.6549400  13.7598830000             0.0180 <       0.0240000 0.003     0.1880 0.006     0.1690 0.004  0.61    0.01     1.650 0.03     2.480 0.08    0.0340 0.002     0.0210 <         0.0340 0.005     0.063 0.006    0.086 0.009       ... ...    ...         ...      0.170 <        0.140 <        0.470 0.03   
NGC3367_44_spiral_disk_1_0  161.6538300  13.7576210000             0.0370 <       0.0320000 <         0.3170 0.006     0.1980 0.005  0.88    0.02     2.410 0.05     6.100 0.2     0.0730 0.004     0.1130 0.006     0.1850 0.009     0.200 0.01     0.170 0.02        ... ...    ...         ...      0.220 <        0.420 0.02     0.260 0.03   
NGC3367_45_spiral_disk_1_0  161.6447600  13.7359690000             0.0220 <       0.0190000 <         0.0420 0.001     0.0120 <      0.051   <        0.080 0.01     0.190 <       0.0150 <         0.0220 0.002     0.0240 <         0.028 <        0.056 <           ... ...    ...         ...      0.170 <        0.110 <        0.150 <      
NGC3367_46_spiral_disk_1_0  161.6522600  13.7522100000             0.2000 0.007   0.1510000 0.007     1.2800 0.02      0.9700 0.01   4.29    0.03    12.820 0.09    21.800 0.3     0.3940 0.004     0.6230 0.007     0.9300 0.01      1.040 0.02     1.150 0.02        ... ...    ...         ...      2.050 0.06     1.480 0.06     2.250 0.05   
NGC3367_47_spiral_disk_1_0  161.6473900  13.7411010000             0.0390 0.005   0.0370000 <         0.1550 0.009     0.1030 0.006  0.35    0.02     1.140 0.05     1.700 0.2     0.0750 0.004     0.1160 0.004     0.1330 0.006     0.153 0.007    0.210 0.01        ... ...    ...         ...      0.220 0.03     0.320 0.03     0.420 0.03   
NGC3367_48_spiral_disk_1_0  161.6493700  13.7455250000             0.0540 0.005   0.0660000 0.004     0.2000 0.01      0.1400 0.008  0.84    0.02     2.190 0.07     1.900 0.2     0.0990 0.003     0.1380 0.005     0.1720 0.008     0.175 0.009    0.210 0.01        ... ...    ...         ...      0.320 <        0.270 <        0.280 <      
NGC3367_49_spiral_disk_1_0  161.6558300  13.7549170000             0.0800 0.01    0.0900000 0.01      0.4200 0.01      0.3270 0.007  1.21    0.02     3.130 0.07     6.200 0.2     0.1900 0.005     0.2300 0.008     0.3200 0.01      0.360 0.01     0.370 0.02        ... ...    ...         ...      0.600 0.04     0.570 0.03     0.580 0.05   
NGC3367_5_spiral_disk_1_0   161.6343100  13.7554720000             0.0570 0.005   0.0640000 0.005     0.2070 0.006     0.1630 0.005  0.7     0.02     2.430 0.04     6.800 0.1     0.0670 0.003     0.0540 0.004     0.0790 0.005     0.056 0.006    0.077 0.009       ... ...    ...         ...      0.210 <        0.150 <        0.160 <      
NGC3367_50_spiral_disk_1_0  161.6499300  13.7404050000             0.0960 0.006   0.1060000 0.006     0.4730 0.008     0.3920 0.005  1.56    0.02     5.120 0.05    29.900 0.2     0.2120 0.004     0.2370 0.005     0.3010 0.006     0.238 0.007    0.280 0.01        ... ...    ...         ...      0.450 0.04     0.340 0.03     0.300 0.03   
NGC3367_51_spiral_disk_1_0  161.6542700  13.7444500000             0.0180 <       0.0200000 <         0.0260 <         0.0200 <      0.065   <        0.390 0.02     0.520 0.05    0.0300 0.002     0.0250 0.003     0.0330 0.004     0.047 0.005    0.060 <           ... ...    ...         ...      0.160 <        0.120 <        0.190 <      
NGC3367_52_spiral_disk_1_0  161.6512500  13.7371380000             0.0430 <       0.0410000 <         0.0280 0.002     0.0120 <      0.055   <        0.120 0.01     2.080 0.03    0.0230 <         0.0300 <         0.0400 <         0.039 <        0.065 <           ... ...    ...         ...      0.190 <        0.110 <        0.200 <      
NGC3367_53_spiral_disk_1_0  161.6612300  13.7558360000             0.0079 <       0.0068000 <         0.0100 <         0.0110 <      0.047   <        0.106 0.009    0.250 0.03    0.0110 <         0.0074 <         0.0120 <         0.016 <        0.051 <           ... ...    ...         ...      0.130 <        0.110 <        0.160 0.02   
NGC3367_54_spiral_disk_1_0  161.6615000  13.7547570000             0.0071 <       0.0060000 <         0.0092 <         0.0099 <      0.048   <        0.086 0.008    0.500 0.03    0.0110 <         0.0060 <         0.0100 <         0.015 <        0.050 <           ... ...    ...         ...      0.140 <        0.100 <        0.160 <      
NGC3367_55_spiral_disk_1_0  161.6559200  13.7421300000             0.0600 0.003   0.0700000 0.003     0.1810 0.003     0.1050 0.003  0.395   0.009    1.190 0.02     1.230 0.06    0.1040 0.002     0.1300 0.002     0.1500 0.003     0.126 0.004    0.101 0.008       ... ...    ...         ...      0.240 0.02     0.100 <        0.170 <      
NGC3367_56_spiral_disk_1_0  161.6589200  13.7455950000             0.0072 <       0.0089000 <         0.0190 0.002     0.0130 0.002  0.045   <        0.160 0.01     0.320 <       0.0120 0.002     0.0120 0.001     0.0110 <         0.016 <        0.049 <           ... ...    ...         ...      0.160 <        0.085 <        0.180 <      
NGC3367_57_spiral_disk_1_0  161.6613600  13.7496590000             0.0120 <       0.0140000 <         0.0160 0.001     0.0091 <      0.043   <        0.154 0.009    0.180 <       0.0120 <         0.0078 <         0.0110 <         0.014 <        0.049 <           ... ...    ...         ...      0.150 <        0.110 0.01     0.160 <      
NGC3367_58_spiral_disk_1_0  161.6613900  13.7486830000             0.0087 <       0.0110000 <         0.0250 0.001     0.0200 0.001  0.041   <        0.165 0.009    0.180 <       0.0130 0.002     0.0125 0.0009    0.0200 0.001     0.020 0.002    0.048 <           ... ...    ...         ...      0.150 <        0.100 <        0.160 <      
NGC3367_6_spiral_disk_1_0   161.6328200  13.7500980000             0.3640 0.007   0.3920000 0.007     0.4370 0.007     0.3540 0.005  1.33    0.02     4.070 0.04    16.100 0.1     0.5510 0.003     0.5510 0.004     0.5890 0.005     0.402 0.006    0.460 0.01        ... ...    ...         ...      0.480 0.04     0.720 0.02     0.610 0.02   
NGC3367_7_spiral_disk_1_0   161.6411100  13.7671420000             0.0140 <       0.0140000 0.002     0.0320 0.002     0.0130 0.002  0.052   <        0.128 0.008    0.260 0.03    0.0130 <         0.0240 0.002     0.0300 0.002     0.022 0.003    0.051 <           ... ...    ...         ...      0.170 <        0.160 0.02     0.160 <      
NGC3367_8_spiral_disk_1_0   161.6382900  13.7614320000             0.0180 <       0.0200000 <         0.0550 0.004     0.0300 0.003  0.189   0.008    0.440 0.02     0.390 0.05    0.0310 0.002     0.0340 0.002     0.0380 0.003     0.039 0.004    0.058 <           ... ...    ...         ...      0.160 <        0.170 0.02     0.190 <      
NGC337_1_spiral_disk_1_0     14.9666980  -7.5785305000             1.0800 0.02    0.7000000 0.01      3.9700 0.02      3.0100 0.02   11.76   0.03    32.250 0.06    92.100 0.5     1.6500 0.01      2.4300 0.02      3.5100 0.02      3.190 0.02     3.330 0.03        ... ...    ...         ...      3.200 0.1      4.150 0.09     3.400 0.1    
NGC337_2_spiral_disk_1_0     14.9707360  -7.5875406000             0.3270 0.008   0.1790000 0.005     1.1800 0.006     0.7470 0.005  2.32    0.02     6.150 0.04     9.300 0.2     0.4530 0.006     1.1340 0.009     1.4000 0.01      1.400 0.01     1.300 0.02        ... ...    ...         ...      0.740 0.06     1.400 0.04     0.480 <      
NGC337_3_spiral_disk_1_0     14.9684120  -7.5907704000             0.1580 0.006   0.0830000 0.003     0.8780 0.002     0.5980 0.005  1.38    0.02     4.460 0.03     7.300 0.2     0.0480 0.005     0.7580 0.007     0.9680 0.009     0.950 0.01     0.530 0.02        ... ...    ...         ...      0.390 <        0.830 0.04     0.430 <      
NGC337_4_spiral_disk_1_0     14.9608810  -7.5824336000             1.3000 0.01    0.9060000 0.009     7.4800 0.02      5.6900 0.02   24.62   0.05    70.700 0.1    249.700 0.7     2.3300 0.01      3.6300 0.02      4.9600 0.03      5.140 0.03     6.380 0.04        ... ...    ...         ...     10.000 0.1      6.890 0.08     7.700 0.1    
NGC337_5_spiral_disk_1_0     14.9539980  -7.5709548000             0.3300 0.01    0.2820000 0.009     2.2200 0.02      1.5500 0.01   7.23    0.04    20.420 0.07    23.400 0.4     0.4900 0.01      1.1000 0.02      1.6900 0.02      2.090 0.03     1.930 0.03        ... ...    ...         ...      3.210 0.09     3.220 0.06     1.900 0.1    
NGC337_6_spiral_disk_1_0     14.9590630  -7.5862272000             0.6400 0.02    0.4400000 0.01      2.0140 0.009     1.3970 0.006  3.96    0.02    10.040 0.06    38.800 0.2     1.0100 0.01      2.2800 0.02      2.7700 0.02      2.960 0.03     3.400 0.03        ... ...    ...         ...      3.170 0.06     3.290 0.04     2.000 0.1    
NGC337_7_spiral_disk_1_0     14.9498330  -7.5849863000             0.1440 0.006   0.0980000 0.004     0.5720 0.003     0.3330 0.003  1.18    0.01     2.390 0.01     4.730 0.06    0.1300 0.005     0.5240 0.007     0.6480 0.009     0.710 0.01     0.260 0.01        ... ...    ...         ...      0.360 <        0.700 0.04     0.510 <      
NGC337_8_spiral_disk_1_0     14.9441960  -7.5728160000             0.5390 0.009   0.3990000 0.007     1.3110 0.003     0.9470 0.003  2.95    0.01     7.490 0.03    29.100 0.1     0.7360 0.006     1.3770 0.007     1.6200 0.008     1.465 0.009    1.060 0.01        ... ...    ...         ...      1.130 0.06     1.570 0.04     0.740 0.07   
NGC3521_1_spiral_disk_1_0   166.4325100   0.0293954210             0.0890 0.001   0.0493000 0.0007    1.6880 0.006     1.0730 0.006  1.7     0.03     5.320 0.03     1.900 0.1     0.0140 0.002     0.8700 0.007     1.5000 0.02      1.920 0.02     0.500 0.05     0.6900 <      1.8e-15     <        2.800 0.2      0.720 <        1.300 <      
NGC3521_2_spiral_disk_1_0   166.4473500   0.0082402649             0.7330 0.002   0.5380000 0.001    10.6500 0.02      7.2300 0.01   28.99   0.04    76.920 0.06    62.700 0.2     1.2980 0.002     4.1050 0.005     6.8300 0.01      8.350 0.01     8.740 0.02     8.4800 0.03   2.566e-13   7e-16    9.600 0.2     14.300 0.1      9.700 0.2    
NGC3521_3_spiral_disk_1_0   166.4455800  -0.0734128310             0.3320 0.002   0.3059000 0.0009    8.1000 0.01      5.4300 0.01   14.11   0.05    36.250 0.08    41.400 0.2     0.6180 0.002     2.3590 0.005     4.4900 0.01      6.320 0.01     5.400 0.02     5.9900 0.03   1.762e-13   7e-16   11.500 0.2     10.500 0.1      6.000 0.2    
NGC3521_4_spiral_disk_1_0   166.4590300  -0.0564344680             1.2870 0.004   0.4590000 0.001    82.4300 0.04     54.6500 0.02   194.55  0.07   547.300 0.2    425.500 0.3     6.1810 0.009    22.5100 0.04     41.5600 0.08     57.200 0.1     72.200 0.1     37.7900 0.04   8.88e-13    1e-15  136.900 0.2    108.400 0.2    113.100 0.3    
NGC3521_5_spiral_disk_1_0   166.4695700  -0.0803424230             0.4490 0.001   0.3326000 0.0007    6.5800 0.01      4.3700 0.01   14.45   0.04    41.960 0.09    26.300 0.2     0.9550 0.002     3.6410 0.004     5.8650 0.007     7.110 0.009    6.940 0.01     6.6100 0.02   1.811e-13   7e-16    8.100 0.2      7.900 0.1      4.300 0.2    
NGC3521_6_spiral_disk_1_0   166.4936500  -0.0312454750             0.0264 0.0004  0.0215000 0.0002    3.2820 0.006     2.0760 0.008  1.32    0.03     2.100 0.03     0.730 <       0.0850 0.001     1.8060 0.002     3.1270 0.004     4.473 0.006    1.252 0.009    1.6000 <      1.6e-15     <        1.200 <        3.300 0.1      1.200 <      
NGC3521_7_spiral_disk_1_0   166.4724800  -0.0979145150             0.0621 0.0007  0.0418000 0.0006    1.3490 0.006     0.5560 0.008  1.61    0.03     6.290 0.05     1.800 0.1     0.0110 <         0.4190 0.001     0.7950 0.002     0.980 0.002    0.341 0.006    0.4700 <      1.8e-15     <        0.920 <        0.580 <        1.100 <      
NGC3521_8_spiral_disk_1_0   166.4857800  -0.0777672420             0.1150 0.0008  0.1346000 0.0006    2.5420 0.007     1.4320 0.008  2.28    0.03     6.280 0.03     5.200 0.1     0.0096 <         1.2610 0.002     2.1180 0.003     2.719 0.005    1.197 0.008    1.0200 0.02   3e-15       6e-16    1.100 <        1.900 0.1      1.400 0.2    
NGC3621_1_spiral_disk_1_0   169.5363500 -32.7750520000             1.5040 0.004   0.3630000 0.002    58.9600 0.007    36.8600 0.008  35.74   0.04    34.380 0.03    16.700 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    189.800 0.2    194.500 0.2    134.500 0.2    
NGC3621_2_spiral_disk_1_0   169.5589600 -32.7666690000             1.8710 0.006   1.1290000 0.004    18.1040 0.009    11.5710 0.008  27.18   0.04    60.290 0.05    48.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     33.700 0.2     30.500 0.2     21.900 0.3    
NGC3621_3_spiral_disk_1_0   169.5547900 -32.8024700000             4.5700 0.01    1.9690000 0.006    69.9100 0.06     46.5600 0.04   144.0   0.1    381.800 0.3    289.400 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    136.500 0.3    116.000 0.3    104.000 0.3    
NGC3621_4_spiral_disk_1_0   169.5708300 -32.8260790000             4.5450 0.007   2.0170000 0.004   125.9000 0.05     83.1500 0.04   266.6   0.1    707.500 0.2    606.300 0.8        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    234.900 0.3    195.800 0.2    191.000 0.3    
NGC3621_5_spiral_disk_1_0   169.6299700 -32.8122560000             0.7270 0.003   0.5539000 0.0007    1.6890 0.004     0.9260 0.005  1.17    0.02     2.600 0.02     4.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      3.900 0.1      0.730 <        2.700 0.2    
NGC3621_6_spiral_disk_1_0   169.6365500 -32.8347110000             0.1620 0.003   0.1360000 0.001     1.0780 0.005     0.7700 0.006  0.34    0.02     0.650 0.02     2.000 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      0.970 <        0.750 <        1.300 <      
NGC3621_7_spiral_disk_1_0   169.6211800 -32.8855340000             0.9760 0.002   0.8100000 0.002     2.9840 0.007     2.1160 0.008  6.34    0.03     4.880 0.03    22.600 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      3.700 0.2      4.900 0.1      1.300 <      
NGC3621_8_spiral_disk_1_0   169.6172600 -32.9060140000             0.5890 0.002   0.4840000 0.002     2.3100 0.006     1.2950 0.008  1.62    0.02     5.530 0.03     5.480 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.000 0.1      0.770 <        2.300 0.2    
NGC3621_9_spiral_disk_1_0   169.6360700 -32.8641780000             0.7950 0.002   0.6420000 0.002     2.3500 0.006     1.2050 0.007  1.44    0.03     1.510 0.03     0.750 0.09       ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...      1.000 <        0.880 <        1.300 <      
NGC3938_1_spiral_disk_1_0   178.1689900  44.1414640000             0.0652 0.0009        ... ...       0.2440 0.003     0.1160 0.003  0.23    0.01     0.530 0.01     0.540 0.04    0.0650 0.001     0.2060 0.001     0.2520 0.002     0.229 0.002    0.036 <           ... ...    ...         ...      0.440 <        0.250 <        0.370 <      
NGC3938_10_spiral_disk_1_0  178.2098400  44.1392330000             0.2350 0.003         ... ...       2.6100 0.02      1.6500 0.01   6.26    0.04    18.940 0.07    16.700 0.2     0.4230 0.002     1.1250 0.004     1.8420 0.006     2.267 0.008    2.060 0.01        ... ...    ...         ...      2.400 0.1      2.820 0.07     2.000 0.09   
NGC3938_11_spiral_disk_1_0  178.1871000  44.1153490000             0.2430 0.004         ... ...       2.3100 0.02      1.6700 0.01   5.84    0.05    16.800 0.1     13.000 0.3     0.3530 0.003     1.3170 0.006     2.0850 0.009     2.670 0.01     2.790 0.01        ... ...    ...         ...      4.700 0.1      4.590 0.08     2.700 0.1    
NGC3938_13_spiral_disk_1_0  178.2008600  44.1263210000             0.3860 0.004         ... ...       6.4400 0.03      4.0500 0.02   6.27    0.06    15.800 0.2      7.400 0.6     0.8440 0.004     2.5100 0.01      4.9300 0.03      7.090 0.04     8.550 0.05        ... ...    ...         ...     14.800 0.2     13.300 0.1     12.200 0.1    
NGC3938_14_spiral_disk_1_0  178.2251200  44.1439780000             0.1470 0.004         ... ...       0.5290 0.004     0.3160 0.004  0.92    0.02     3.680 0.02     2.190 0.07    0.0820 0.002     0.4070 0.003     0.4670 0.003     0.491 0.004    0.044 <           ... ...    ...         ...      0.500 <        0.740 0.05     0.400 <      
NGC3938_15_spiral_disk_1_0  178.2099800  44.1286370000             0.2370 0.005         ... ...       6.0500 0.03      3.9300 0.02   6.49    0.06    15.200 0.1     14.100 0.5     0.5470 0.004     2.2900 0.01      4.9000 0.03      6.780 0.04     7.720 0.05        ... ...    ...         ...     13.300 0.1     10.600 0.1     10.600 0.1    
NGC3938_16_spiral_disk_1_0  178.1979700  44.1149540000             0.4110 0.004         ... ...       7.2100 0.02      4.6500 0.01   9.9     0.06    24.700 0.1     24.800 0.4     0.9030 0.004     3.1500 0.02      5.4600 0.03      7.430 0.04     8.640 0.05        ... ...    ...         ...     15.800 0.1     12.360 0.09    11.900 0.1    
NGC3938_17_spiral_disk_1_0  178.2356900  44.1486810000             0.7090 0.002         ... ...       1.1040 0.004     0.7590 0.003  3.3     0.02     8.180 0.02     7.900 0.06    0.8040 0.001     1.1500 0.001     1.2700 0.002     1.133 0.002    1.220 0.005       ... ...    ...         ...      0.930 0.06     1.180 0.03     0.770 0.06   
NGC3938_18_spiral_disk_1_0  178.2220700  44.1327150000             0.2970 0.004         ... ...       2.6700 0.02      1.8200 0.01   7.67    0.04    21.330 0.08    18.300 0.3     0.4200 0.003     1.1510 0.005     1.7230 0.008     2.080 0.01     2.290 0.01        ... ...    ...         ...      3.100 0.1      3.490 0.07     3.050 0.09   
NGC3938_19_spiral_disk_1_0  178.1932700  44.1012110000             0.3540 0.004         ... ...       0.9000 0.01      0.6860 0.009  3.34    0.03     9.560 0.06    11.300 0.2     0.4460 0.002     0.5700 0.003     0.6940 0.004     0.681 0.005    0.987 0.008       ... ...    ...         ...      0.780 0.08     1.800 0.06     1.040 0.07   
NGC3938_2_spiral_disk_1_0   178.1849300  44.1543180000             0.0829 0.0006        ... ...       0.2580 0.003     0.1220 0.003  0.08    <        0.450 0.01     0.330 <       0.1270 0.001     0.1940 0.001     0.2170 0.003     0.235 0.005    0.370 0.01        ... ...    ...         ...      0.460 <        0.680 0.03     0.380 <      
NGC3938_20_spiral_disk_1_0  178.2061300  44.1159830000             0.3480 0.004         ... ...      10.9700 0.04      6.7600 0.03   9.78    0.06    21.800 0.1     23.600 0.5     1.1600 0.004     4.0000 0.01      7.7900 0.03     11.160 0.04    14.160 0.05        ... ...    ...         ...     24.300 0.2     21.200 0.1     20.100 0.1    
NGC3938_21_spiral_disk_1_0  178.1840500  44.0911260000             0.1550 0.004         ... ...       0.6620 0.003     0.4440 0.004  1.08    0.01     2.260 0.02     1.730 0.05    0.1550 0.002     0.3150 0.003     0.4140 0.003     0.415 0.004    0.233 0.006       ... ...    ...         ...      1.100 0.08     0.290 <        0.510 0.06   
NGC3938_22_spiral_disk_1_0  178.2010400  44.1082120000             0.2500 0.004         ... ...       2.6100 0.01      1.6300 0.01   4.28    0.05     9.500 0.1     12.700 0.4     0.2090 0.003     1.0270 0.007     1.7100 0.01      2.400 0.02     2.240 0.02        ... ...    ...         ...      3.300 0.1      3.760 0.06     4.400 0.1    
NGC3938_23_spiral_disk_1_0  178.2404600  44.1364900000             0.0910 0.003         ... ...       0.2650 0.005     0.1440 0.004  0.23    0.02     2.440 0.03     2.270 0.09    0.0350 0.003     0.1570 0.003     0.1940 0.005     0.178 0.005    0.055 <           ... ...    ...         ...      0.480 <        0.270 <        0.400 <      
NGC3938_24_spiral_disk_1_0  178.2202100  44.1226630000             0.4110 0.005         ... ...       4.6400 0.03      3.1600 0.02   7.91    0.07    22.000 0.2     22.000 0.5     0.8160 0.004     2.2400 0.01      3.8800 0.03      4.830 0.04     6.030 0.05        ... ...    ...         ...     11.100 0.1      8.300 0.1      7.900 0.1    
NGC3938_25_spiral_disk_1_0  178.1992800  44.0980420000             0.4300 0.004         ... ...       1.2100 0.01      0.5600 0.009  3.86    0.02    10.940 0.02    12.940 0.05    0.4660 0.002     0.6430 0.003     0.6520 0.004     0.550 0.005    0.898 0.008       ... ...    ...         ...      0.660 0.08     1.390 0.06     0.480 <      
NGC3938_26_spiral_disk_1_0  178.2076000  44.1088020000             0.3260 0.004         ... ...       2.8500 0.02      1.8200 0.01   5.9     0.05    15.800 0.1     15.800 0.3     0.3530 0.003     1.3360 0.008     2.0900 0.01      2.710 0.02     2.870 0.02        ... ...    ...         ...      5.900 0.1      4.390 0.06     5.400 0.1    
NGC3938_27_spiral_disk_1_0  178.2507100  44.1309970000             0.5140 0.002         ... ...       1.4500 0.005     1.1320 0.004  4.64    0.02    12.430 0.02    54.400 0.08    0.7590 0.002     1.0600 0.003     1.2690 0.004     0.929 0.006    0.895 0.008       ... ...    ...         ...      0.470 <        0.460 0.04     0.560 0.06   
NGC3938_28_spiral_disk_1_0  178.2484900  44.1222250000             0.3180 0.003         ... ...       1.0050 0.006     0.6620 0.004  2.08    0.02     7.500 0.02     6.900 0.08    0.3760 0.002     0.7250 0.002     0.9480 0.003     1.048 0.003    1.185 0.006       ... ...    ...         ...      2.510 0.06     1.760 0.04     1.580 0.06   
NGC3938_29_spiral_disk_1_0  178.2399600  44.1085290000             0.2230 0.001         ... ...       0.4860 0.006     0.3000 0.005  1.46    0.02     4.870 0.03     3.470 0.09    0.2840 0.001     0.4290 0.002     0.5070 0.002     0.518 0.003    0.506 0.006       ... ...    ...         ...      0.440 <        0.480 0.04     0.390 <      
NGC3938_3_spiral_disk_1_0   178.1804800  44.1310180000             0.2810 0.005         ... ...       1.9400 0.01      1.3930 0.008  4.26    0.03    11.300 0.05     8.700 0.2     0.3230 0.003     1.3340 0.006     1.9610 0.008     2.190 0.01     1.270 0.01        ... ...    ...         ...      2.100 0.1      2.280 0.07     1.320 0.08   
NGC3938_30_spiral_disk_1_0  178.2274500  44.0937390000             0.1480 0.002         ... ...       0.4480 0.005     0.2590 0.005  0.54    0.01     1.940 0.02     1.650 0.06    0.1440 0.001     0.4280 0.002     0.4720 0.003     0.490 0.008    0.110 <           ... ...    ...         ...      0.480 <        0.270 <        0.390 <      
NGC3938_4_spiral_disk_1_0   178.1833000  44.1226070000             0.1540 0.004         ... ...       1.7200 0.02      1.0900 0.01   3.09    0.05    10.500 0.1      7.700 0.3     0.1680 0.003     0.6490 0.006     1.2400 0.009     1.740 0.01     1.280 0.01        ... ...    ...         ...      1.900 0.1      3.490 0.08     1.300 0.1    
NGC3938_5_spiral_disk_1_0   178.2095400  44.1489750000             0.2750 0.002         ... ...       0.7300 0.005     0.4950 0.004  1.36    0.02     4.700 0.02     3.880 0.06    0.3160 0.002     0.7180 0.002     0.8760 0.003     0.932 0.004    0.563 0.007       ... ...    ...         ...      0.970 0.08     1.000 0.04     0.670 0.06   
NGC3938_6_spiral_disk_1_0   178.1941900  44.1337830000             0.6210 0.005         ... ...       4.8300 0.01      3.0400 0.01   13.4    0.04    40.080 0.05    37.700 0.2     0.8880 0.003     2.0920 0.006     3.1010 0.009     3.630 0.01     3.670 0.01        ... ...    ...         ...      4.600 0.1      5.870 0.08     4.400 0.1    
NGC3938_7_spiral_disk_1_0   178.1722500  44.1113910000             0.3250 0.003         ... ...       1.0740 0.003     0.6620 0.005  1.97    0.02     5.610 0.02     5.660 0.07    0.2980 0.002     0.8930 0.003     1.1580 0.005     1.190 0.005    0.328 0.008       ... ...    ...         ...      0.560 <        0.610 0.05     0.440 <      
NGC3938_8_spiral_disk_1_0   178.1916400  44.1276350000             0.5380 0.004         ... ...       4.7600 0.03      3.1700 0.02   10.88   0.05    32.600 0.1     35.900 0.4     0.8160 0.003     1.7060 0.007     3.0100 0.01      3.670 0.02     3.980 0.02        ... ...    ...         ...      7.700 0.1      6.300 0.1      6.300 0.1    
NGC3938_9_spiral_disk_1_0   178.2181000  44.1521020000             0.0260 0.002         ... ...       0.0580 0.005     0.0670 0.004  0.11    <        1.240 0.02     0.590 0.07    0.0110 <         0.0370 0.002     0.0150 0.002     0.016 <        0.037 <           ... ...    ...         ...      0.450 <        0.240 <        0.390 <      
NGC4254_1_spiral_disk_1_0   184.6681000  14.4318750000             0.2930 0.001   0.1954000 0.0007    1.4240 0.006     0.9120 0.005  3.22    0.02    10.180 0.03     6.500 0.1     0.5110 0.002     1.2080 0.002     1.4780 0.003     1.564 0.003    1.407 0.005   14.1300 0.07   4.5e-14     2e-16    2.160 0.06     1.580 0.03     0.410 <      
NGC4254_10_spiral_disk_1_0  184.7032100  14.4333420000             0.2530 0.005   0.2000000 0.003     3.1000 0.02      2.2100 0.01   9.74    0.06    31.200 0.2     23.100 0.5     0.3880 0.004     1.1240 0.007     2.0900 0.01      2.570 0.01     2.840 0.02    23.2000 0.2    1.878e-13   6e-16    4.700 0.1      3.620 0.08     2.800 0.1    
NGC4254_11_spiral_disk_1_0  184.6978300  14.4199920000             0.6900 0.01    0.3060000 0.004    16.7800 0.04     11.7500 0.02   50.77   0.06   152.500 0.2    149.900 0.4     1.9200 0.01      4.3800 0.03      8.2500 0.06     11.300 0.08    14.800 0.1     86.0000 0.5    4.584e-13   6e-16   28.700 0.2     20.500 0.2     21.700 0.2    
NGC4254_12_spiral_disk_1_0  184.6821700  14.3914790000             0.0790 0.001   0.0561000 0.0008    0.4950 0.006     0.2530 0.005  1.36    0.02     3.910 0.03     2.590 0.07    0.0700 0.002     0.3040 0.002     0.3980 0.003     0.406 0.004    0.123 0.007    5.6000 0.08   1.19e-14    2e-16    0.510 <        0.340 <        1.070 0.07   
NGC4254_13_spiral_disk_1_0  184.6980800  14.4180210000             0.6700 0.01    0.2710000 0.004    20.1800 0.04     14.2000 0.03   57.6    0.1    171.500 0.3    188.800 0.4     2.3000 0.01      5.8000 0.03     10.3600 0.06     13.840 0.08    17.900 0.1    106.7000 0.5    5.64e-13    6e-16   34.600 0.2     23.800 0.2     26.500 0.2    
NGC4254_14_spiral_disk_1_0  184.7143900  14.4444530000             0.3830 0.003   0.2260000 0.002     2.0600 0.01      1.4780 0.009  6.44    0.04    19.000 0.1     17.100 0.3     0.5970 0.003     1.1180 0.003     1.3180 0.004     1.380 0.005    1.647 0.007   14.1000 0.1    1.121e-13   4e-16    2.460 0.09     2.630 0.05     2.240 0.08   
NGC4254_15_spiral_disk_1_0  184.6917300  14.4029800000             1.1150 0.006   0.7760000 0.005     7.0500 0.02      5.1000 0.01   26.1    0.07    79.300 0.2     78.100 0.6     1.7650 0.005     3.1420 0.007     4.1200 0.01      4.460 0.01     5.260 0.01    44.0000 0.2    3.709e-13   5e-16    8.000 0.1      6.870 0.08     6.000 0.1    
NGC4254_16_spiral_disk_1_0  184.7069700  14.4253160000             0.1700 0.01    0.0610000 0.005     8.6200 0.06      6.2100 0.04   20.1    0.2     54.300 0.6     53.000 2       0.8600 0.01      2.8900 0.03      5.4300 0.06      8.050 0.08    10.400 0.1     53.9000 0.5    1.69e-13    1e-15   21.400 0.2     14.600 0.2     16.300 0.2    
NGC4254_17_spiral_disk_1_0  184.7120300  14.4348300000             0.1600 0.007   0.1290000 0.004     1.8000 0.02      1.2700 0.01   5.99    0.05    18.100 0.2     16.100 0.5     0.1250 0.005     0.8880 0.007     1.2100 0.01      1.400 0.01     1.500 0.02    12.9000 0.1    7.04e-14    6e-16    1.000 0.1      1.040 0.08     1.700 0.1    
NGC4254_18_spiral_disk_1_0  184.6983700  14.4023860000             0.5400 0.01    0.3530000 0.007     3.5700 0.04      2.5200 0.03   12.1    0.1     38.800 0.3     23.000 1       0.9890 0.006     2.2600 0.01      2.9300 0.01      3.440 0.02     3.500 0.02    31.7000 0.3    1.657e-13   7e-16    6.300 0.2      4.900 0.1      4.000 0.1    
NGC4254_19_spiral_disk_1_0  184.7183100  14.4299920000             1.0180 0.006   0.6140000 0.004     8.3800 0.03      6.4200 0.02   32.3    0.1     98.000 0.3    103.000 1       1.8790 0.004     3.4510 0.007     5.0600 0.01      5.360 0.01     6.460 0.02    53.3000 0.2    5.112e-13   6e-16   10.500 0.1      8.330 0.07     8.500 0.1    
NGC4254_2_spiral_disk_1_0   184.6759000  14.4417480000             0.0638 0.0006  0.0407000 0.0004    0.4990 0.004     0.3360 0.003  1.64    0.01     5.120 0.02     4.470 0.07    0.1370 0.002     0.2950 0.001     0.4050 0.002     0.380 0.002    0.335 0.005    3.9000 0.05   3.1e-14     2e-16    0.770 0.06     0.870 0.04     0.460 <      
NGC4254_20_spiral_disk_1_0  184.7275400  14.4434950000             0.5020 0.002   0.3210000 0.001     2.3700 0.01      1.7400 0.007  10.15   0.03    30.790 0.08    30.500 0.2     0.8040 0.002     1.1720 0.002     1.4460 0.003     1.303 0.004    1.512 0.006   16.2000 0.1    2.015e-13   4e-16    1.700 0.08     2.670 0.04     3.100 0.07   
NGC4254_21_spiral_disk_1_0  184.7094300  14.4050480000             1.9880 0.009   1.1590000 0.004    10.3900 0.06      7.7700 0.04   36.8    0.2    109.200 0.5    133.000 2       3.0640 0.007     5.3900 0.02      6.5200 0.03      6.970 0.04     8.580 0.05    69.2000 0.5    6.406e-13   9e-16   16.000 0.3     10.300 0.2     12.400 0.2    
NGC4254_22_spiral_disk_1_0  184.7162900  14.4159750000             1.2900 0.01    0.6450000 0.006    15.1400 0.06     10.5000 0.04   41.9    0.2    122.800 0.6    115.000 2       2.6500 0.01      5.6400 0.03      8.4200 0.05     10.170 0.08    13.500 0.1     81.7000 0.5    4.47e-13    2e-15   31.100 0.2     19.500 0.2     24.200 0.2    
NGC4254_23_spiral_disk_1_0  184.7151300  14.3951880000             0.2210 0.009   0.1460000 0.006     1.3260 0.008     0.8290 0.007  2.75    0.02     6.300 0.04     7.300 0.1     0.1720 0.005     0.9070 0.008     1.3000 0.01      1.540 0.01     0.900 0.01    13.1000 0.1    3.17e-14    3e-16    1.200 0.1      1.630 0.06     0.600 <      
NGC4254_24_spiral_disk_1_0  184.7346600  14.4305220000             0.5100 0.01    0.3960000 0.009     2.3300 0.02      1.7600 0.01   9.85    0.05    26.800 0.1     27.000 0.4     0.8150 0.007     1.1810 0.009     1.4300 0.01      1.280 0.02     1.440 0.03    16.0000 0.2    2.337e-13   4e-16    2.600 0.1      1.540 0.06     1.140 0.08   
NGC4254_25_spiral_disk_1_0  184.7284600  14.4126890000             0.7330 0.008   0.4820000 0.005     5.3700 0.02      3.9200 0.02   21.08   0.07    63.200 0.2     54.000 0.8     1.1660 0.005     2.0620 0.008     3.1200 0.01      3.100 0.01     3.190 0.02    35.0000 0.2    3.823e-13   7e-16    4.700 0.1      3.840 0.08     3.400 0.1    
NGC4254_26_spiral_disk_1_0  184.7360200  14.4218350000             1.9220 0.003   1.3190000 0.002     6.7800 0.02      4.9400 0.01   25.43   0.05    78.520 0.03    72.700 0.6     2.6350 0.003     3.6620 0.004     4.5830 0.006     4.344 0.008    5.010 0.01    53.5000 0.2    6.19e-13    4e-16    6.320 0.09     5.090 0.06     4.070 0.08   
NGC4254_27_spiral_disk_1_0  184.7276000  14.4048160000             0.3300 0.007   0.2210000 0.005     2.0200 0.02      1.4000 0.01   7.48    0.03    20.570 0.07    20.400 0.2     0.3400 <         0.4700 0.04      0.9500 0.02      1.110 0.03     2.300 <       11.1000 0.2    9.78e-14    4e-16    1.400 0.1      1.850 0.08     1.200 0.1    
NGC4254_3_spiral_disk_1_0   184.6636900  14.4080910000             0.0081 0.0007  0.0031000 <         0.7710 0.003     0.4620 0.003  0.42    0.01     0.350 0.01     0.360 <       0.0130 <         0.1330 0.002     0.2100 0.002     0.464 0.003    0.558 0.006    3.6000 <      6.2e-16     <        1.500 0.05     1.760 0.04     1.730 0.06   
NGC4254_4_spiral_disk_1_0   184.6725200  14.4196960000             0.6070 0.002   0.4130000 0.001     3.7820 0.008     2.5610 0.006  14.32   0.02    43.420 0.05    32.800 0.1     0.9630 0.002     2.0210 0.002     2.5380 0.003     2.504 0.004    2.616 0.006   28.4000 0.1    2.091e-13   2e-16    3.750 0.07     3.190 0.04     3.980 0.07   
NGC4254_5_spiral_disk_1_0   184.6747700  14.4150940000             0.3590 0.003   0.2320000 0.002     1.7300 0.01      1.0840 0.007  5.42    0.03    16.330 0.07    12.800 0.2     0.4560 0.003     1.3030 0.003     1.4790 0.004     1.384 0.004    1.406 0.007   15.6000 0.1    7.44e-14    3e-16    2.390 0.07     1.590 0.05     1.610 0.07   
NGC4254_6_spiral_disk_1_0   184.6892700  14.4277280000             0.1370 0.005   0.0640000 0.003     1.9730 0.004     1.2930 0.004  5.35    0.02    15.030 0.02    12.700 0.1     0.2030 0.004     1.1980 0.007     1.8200 0.01      2.200 0.01     1.940 0.01    17.4300 0.05   2.54e-14    3e-16    3.000 0.1      2.670 0.07     1.700 0.1    
NGC4254_7_spiral_disk_1_0   184.6979200  14.4420200000             0.3210 0.004   0.1920000 0.002     3.1930 0.007     2.2420 0.006  11.94   0.03    35.440 0.06    32.000 0.2     0.4390 0.003     1.6550 0.005     2.3020 0.007     2.513 0.007    2.061 0.009   23.7800 0.07   1.526e-13   3e-16    2.500 0.1      2.270 0.07     1.640 0.09   
NGC4254_8_spiral_disk_1_0   184.7034300  14.4492770000             0.1430 0.003   0.0960000 0.002     1.0570 0.003     0.7870 0.004  3.79    0.02    10.480 0.02     9.200 0.1     0.0250 0.003     0.6290 0.005     0.9010 0.008     0.970 0.01     0.420 0.01     8.9300 0.04   4.44e-14    2e-16    0.620 <        0.390 <        0.600 <      
NGC4254_9_spiral_disk_1_0   184.6817800  14.4081980000             0.1300 0.004   0.0860000 0.003     1.3500 0.01      1.0240 0.007  5.66    0.03    17.260 0.08    10.500 0.2     0.2000 0.003     0.6120 0.004     0.8460 0.006     0.988 0.006    1.058 0.008    8.4000 0.1    4.95e-14    3e-16    1.800 0.08     1.440 0.05     1.680 0.08   
NGC4321_1_spiral_disk_1_0   185.7038100  15.8491800000             0.3480 0.004   0.2750000 0.003     2.6300 0.01      1.7800 0.01   7.94    0.04    23.900 0.08    25.000 0.3     0.3680 0.007     1.1500 0.03      1.7100 0.04      1.910 0.05     1.210 0.06     2.9500 0.03   6.08e-14    5e-16    2.930 0.08     2.360 0.06     2.040 0.08   
NGC4321_10_spiral_disk_1_0  185.7070300  15.8084670000             0.1320 0.003   0.1070000 0.002     1.1040 0.005     0.7920 0.005  2.81    0.02     8.000 0.05     6.600 0.1     0.0190 <         0.5350 0.004     0.8070 0.007     1.036 0.008    0.630 0.01     0.9700 0.02   9e-15       5e-16    1.030 0.08     1.420 0.06     0.540 <      
NGC4321_11_spiral_disk_1_0  185.7238400  15.8390320000             0.2540 0.004   0.1930000 0.003     1.7200 0.03      1.1800 0.02   5.79    0.05    20.100 0.1     15.600 0.4     0.2890 0.003     0.6310 0.005     0.9920 0.007     1.120 0.01     1.170 0.01     1.6100 0.04   3.24e-14    6e-16    3.100 0.1      2.800 0.1      3.100 0.1    
NGC4321_12_spiral_disk_1_0  185.7322300  15.8516280000             0.4090 0.002   0.3460000 0.002     1.8500 0.01      1.2660 0.008  6.26    0.03    18.680 0.05    16.900 0.2     0.6310 0.002     0.6610 0.002     1.0640 0.004     0.881 0.005    0.055 <        2.9300 0.02   8.92e-14    5e-16    0.630 0.07     1.710 0.06     1.150 0.07   
NGC4321_13_spiral_disk_1_0  185.7133600  15.8176990000             0.8500 0.007   0.5750000 0.004     7.9000 0.04      5.3300 0.03   17.78   0.06    54.200 0.1     54.500 0.5     1.1670 0.004     2.1870 0.007     3.6900 0.01      5.150 0.01     6.140 0.02     5.0800 0.05   8.08e-14    6e-16   12.700 0.2     10.800 0.2     10.600 0.2    
NGC4321_14_spiral_disk_1_0  185.6997200  15.7929860000             0.2077 0.0006  0.2021000 0.0006    1.8360 0.007     1.2740 0.005  6.21    0.02    19.060 0.04    13.000 0.1     0.4260 0.001     0.8710 0.001     1.2830 0.002     1.369 0.003    1.539 0.006    2.1400 0.02   4.63e-14    4e-16    3.710 0.06     3.360 0.04     2.710 0.05   
NGC4321_15_spiral_disk_1_0  185.7436700  15.8579180000             0.1500 0.003   0.1010000 0.002     0.3200 0.01      0.1930 0.008  1.41    0.03     5.820 0.05     2.500 0.2     0.0920 0.002     0.4370 0.002     0.3970 0.003     0.347 0.004    0.371 0.008    0.4200 0.02   2.1e-15     5e-16    0.400 <        0.320 <        0.490 0.06   
NGC4321_16_spiral_disk_1_0  185.7329000  15.8334690000             0.4200 0.02    0.3400000 0.01      2.6600 0.04      1.7900 0.03   6.12    0.06    18.900 0.1     15.000 0.5     0.6000 0.01      0.9700 0.03      1.5200 0.06      2.270 0.08     3.100 0.1      2.3400 0.05   4.17e-14    6e-16    4.400 0.2      3.900 0.1      6.600 0.2    
NGC4321_17_spiral_disk_1_0  185.7443300  15.8484570000             0.1440 0.002   0.1230000 0.002     0.0690 <         0.0490 <      2.2     0.03     8.110 0.05     3.200 0.2     0.2120 0.002     0.0130 <         0.0190 <         0.025 <        0.049 <        0.3000 0.02   1.24e-14    5e-16    0.410 <        0.300 <        0.410 <      
NGC4321_18_spiral_disk_1_0  185.7453000  15.8352740000             0.2320 0.003   0.1940000 0.002     2.0000 0.01      1.2490 0.007  3.79    0.04     9.660 0.09     6.300 0.2     0.2140 0.002     1.0800 0.004     1.6360 0.007     2.049 0.009    2.380 0.01     1.9000 0.02   1.7e-14     5e-16    5.900 0.1      3.670 0.05     3.600 0.1    
NGC4321_19_spiral_disk_1_0  185.7287400  15.8044080000             0.5850 0.003   0.4100000 0.002     5.4700 0.03      3.9800 0.02   19.85   0.05    63.300 0.1     76.800 0.4     1.0990 0.003     2.1000 0.006     2.7600 0.01      2.840 0.02     3.830 0.02     4.0900 0.04   7.9e-14     5e-16    7.500 0.1      5.300 0.1      7.300 0.1    
NGC4321_2_spiral_disk_1_0   185.6964600  15.8255070000             0.4700 0.004   0.3390000 0.003     4.6600 0.02      3.3300 0.01   15.47   0.04    45.000 0.1     71.800 0.3     0.7360 0.003     1.7500 0.01      2.7300 0.03      3.070 0.03     3.160 0.03     5.0700 0.03   1.233e-13   6e-16    5.000 0.1      5.360 0.08     4.700 0.1    
NGC4321_20_spiral_disk_1_0  185.7205900  15.7936170000             0.4840 0.002   0.4040000 0.001     1.8240 0.008     1.3320 0.006  5.34    0.02    15.190 0.05    14.200 0.1     0.5370 0.002     1.0890 0.002     1.4380 0.004     1.529 0.005    1.121 0.007    1.9600 0.02   2.71e-14    5e-16    2.250 0.08     2.290 0.05     1.670 0.07   
NGC4321_21_spiral_disk_1_0  185.7542600  15.8454030000             0.2060 0.002   0.1760000 0.002     1.2200 0.01      0.9220 0.008  6.51    0.03    21.480 0.06    15.400 0.2     0.3390 0.002     0.3830 0.002     0.5430 0.003     0.514 0.003    0.441 0.006    1.5200 0.02   4.86e-14    5e-16    0.540 0.06     1.190 0.05     0.430 <      
NGC4321_22_spiral_disk_1_0  185.7563200  15.8396460000             0.1680 0.002   0.1420000 0.002     1.0700 0.01      0.7020 0.009  3.64    0.03    12.410 0.07     7.100 0.2     0.2420 0.002     0.4160 0.002     0.6050 0.003     0.669 0.003    0.852 0.006    1.0800 0.02   2.45e-14    5e-16    1.740 0.06     1.180 0.05     2.920 0.06   
NGC4321_23_spiral_disk_1_0  185.7450000  15.8159160000             0.8210 0.003   0.5380000 0.002     9.6760 0.007     6.8970 0.006  26.14   0.06    79.500 0.1     82.200 0.5     1.2550 0.003     2.4290 0.004     4.3720 0.008     6.090 0.01     5.470 0.01     7.2700 0.04   1.247e-13   6e-16   14.800 0.1     13.700 0.1     12.500 0.1    
NGC4321_24_spiral_disk_1_0  185.7482900  15.8213720000             0.5500 0.004   0.3620000 0.003     8.2200 0.01      5.7200 0.01   18.9    0.06    54.200 0.1     59.900 0.6     0.9200 0.003     2.9180 0.005     5.6200 0.008     7.430 0.01     7.100 0.01     6.9000 0.04   5.98e-14    6e-16   14.000 0.1     14.990 0.09    13.200 0.1    
NGC4321_25_spiral_disk_1_0  185.7383500  15.8022330000             0.6700 0.005   0.4470000 0.004     6.0800 0.03      4.5600 0.02   24.69   0.05    76.300 0.1    101.200 0.4     1.1680 0.003     1.9760 0.005     2.8380 0.007     3.002 0.008    3.740 0.01     4.7500 0.04   1.053e-13   6e-16    7.400 0.1      5.100 0.1      6.500 0.1    
NGC4321_26_spiral_disk_1_0  185.7674100  15.8421530000             0.0960 0.002   0.0770000 0.002     1.2080 0.006     0.8010 0.007  1.84    0.02     4.970 0.04     3.000 0.1     0.0140 <         0.6140 0.003     0.9310 0.004     0.919 0.004    0.048 <        0.8900 0.02   2.1e-15     5e-16    0.770 0.05     0.700 0.05     0.750 0.05   
NGC4321_27_spiral_disk_1_0  185.7483100  15.8022790000             0.7500 0.004   0.6240000 0.003     3.2800 0.02      2.1800 0.02   8.69    0.05    26.300 0.1     30.400 0.4     1.0490 0.003     1.9990 0.004     2.5730 0.006     2.834 0.007    3.440 0.01     3.2000 0.03   4.08e-14    5e-16    5.200 0.1      4.510 0.09     4.100 0.1    
NGC4321_28_spiral_disk_1_0  185.7627300  15.8135760000             0.1290 0.001   0.0880000 0.001     1.8300 0.02      1.0900 0.01   3.9     0.03    12.210 0.06     7.900 0.2     0.2210 0.002     0.6640 0.003     1.0650 0.004     1.268 0.006    1.339 0.009    1.2100 0.03   6.7e-15     5e-16    2.410 0.08     2.070 0.07     2.640 0.08   
NGC4321_29_spiral_disk_1_0  185.7777200  15.8347800000             0.0591 0.0008  0.0743000 0.0009    0.7790 0.006     0.3360 0.005  0.83    0.02     2.810 0.03     1.810 0.09    0.0110 <         0.2320 0.001     0.2700 0.002     0.172 0.003    0.041 <        0.5300 <      1.3e-15     <        0.300 <        0.240 <        0.320 <      
NGC4321_3_spiral_disk_1_0   185.7027800  15.8350840000             0.7890 0.004   0.6070000 0.003     4.8300 0.03      3.3000 0.02   14.92   0.05    47.300 0.1     45.500 0.5     1.1900 0.006     2.3100 0.02      3.1900 0.02      3.570 0.03     4.370 0.03     4.8800 0.04   9.32e-14    6e-16    7.000 0.1      6.200 0.1      7.300 0.1    
NGC4321_30_spiral_disk_1_0  185.7722600  15.8237110000             0.0980 0.001   0.1060000 0.001     1.2000 0.01      0.6670 0.008  1.24    0.02     4.350 0.04     2.600 0.1     0.1590 0.002     0.5660 0.002     0.8710 0.003     0.942 0.005    0.426 0.008    1.0500 0.02   7.7e-15     4e-16    1.230 0.06     1.440 0.05     0.670 0.05   
NGC4321_4_spiral_disk_1_0   185.7084400  15.8394860000             0.9180 0.005   0.6790000 0.004     4.2600 0.03      2.9500 0.02   13.86   0.05    43.600 0.1     33.500 0.4     1.2800 0.007     2.7300 0.03      3.1800 0.03      3.500 0.05     4.070 0.06     4.7200 0.04   8.43e-14    6e-16    7.100 0.1      5.400 0.1      6.500 0.1    
NGC4321_5_spiral_disk_1_0   185.6923400  15.8083820000             0.3040 0.001   0.2720000 0.001     1.6600 0.01      1.1920 0.007  6.44    0.02    19.740 0.05    12.300 0.2     0.4860 0.002     0.9820 0.002     1.1870 0.003     1.269 0.003    1.381 0.006    1.8700 0.02   3.98e-14    5e-16    2.330 0.06     2.110 0.04     1.970 0.06   
NGC4321_6_spiral_disk_1_0   185.7185000  15.8583830000             0.2050 0.002   0.1940000 0.002     1.4400 0.01      1.0120 0.007  3.71    0.03    10.770 0.06     6.800 0.2     0.1510 0.003     0.6000 0.01      0.8200 0.04      1.020 0.05     0.510 <        1.4000 0.02   2.62e-14    5e-16    1.410 0.07     1.820 0.05     1.880 0.07   
NGC4321_7_spiral_disk_1_0   185.7168400  15.8464930000             0.4470 0.004   0.3670000 0.003     2.9200 0.02      1.9700 0.02   3.02    0.04     7.100 0.1      5.300 0.3     0.4370 0.007     1.5800 0.03      2.4400 0.03      3.020 0.05     1.830 0.06     2.8700 0.03   2.15e-14    6e-16    4.700 0.1      6.000 0.1      3.100 0.1    
NGC4321_8_spiral_disk_1_0   185.7144600  15.8259000000             1.5430 0.007   0.9850000 0.004     9.9300 0.03      6.9400 0.02   30.01   0.05    88.300 0.1    102.700 0.5     2.1460 0.006     3.7000 0.01      5.5600 0.02      7.220 0.03     8.060 0.03     7.9900 0.04   1.323e-13   6e-16   15.200 0.1     14.600 0.1     15.100 0.1    
NGC4321_9_spiral_disk_1_0   185.7374100  15.8624230000             0.4880 0.002   0.4220000 0.002     1.4150 0.009     0.9910 0.006  5.46    0.02    17.390 0.05    14.600 0.1     0.6040 0.002     1.0870 0.002     1.2080 0.003     1.123 0.004    1.175 0.008    2.5200 0.02   6.77e-14    4e-16    1.730 0.06     1.820 0.04     1.840 0.06   
NGC4450_1_spiral_disk_1_0   187.1121300  17.0823600000             0.1310 0.002         ... ...       6.1300 0.01      3.8300 0.01   4.92    0.02     7.760 0.02     6.600 0.1     0.4180 0.009     2.6800 0.05      5.0000 0.1       7.100 0.1      7.900 0.2      5.9600 0.03   2.67e-14    4e-16   16.800 0.1     12.600 0.08    11.500 0.1    
NGC4450_2_spiral_disk_1_0   187.1222500  17.0985380000             0.1880 0.001         ... ...       9.1300 0.02      5.7100 0.01   6.65    0.02    12.130 0.03     8.730 0.09    0.6430 0.004     3.4200 0.01      6.8800 0.03      9.650 0.04    11.960 0.05     8.7900 0.03   6.2e-14     4e-16   24.900 0.1     18.300 0.08    17.690 0.09   
NGC4450_3_spiral_disk_1_0   187.1218100  17.0923490000             0.3330 0.002         ... ...      22.3800 0.03     13.9600 0.02   13.54   0.03    18.040 0.05    15.000 0.1     1.5410 0.009     8.2400 0.05     17.2000 0.1      24.600 0.1     31.300 0.2     21.2100 0.04   1.186e-13   4e-16   61.300 0.2     47.300 0.1     46.900 0.1    
NGC4450_4_spiral_disk_1_0   187.1189900  17.0729790000             0.0194 0.0009        ... ...      11.7000 0.02      7.0800 0.02   7.96    0.03     9.930 0.03     5.600 0.1     0.6900 0.004     4.0500 0.02      8.5600 0.04     12.350 0.06    15.130 0.07     8.6400 0.04   5.3e-15     4e-16   29.400 0.1     23.500 0.1     21.200 0.1    
NGC4450_5_spiral_disk_1_0   187.1227100  17.0583800000             0.0677 0.0005        ... ...       1.7100 0.02      0.9900 0.01   0.78    0.02     1.760 0.02     0.910 0.05    0.1680 0.002     1.0250 0.003     1.7400 0.005     2.270 0.007    1.760 0.01     1.9000 <      9.6e-16     <        4.600 0.1      3.440 0.07     2.920 0.09   
NGC4450_6_spiral_disk_1_0   187.1293700  17.0567050000             0.0477 0.0005        ... ...       1.7000 0.02      0.9900 0.01   0.92    0.02     1.840 0.02     0.960 0.05    0.0880 0.002     0.6400 0.004     1.2920 0.006     1.687 0.008    1.300 0.01     1.7500 0.02   5.8e-15     3e-16    5.060 0.09     2.880 0.07     2.130 0.08   
NGC4559_1_spiral_disk_1_0   188.9652900  27.9796220000             1.1920 0.006   0.8900000 0.005     4.2800 0.02      2.7100 0.01   7.47    0.03    20.620 0.04    18.300 0.1     1.5840 0.003     3.8210 0.006     5.0020 0.008     5.168 0.009    4.040 0.01        ... ...    ...         ...      5.000 0.1      6.270 0.08     4.100 0.1    
NGC4559_2_spiral_disk_1_0   188.9797900  27.9888130000             1.5250 0.005   1.2230000 0.004     5.4900 0.02      3.7700 0.01   11.58   0.03    29.120 0.04    52.600 0.2     2.3480 0.003     4.5610 0.005     5.7990 0.007     6.023 0.008    5.660 0.01        ... ...    ...         ...      7.500 0.1      8.080 0.08     6.300 0.1    
NGC4559_3_spiral_disk_1_0   188.9794700  27.9674200000             1.7710 0.007   1.2730000 0.006    18.5600 0.03     12.3800 0.02   30.83   0.06    75.200 0.1     66.300 0.4     3.9280 0.005     9.9200 0.01     15.2200 0.02     19.640 0.02    23.590 0.03        ... ...    ...         ...     40.400 0.2     34.800 0.1     34.100 0.1    
NGC4559_5_spiral_disk_1_0   189.0027700  27.9470640000             1.5950 0.007   1.1430000 0.006    11.9400 0.02      7.8500 0.02   24.29   0.04    64.180 0.07    62.300 0.2     2.7400 0.04      7.1600 0.09     10.4700 0.02     12.090 0.07    13.800 0.4         ... ...    ...         ...     23.600 0.1     20.000 0.1     18.800 0.1    
NGC4559_6_spiral_disk_1_0   189.0246300  27.9256390000             0.4470 0.004   0.3440000 0.003     1.8240 0.007     1.2670 0.006  2.93    0.02     7.570 0.02    12.340 0.08    0.6100 0.03      1.4200 0.08      1.8700 0.01      1.940 0.05     1.700 0.2         ... ...    ...         ...      1.340 0.09     2.540 0.06     2.840 0.08   
NGC4559_7_spiral_disk_1_0   189.0218300  27.9049550000             0.7260 0.001   0.4960000 0.001     2.0080 0.003     1.1340 0.004  1.12    0.01     1.070 0.02     1.770 0.06    2.0080 0.001     4.7870 0.001     3.3340 0.002     6.239 0.002    6.041 0.005       ... ...    ...         ...      6.080 0.07     5.650 0.05     3.650 0.07   
NGC4579_10_spiral_disk_1_0  189.4379300  11.8282840000             0.2100 0.004   0.1730000 0.002    10.5300 0.05      6.4800 0.03   7.18    0.05    13.810 0.09     9.400 0.3     0.9200 0.01      4.4500 0.06      8.6000 0.1      12.200 0.2     15.000 0.3      9.2700 0.09   2.73e-13    4e-15   22.900 0.2     18.600 0.1     18.900 0.2    
NGC4579_11_spiral_disk_1_0  189.4220700  11.8071630000             0.1430 0.001   0.1359000 0.0008    5.5100 0.04      3.5900 0.03   5.84    0.05    16.030 0.08    11.100 0.2     0.4820 0.004     2.5600 0.02      4.6400 0.04      6.510 0.05     7.570 0.07     6.9300 0.08   2.53e-13    4e-15   12.300 0.2      9.600 0.1      8.200 0.2    
NGC4579_12_spiral_disk_1_0  189.4471900  11.8255360000             0.1440 0.002   0.1560000 0.001     4.8500 0.04      3.1200 0.03   4.6     0.05    13.100 0.1     10.400 0.3     0.4850 0.003     2.4600 0.01      4.3100 0.02      5.890 0.03     7.360 0.04     5.7900 0.08   1.9e-13     3e-15   10.900 0.2      9.800 0.1      9.000 0.2    
NGC4579_13_spiral_disk_1_0  189.4597200  11.8373350000             0.0070 0.001   0.0193000 0.0007    1.1650 0.009     0.6720 0.006  0.12    <        0.680 0.02     0.670 0.06    0.0098 <         0.3450 0.002     0.7960 0.003     1.110 0.005    0.676 0.007    0.4900 <      7.5e-15     <        0.640 <        0.730 0.06     0.730 <      
NGC4579_14_spiral_disk_1_0  189.4454700  11.8163960000             0.1580 0.001   0.1390000 0.001     8.5700 0.02      5.3100 0.01   7.08    0.05    16.890 0.08    12.600 0.2     0.5910 0.004     3.3600 0.02      6.2300 0.04      8.690 0.06     9.470 0.07     7.6300 0.08   2.51e-13    4e-15   14.800 0.1     12.000 0.1     10.500 0.2    
NGC4579_15_spiral_disk_1_0  189.4647100  11.8249500000             0.0118 0.0007  0.0248000 0.0005    0.6300 0.01      0.3250 0.007  0.22    0.02     1.030 0.02     0.500 0.07    0.0093 <         0.1960 0.002     0.4240 0.003     0.649 0.005    0.571 0.007    0.3300 <      7.7e-15     <        0.670 <        0.510 0.07     1.000 0.1    
NGC4579_16_spiral_disk_1_0  189.4569800  11.8105470000             0.1224 0.0009  0.0815000 0.0006    2.5240 0.006     1.5930 0.005  2.55    0.02     7.330 0.03     4.300 0.1     0.1590 0.002     1.1490 0.003     1.9840 0.005     2.770 0.008    2.560 0.01     1.8200 0.06   5.4e-14     3e-15    3.100 0.1      1.830 0.08     1.000 0.1    
NGC4579_2_spiral_disk_1_0   189.3880800  11.8112250000             0.0065 0.0001  0.0165000 0.0002    1.1590 0.007     0.4840 0.006  0.08    <        0.140 0.01     0.360 <       0.0230 0.001     0.2030 0.001     0.4540 0.002     0.633 0.003    0.344 0.005    0.3900 <      8e-15       <        0.860 0.07     0.780 0.04     0.620 0.07   
NGC4579_3_spiral_disk_1_0   189.4040400  11.8227620000             0.1410 0.002   0.0880000 0.001     3.7750 0.008     2.5290 0.007  4.43    0.02    10.810 0.02     8.900 0.1     0.2240 0.002     1.3430 0.004     2.4370 0.007     3.472 0.009    3.530 0.01     3.8800 0.06   1.37e-13    3e-15    4.600 0.1      3.530 0.09     3.000 0.1    
NGC4579_4_spiral_disk_1_0   189.4169000  11.8345790000             0.0880 0.005   0.0520000 0.004     3.0000 0.02      1.8900 0.01   2.72    0.03     8.430 0.04     6.100 0.2     0.0690 0.003     0.9250 0.006     1.9190 0.008     2.820 0.01     2.470 0.01     1.8600 0.07   4.4e-14     3e-15    2.400 0.1      2.600 0.1      1.300 0.1    
NGC4579_5_spiral_disk_1_0   189.3988000  11.8053100000             0.0034 0.0002  0.0200000 0.0002    1.0200 0.01      0.3780 0.008  0.31    0.01     0.210 0.02     1.030 0.06    0.0092 <         0.2000 0.002     0.4630 0.003     0.684 0.004    0.465 0.006    0.3800 <      7.9e-15     <        0.580 <        0.980 0.06     1.600 0.1    
NGC4579_6_spiral_disk_1_0   189.4190300  11.8229370000             0.5400 0.005   0.3560000 0.004     8.9100 0.05      5.2300 0.03   5.69    0.05    23.310 0.08    18.100 0.2     1.0010 0.006     4.2200 0.03      7.4500 0.06     10.740 0.08    11.700 0.1     13.0200 0.09   4.72e-13    4e-15   14.600 0.2     12.500 0.1     10.800 0.2    
NGC4579_7_spiral_disk_1_0   189.4136800  11.8148860000             0.2710 0.002   0.2140000 0.001     8.4700 0.05      5.2600 0.03   10.59   0.06    34.560 0.09    42.200 0.3     0.6810 0.002     3.0590 0.009     5.6900 0.02      7.890 0.03     8.700 0.03    14.6600 0.09   6.15e-13    4e-15   12.700 0.2     10.600 0.1      8.900 0.2    
NGC4579_8_spiral_disk_1_0   189.4019600  11.7941430000             0.0036 0.0001  0.0147000 0.0002    0.6250 0.008     0.1860 0.007  0.085   <        0.480 0.02     0.350 <       0.0090 <         0.2000 0.001     0.4270 0.002     0.583 0.003    0.037 <        0.3900 <      8e-15       <        0.560 <        0.410 <        0.600 <      
NGC4579_9_spiral_disk_1_0   189.4255100  11.8258360000             0.7770 0.004   0.5340000 0.003     7.1000 0.06      4.2900 0.04   5.01    0.06    15.050 0.09    22.900 0.3     1.3300 0.01      4.6100 0.07      8.8000 0.2      11.800 0.2     12.500 0.3     17.3000 0.1    6.92e-13    4e-15   16.600 0.2     13.200 0.2     14.100 0.2    
NGC4594_10_spiral_disk_1_0  190.0354100 -11.6220880000             0.1797 0.0008  0.0782000 0.0005   34.1300 0.04     21.1500 0.02   28.17   0.03    58.360 0.02    37.090 0.07    1.4360 0.003     7.3600 0.01     15.5100 0.02     23.940 0.03    31.970 0.04        ... ...    ...         ...     73.400 0.2     54.700 0.2     61.500 0.2    
NGC4594_11_spiral_disk_1_0  190.0218700 -11.6867710000             0.0015 <       0.0219000 0.0002    0.1760 0.004     0.0400 0.004  0.075   <        0.140 0.01     0.400 <       0.0130 <         0.0430 <         0.0700 <         0.097 <        0.150 <           ... ...    ...         ...      0.410 <        0.310 <        0.620 <      
NGC4594_12_spiral_disk_1_0  190.0312400 -11.6658840000             0.0668 0.0002  0.0497000 0.0002    1.4940 0.007     1.1600 0.006  0.73    0.01     5.220 0.01     8.430 0.06    0.1010 0.002     0.3990 0.003     0.7470 0.007     1.020 0.01     0.910 0.02        ... ...    ...         ...      0.470 <        1.430 0.05     0.990 0.09   
NGC4594_14_spiral_disk_1_0  190.0452200 -11.6750340000             0.0016 <       0.0209000 0.0002    0.2730 0.005     0.0320 0.004  0.085   <        0.096 <        0.620 0.06    0.0130 <         0.0069 <         0.0120 <         0.017 <        0.041 <           ... ...    ...         ...      0.430 <        0.310 <        0.630 <      
NGC4594_15_spiral_disk_1_0  190.0755800 -11.6336180000             0.0820 <       0.0267000 0.0004    0.1850 0.006     0.0880 0.005  0.12    0.02     0.240 0.02     0.500 0.06    0.2900 <         0.3000 <         0.6300 <         0.260 <        1.400 <           ... ...    ...         ...      0.440 <        0.330 <        0.680 <      
NGC4594_16_spiral_disk_1_0  190.0853900 -11.6103920000             0.0537 0.0002  0.0585000 0.0002    0.7670 0.005     0.5820 0.004  0.78    0.02     4.520 0.01     7.670 0.06    0.1440 0.002     0.2682 0.0007    0.4090 0.001     0.571 0.003    0.512 0.006       ... ...    ...         ...      0.570 0.07     0.770 0.04     0.670 0.09   
NGC4594_3_spiral_disk_1_0   189.9611900 -11.6237740000             0.1571 0.0006  0.0748000 0.0004   36.1800 0.05     22.8600 0.03   30.13   0.03    63.090 0.02    38.920 0.08    1.1810 0.003     6.7900 0.01     14.5500 0.02     22.920 0.03    32.210 0.04        ... ...    ...         ...     75.700 0.2     54.600 0.2     65.400 0.2    
NGC4594_5_spiral_disk_1_0   189.9515400 -11.6643530000             0.0159 0.0002  0.0259000 0.0002    0.5590 0.007     0.2700 0.006  0.08    <        0.430 0.01     0.420 <       0.0130 <         0.1530 0.001     0.3910 0.002     0.514 0.002    0.551 0.006       ... ...    ...         ...      0.460 <        0.380 <        0.640 <      
NGC4594_7_spiral_disk_1_0   190.0065900 -11.5975620000             0.0370 0.001   0.0109000 0.0002    4.9500 0.02      3.1700 0.01   3.16    0.03     2.020 0.02     0.850 0.06    0.1500 <         1.9100 0.04      3.9000 0.1       5.640 0.04     6.000 0.2         ... ...    ...         ...     14.600 0.2     16.300 0.2      8.100 0.2    
NGC4594_8_spiral_disk_1_0   190.0225500 -11.6228810000             0.2100 0.001   0.0895000 0.0005   55.0100 0.09     32.7200 0.05   32.61   0.05    39.900 0.03    22.400 0.1     2.4180 0.005    15.0300 0.02     32.0400 0.05     46.840 0.08    61.400 0.1         ... ...    ...         ...    125.800 0.4     97.300 0.3    110.600 0.3    
NGC4725_10_spiral_disk_1_0  192.6341700  25.5479120000                ... ...           ... ...       0.3280 0.007     0.3090 0.005  0.44    0.01     2.780 0.02     0.570 0.08    0.0690 0.002     0.1990 0.003     0.3000 0.01      0.400 0.03     0.390 0.04        ... ...    ...         ...      2.180 0.08     1.160 0.05     0.500 <      
NGC4725_11_spiral_disk_1_0  192.5733200  25.4897390000                ... ...           ... ...       5.1000 0.02      3.2100 0.02   7.32    0.04    22.960 0.06    19.600 0.2     1.0120 0.002     2.1380 0.004     3.5690 0.006     4.610 0.009    4.200 0.01        ... ...    ...         ...      6.700 0.1      7.800 0.1      6.100 0.1    
NGC4725_12_spiral_disk_1_0  192.6479300  25.5538160000                ... ...           ... ...       0.5390 0.004     0.3120 0.004  1.02    0.01     4.050 0.02     3.530 0.06    0.1230 0.002     0.1900 0.003     0.2700 0.01      0.330 0.03     0.280 <           ... ...    ...         ...      0.830 0.07     0.800 0.05     0.430 <      
NGC4725_13_spiral_disk_1_0  192.6286100  25.5317000000                ... ...           ... ...       6.3500 0.03      3.7900 0.02   11.5    0.04    36.970 0.05    30.600 0.1     1.2100 0.008     2.4200 0.03      3.6700 0.01      4.710 0.07     6.620 0.07        ... ...    ...         ...      9.800 0.2     10.200 0.1     10.600 0.1    
NGC4725_14_spiral_disk_1_0  192.5769000  25.4800850000                ... ...           ... ...       7.6500 0.01      4.8100 0.01   7.59    0.04    25.410 0.06    17.300 0.2     1.0520 0.002     3.3170 0.004     6.0890 0.007     7.960 0.01     7.330 0.01        ... ...    ...         ...     14.900 0.2     12.200 0.1     10.400 0.2    
NGC4725_15_spiral_disk_1_0  192.6619100  25.5581960000                ... ...           ... ...       0.2140 0.005     0.1730 0.004  0.49    0.01     1.000 0.01     0.370 <       0.1070 0.002     0.1540 0.004     0.2430 0.007     0.290 0.01     0.310 0.01        ... ...    ...         ...      0.460 <        0.290 <        1.240 0.06   
NGC4725_16_spiral_disk_1_0  192.5734200  25.4681110000                ... ...           ... ...       1.7540 0.006     1.0760 0.006  3.61    0.02    10.680 0.03     6.950 0.09    0.3780 0.002     1.1650 0.005     1.3950 0.009     1.490 0.01     1.150 0.01        ... ...    ...         ...      1.290 0.09     1.180 0.06     0.530 <      
NGC4725_17_spiral_disk_1_0  192.5657500  25.4578320000                ... ...           ... ...       0.4430 0.006     0.2350 0.005  0.55    0.01     1.260 0.02     0.380 <       0.0210 0.002     0.1540 0.004     0.2700 0.007     0.283 0.009    0.170 0.01        ... ...    ...         ...      0.460 <        0.290 <        0.390 <      
NGC4725_18_spiral_disk_1_0  192.6226100  25.5183600000                ... ...           ... ...       0.2800 <         0.1800 <      0.21    <        0.260 <        0.740 <       0.0550 <         0.2200 0.03      0.4100 0.03      0.560 <        0.740 0.08        ... ...    ...         ...      1.300 <        1.100 <        1.200 <      
NGC4725_19_spiral_disk_1_0  192.5885400  25.4739140000                ... ...           ... ...       7.2900 0.03      4.1300 0.02   5.23    0.03    17.630 0.05     9.600 0.1     0.6050 0.002     2.6300 0.003     5.1310 0.006     7.246 0.009    6.990 0.01        ... ...    ...         ...     13.600 0.2     10.600 0.1      9.600 0.1    
NGC4725_2_spiral_disk_1_0   192.5909600  25.5286360000                ... ...           ... ...       0.6800 0.01      0.4240 0.009  1.42    0.02     6.010 0.02     2.450 0.07    0.0980 0.002     0.3820 0.002     0.4320 0.003     0.445 0.005    0.554 0.008       ... ...    ...         ...      1.100 0.1      1.440 0.07     1.030 0.08   
NGC4725_20_spiral_disk_1_0  192.6717300  25.5518550000                ... ...           ... ...       0.7250 0.005     0.5330 0.004  0.41    0.01     0.710 0.01     0.340 <       0.1540 0.002     0.2560 0.004     0.3630 0.007     0.635 0.009    0.960 0.01        ... ...    ...         ...      3.470 0.06     1.570 0.04     2.000 0.06   
NGC4725_21_spiral_disk_1_0  192.6377800  25.5128010000                ... ...           ... ...       3.5100 0.05      2.3700 0.03   7.86    0.03    24.270 0.05    32.600 0.2     0.6400 0.005     1.2000 0.03      2.1800 0.02      2.600 0.1      3.900 0.1         ... ...    ...         ...      5.300 0.2      4.500 0.2      7.200 0.2    
NGC4725_22_spiral_disk_1_0  192.6400200  25.4994910000                ... ...           ... ...       4.6800 0.01      2.9400 0.01   1.69    0.04     7.640 0.05     5.700 0.1     0.1550 0.005     0.6800 0.03      2.3800 0.01      3.560 0.09     2.500 0.1         ... ...    ...         ...      7.700 0.2      7.500 0.1      3.900 0.1    
NGC4725_23_spiral_disk_1_0  192.6305400  25.4896470000                ... ...           ... ...       3.0000 0.03      1.6400 0.02   0.82    0.03     4.040 0.04     2.700 0.1     0.1670 0.002     0.7280 0.008     1.8000 0.02      2.620 0.04     1.830 0.04        ... ...    ...         ...      2.600 0.2      4.500 0.1      3.200 0.1    
NGC4725_24_spiral_disk_1_0  192.5965200  25.4636640000                ... ...           ... ...       1.3500 0.01      0.9210 0.009  2.11    0.03     6.270 0.04     4.100 0.1     0.3310 0.002     0.6090 0.002     1.1140 0.004     1.424 0.006    0.888 0.009       ... ...    ...         ...      1.800 0.1      2.530 0.08     1.330 0.09   
NGC4725_25_spiral_disk_1_0  192.6068200  25.4638640000                ... ...           ... ...       0.6600 0.02      0.5300 0.01   1.57    0.02     5.200 0.04     2.600 0.1     0.3290 0.002     0.4070 0.005     0.7100 0.01      0.980 0.02     0.760 0.03        ... ...    ...         ...      0.750 <        2.180 0.08     0.610 <      
NGC4725_26_spiral_disk_1_0  192.6314900  25.4788360000                ... ...           ... ...       1.9200 0.01      0.9600 0.01   1.73    0.02     5.320 0.04     3.080 0.09    0.1340 0.001     0.4170 0.002     0.6180 0.004     1.027 0.006    0.690 0.01        ... ...    ...         ...      1.700 0.1      1.640 0.09     1.060 0.09   
NGC4725_27_spiral_disk_1_0  192.6238900  25.4688800000                ... ...           ... ...       2.2600 0.01      1.0030 0.009  1.6     0.02     5.190 0.03     1.920 0.09    0.1690 0.002     0.6550 0.003     0.8660 0.005     1.266 0.007    1.036 0.009       ... ...    ...         ...      1.500 0.1      1.180 0.08     0.580 <      
NGC4725_3_spiral_disk_1_0   192.5847400  25.5218090000                ... ...           ... ...       0.8400 0.01      0.5400 0.01   2.26    0.02     7.380 0.03     4.340 0.09    0.2450 0.001     0.4480 0.002     0.4700 0.003     0.438 0.004    0.746 0.007       ... ...    ...         ...      2.420 0.09     1.030 0.07     1.560 0.08   
NGC4725_4_spiral_disk_1_0   192.5720800  25.5053380000                ... ...           ... ...       2.7930 0.006     1.8700 0.01   3.61    0.03     9.980 0.02     7.600 0.1     0.2160 0.002     1.2500 0.003     1.8090 0.004     1.744 0.005    0.838 0.008       ... ...    ...         ...      2.800 0.1      2.060 0.07     1.230 0.08   
NGC4725_5_spiral_disk_1_0   192.6079100  25.5431320000                ... ...           ... ...       0.2700 0.01      0.1780 0.007  0.52    0.02     3.820 0.02     0.980 0.08    0.1100 <         0.3600 <         0.2500 0.01      0.210 <        1.600 <           ... ...    ...         ...      0.550 <        0.400 <        1.090 0.07   
NGC4725_6_spiral_disk_1_0   192.5560200  25.4853010000                ... ...           ... ...       0.7380 0.007     0.4600 0.005  0.62    0.01     1.460 0.01     2.280 0.05    0.0610 0.007     0.2300 0.02      0.3800 0.01      0.400 0.05     0.350 <           ... ...    ...         ...      0.470 <        0.560 0.04     0.520 0.05   
NGC4725_7_spiral_disk_1_0   192.5843800  25.5093690000                ... ...           ... ...       1.1000 0.02      0.7000 0.01   1.25    0.02     6.760 0.04     4.500 0.1     0.1480 0.003     0.2200 0.02      0.7900 0.04      1.220 0.05     0.420 0.05        ... ...    ...         ...      0.820 <        1.200 0.09     0.700 0.1    
NGC4725_8_spiral_disk_1_0   192.5916100  25.5136920000                ... ...           ... ...       1.9900 0.02      0.9800 0.01   0.3     0.02     3.880 0.03     3.320 0.09    0.0810 0.003     0.2800 0.02      1.1200 0.04      1.940 0.05     0.660 0.05        ... ...    ...         ...      0.840 <        2.160 0.09     1.700 0.1    
NGC4725_9_spiral_disk_1_0   192.6059800  25.5249640000                ... ...           ... ...      18.0700 0.02     12.1500 0.01   14.51   0.02    27.830 0.03    28.120 0.07    0.9730 0.001     2.4190 0.003     5.6730 0.005    14.339 0.007   25.350 0.01        ... ...    ...         ...     40.600 0.1     35.700 0.09    31.900 0.1    
NGC4736_1_spiral_disk_1_0   192.6296200  41.1145570000             0.1120 0.004   0.1438000 0.0003    4.7200 0.01      2.9500 0.01   3.9     0.04    15.420 0.05     8.300 0.1     0.4900 <         1.5700 0.02      3.3500 0.03      4.470 0.03     4.200 0.1         ... ...    ...         ...      6.400 0.2      2.900 0.1      1.600 <      
NGC4736_2_spiral_disk_1_0   192.6639100  41.0822730000             0.0474 0.0007  0.0212000 0.0005    5.1300 0.01      3.1010 0.009  8.1     0.04    27.770 0.04     1.600 0.1     0.0120 <         2.5460 0.003     4.9100 0.006     7.187 0.009    5.150 0.01        ... ...    ...         ...      1.600 <        5.300 0.2      2.300 0.3    
NGC4736_3_spiral_disk_1_0   192.7893600  41.1081090000             0.1790 0.001   0.1626000 0.0009   14.0500 0.01      8.9870 0.009  12.24   0.03    19.510 0.03    13.500 0.1     0.3350 0.002     6.2040 0.005    12.3530 0.009    17.850 0.01    23.320 0.02        ... ...    ...         ...     31.900 0.3     31.600 0.2     26.400 0.3    
NGC5055_1_spiral_disk_1_0   198.8433400  42.0556380000             0.1468 0.0008  0.1018000 0.0005    1.3870 0.008     0.7050 0.007  2.79    0.03    11.270 0.04     6.060 0.09    0.0740 0.002     0.5890 0.001     0.8310 0.002     1.094 0.004    0.572 0.007       ... ...    ...         ...      0.980 <        0.580 <        0.840 <      
NGC5055_10_spiral_disk_1_0  198.9159400  42.0333440000             1.1970 0.005   0.6550000 0.003    30.4500 0.06     20.5600 0.04   62.2    0.2    174.900 0.4    186.000 1       2.6840 0.004     9.4100 0.01     16.8100 0.02     22.590 0.03    27.440 0.03        ... ...    ...         ...     55.400 0.3     42.900 0.2     43.900 0.2    
NGC5055_11_spiral_disk_1_0  198.9418000  42.0428190000             1.2220 0.006   0.5600000 0.003    49.1000 0.1      31.9700 0.06   75.0    0.2    205.500 0.5    169.000 2       4.3810 0.009    16.3900 0.05     29.7000 0.1      43.500 0.1     53.600 0.2         ... ...    ...         ...     96.600 0.5     76.700 0.3     78.400 0.4    
NGC5055_12_spiral_disk_1_0  198.8905400  42.0059660000             0.0527 0.0006  0.0723000 0.0005    1.9500 0.01      1.1400 0.01   2.84    0.02     7.760 0.04     5.300 0.1     0.0120 <         0.3200 0.002     0.8440 0.003     1.304 0.004    0.059 <           ... ...    ...         ...      1.100 <        1.300 0.1      1.000 <      
NGC5055_13_spiral_disk_1_0  198.9255400  42.0200520000             0.9540 0.006   0.5300000 0.003    31.8000 0.1      20.9900 0.07   59.7    0.2    168.100 0.5    169.000 0.3     1.7580 0.005     8.8700 0.02     17.4100 0.03     24.520 0.04    27.070 0.05        ... ...    ...         ...     62.000 0.4     43.500 0.3     49.600 0.3    
NGC5055_14_spiral_disk_1_0  198.9988900  42.0714330000             0.0115 0.0004  0.0408000 0.0003    1.1340 0.007     0.6600 0.006  1.07    0.02     5.860 0.03     1.780 0.09    0.0110 <         0.1770 0.002     0.5110 0.004     0.525 0.007    0.068 <           ... ...    ...         ...      2.000 0.2      0.660 <        0.900 <      
NGC5055_15_spiral_disk_1_0  198.9823700  42.0562600000             0.3000 0.002   0.1731000 0.0009    8.3900 0.01      5.3000 0.02   14.01   0.04    34.040 0.05    21.000 0.2     0.9700 0.002     4.3690 0.006     7.5100 0.01      9.910 0.02    11.070 0.02        ... ...    ...         ...     15.300 0.3     14.400 0.2      9.800 0.2    
NGC5055_16_spiral_disk_1_0  198.9192300  41.9954600000             0.2058 0.0007  0.2124000 0.0006    3.7200 0.01      2.2900 0.01   5.85    0.03    17.050 0.05    13.900 0.1     0.1390 0.002     0.8230 0.002     1.6530 0.003     2.305 0.005    0.468 0.009       ... ...    ...         ...      2.100 0.2      2.800 0.1      1.400 0.2    
NGC5055_17_spiral_disk_1_0  199.0095600  42.0472950000             0.5770 0.002   0.3670000 0.001    11.9600 0.01      8.0800 0.01   32.02   0.05    84.280 0.05    57.800 0.1     1.2870 0.002     4.6720 0.004     8.7640 0.007    10.561 0.009    8.530 0.01        ... ...    ...         ...     15.100 0.3     11.900 0.2     10.300 0.2    
NGC5055_18_spiral_disk_1_0  198.9948000  42.0301880000             0.3550 0.003   0.1620000 0.002    27.6600 0.06     18.6900 0.03   57.0    0.1    156.400 0.3    126.000 1       1.1290 0.003     7.5420 0.009    14.6800 0.02     20.960 0.02    26.520 0.03        ... ...    ...         ...     54.400 0.3     42.000 0.2     43.700 0.3    
NGC5055_19_spiral_disk_1_0  198.9769300  42.0122560000             0.6760 0.004   0.4820000 0.002    24.9000 0.1      16.6900 0.06   45.8    0.2    119.900 0.2     81.000 2       1.6630 0.005     5.5000 0.01     10.9900 0.03     17.560 0.04    24.160 0.05        ... ...    ...         ...     50.900 0.5     40.000 0.3     44.200 0.3    
NGC5055_20_spiral_disk_1_0  198.9665800  41.9907890000             0.2770 0.002   0.2310000 0.001     4.7110 0.007     3.2800 0.01   9.7     0.03    23.910 0.02    16.670 0.07    0.1460 0.002     0.7640 0.003     1.5290 0.004     2.178 0.006    0.540 0.01        ... ...    ...         ...      1.500 <        2.800 0.1      2.700 0.2    
NGC5055_21_spiral_disk_1_0  198.9924800  42.0151960000             0.4380 0.003   0.2800000 0.002    19.3700 0.07     12.4600 0.05   28.7    0.2     77.000 0.4     65.000 1       1.2070 0.003     5.4540 0.008    10.6000 0.01     16.210 0.02    18.670 0.03        ... ...    ...         ...     43.700 0.4     31.000 0.2     32.200 0.3    
NGC5055_22_spiral_disk_1_0  199.0536800  42.0460870000             0.0295 0.0006  0.0280000 0.0005    1.0310 0.008     0.6310 0.006  0.16    <        1.050 0.03     1.290 0.09    0.0120 <         0.3690 0.001     0.6560 0.002     0.781 0.004    0.660 0.008       ... ...    ...         ...      0.960 <        0.600 <        0.840 <      
NGC5055_23_spiral_disk_1_0  198.9927500  41.9931270000             0.2930 0.003   0.2230000 0.002     5.5010 0.008     3.4900 0.01   12.34   0.03    31.130 0.02    23.600 0.08    0.1720 0.002     1.0990 0.003     1.9610 0.005     2.699 0.006    0.840 0.01        ... ...    ...         ...      4.900 0.2      4.100 0.1      2.500 0.2    
NGC5055_24_spiral_disk_1_0  199.0216300  42.0232710000             0.6640 0.002   0.4630000 0.002     6.7900 0.03      4.4900 0.02   15.16   0.08    39.700 0.2     50.500 0.5     0.7610 0.002     2.3040 0.004     4.0260 0.006     5.384 0.008    3.850 0.01        ... ...    ...         ...      6.800 0.2      8.200 0.1      6.400 0.2    
NGC5055_25_spiral_disk_1_0  199.0417700  42.0091890000             0.1750 0.002   0.1410000 0.002     2.7030 0.009     1.7530 0.008  6.99    0.03    19.610 0.05    13.800 0.1     0.1170 0.002     1.3620 0.002     2.1710 0.004     2.713 0.005    0.570 0.01        ... ...    ...         ...      1.000 <        1.700 0.1      0.890 <      
NGC5055_26_spiral_disk_1_0  199.0582300  42.0166710000             0.0823 0.0007  0.0984000 0.0005    1.3930 0.009     0.8100 0.008  1.72    0.03     7.440 0.04     5.100 0.1     0.0710 0.002     0.7080 0.001     1.0490 0.002     1.190 0.003    0.276 0.008       ... ...    ...         ...      0.980 <        0.610 <        1.400 0.1    
NGC5055_27_spiral_disk_1_0  199.0758300  42.0070800000             0.0864 0.0003  0.1051000 0.0003    1.3600 0.008     0.6800 0.006  0.23    0.02     2.940 0.03     2.370 0.08    0.1380 0.002     0.3804 0.0008    0.5660 0.001     0.719 0.002    0.688 0.008       ... ...    ...         ...      1.100 0.1      1.890 0.08     1.300 0.1    
NGC5055_3_spiral_disk_1_0   198.8472000  42.0326860000             0.0653 0.0006  0.0489000 0.0005    2.8100 0.01      1.6690 0.008  2.26    0.02     5.740 0.04     3.800 0.1     0.1320 0.002     0.3400 0.004     0.7100 0.01      1.010 0.03     0.620 0.06        ... ...    ...         ...      3.200 0.1      2.330 0.08     1.700 0.1    
NGC5055_5_spiral_disk_1_0   198.8997100  42.0650690000             0.2600 <       0.1065000 0.0006    3.7500 0.02      2.4800 0.01   5.41    0.04    16.490 0.06    10.500 0.1     0.3200 0.01      1.7200 0.02      3.0000 0.03      3.690 0.03     2.870 0.03        ... ...    ...         ...      1.400 <        1.500 0.1      1.100 <      
NGC5055_6_spiral_disk_1_0   198.8608700  42.0230310000             0.0537 0.0005  0.0561000 0.0004    7.4600 0.01      4.9260 0.009  4.93    0.02     8.370 0.04     4.100 0.1     0.1180 0.002     0.9860 0.001     3.2450 0.002     7.168 0.003   10.404 0.008       ... ...    ...         ...     15.400 0.1     14.440 0.09    14.500 0.1    
NGC5055_7_spiral_disk_1_0   198.9361400  42.0866400000             0.0208 0.0003  0.0213000 0.0002    1.2730 0.008     0.9000 0.007  0.55    0.02     1.080 0.02     1.200 0.07    0.0300 0.002     0.0150 <         0.0370 <         0.063 <        0.130 0.01        ... ...    ...         ...      0.970 <        0.620 0.09     0.850 <      
NGC5055_8_spiral_disk_1_0   198.8955800  42.0406730000             0.6000 0.06    0.5040000 0.002    14.3800 0.02      9.7500 0.01   44.04   0.05   130.040 0.07   117.200 0.2     1.1000 0.1       4.6200 0.06      7.3000 0.1       8.130 0.08     8.900 0.3         ... ...    ...         ...     18.400 0.2     13.800 0.2     14.100 0.2    
NGC5055_9_spiral_disk_1_0   198.9384600  42.0659690000             0.2490 0.002   0.1730000 0.001     5.4300 0.01      3.3200 0.01   8.88    0.04    26.570 0.05    16.000 0.2     0.5620 0.002     2.6480 0.004     4.5780 0.007     5.783 0.009    5.810 0.01        ... ...    ...         ...      4.400 0.2      6.000 0.1      2.300 0.2    
NGC5656_1_spiral_disk_1_0   217.6017200  35.3281890000             0.0080 0.001   0.0079000 0.0009    0.0500 0.002     0.0180 0.002  0.068   0.007    0.205 0.009    0.340 0.03    0.0140 <         0.0320 0.002     0.0400 0.003     0.049 0.004    0.070 <           ... ...    ...         ...      0.130 <        0.120 <        0.120 <      
NGC5656_10_spiral_disk_1_0  217.6066200  35.3196730000             0.0430 0.005   0.0580000 0.005     3.4400 0.06      2.1300 0.04   2.44    0.09     2.800 0.1      2.200 0.1     0.1500 0.01      0.5700 0.04      1.4100 0.09      2.500 0.1      3.700 0.2         ... ...    ...         ...      8.600 0.2      6.400 0.2      7.200 0.2    
NGC5656_11_spiral_disk_1_0  217.6149900  35.3297160000             0.0065 <       0.0055000 <         0.0410 0.001     0.0180 0.002  0.034   <        0.126 0.006    0.150 <       0.0130 <         0.0160 0.001     0.0140 <         0.020 <        0.066 <           ... ...    ...         ...      0.140 <        0.089 <        0.120 0.02   
NGC5656_12_spiral_disk_1_0  217.6093100  35.3214300000             0.0340 <       0.0340000 <         1.9800 0.04      1.2100 0.03   1.67    0.09     4.100 0.2      2.400 0.2     0.0780 <         0.3100 <         0.6900 0.09      1.200 0.1      1.900 0.2         ... ...    ...         ...      4.500 0.1      3.370 0.09     4.100 0.1    
NGC5656_13_spiral_disk_1_0  217.6139700  35.3280940000             0.0120 <       0.0093000 <         0.0600 0.002     0.0420 0.002  0.079   0.006    0.583 0.006    0.670 0.02    0.0150 <         0.0330 0.003     0.0530 0.005     0.061 0.006    0.080 <           ... ...    ...         ...      0.160 <        0.110 <        0.150 <      
NGC5656_14_spiral_disk_1_0  217.6054300  35.3133870000             0.0076 <       0.0057000 <         0.1060 0.002     0.0520 0.002  0.073   0.008    0.301 0.009    0.520 0.02    0.0140 <         0.0320 0.002     0.0640 0.004     0.072 0.006    0.076 <           ... ...    ...         ...      0.140 <        0.110 <        0.150 <      
NGC5656_15_spiral_disk_1_0  217.6114800  35.3229050000             0.0440 0.005   0.0590000 0.004     1.6400 0.01      1.0910 0.007  4.27    0.02    12.250 0.06    20.900 0.3     0.1590 0.006     0.4000 0.01      0.7300 0.02      0.930 0.03     1.200 0.04        ... ...    ...         ...      2.740 0.02     1.670 0.03     1.970 0.05   
NGC5656_16_spiral_disk_1_0  217.6179600  35.3258370000             0.0074 <       0.0062000 <         0.0380 0.001     0.0260 0.002  0.037   <        0.126 0.008    0.430 0.02    0.0140 <         0.0260 0.002     0.0430 0.003     0.034 0.004    0.069 <           ... ...    ...         ...      0.170 <        0.087 <        0.140 <      
NGC5656_17_spiral_disk_1_0  217.6161900  35.3236960000             0.0250 <       0.0220000 <         0.1670 0.002     0.1010 0.002  0.345   0.007    0.722 0.007    2.030 0.03    0.0340 0.003     0.1060 0.005     0.1680 0.007     0.178 0.008    0.140 0.01        ... ...    ...         ...      0.360 0.02     0.220 0.02     0.170 <      
NGC5656_18_spiral_disk_1_0  217.6127100  35.3146010000             0.0061 0.0008  0.0057000 0.0006    0.0500 0.002     0.0260 0.002  0.049   <        0.110 0.007    0.180 0.01    0.0130 <         0.0160 0.001     0.0300 0.002     0.023 <        0.065 <           ... ...    ...         ...      0.150 0.02     0.092 <        0.140 <      
NGC5656_2_spiral_disk_1_0   217.5943500  35.3143670000             0.0160 0.002   0.0180000 0.002     0.0530 0.002     0.0140 0.001  0.049   <        0.194 0.008    0.500 0.02    0.0140 <         0.0380 0.002     0.0430 0.002     0.038 0.003    0.065 <           ... ...    ...         ...      0.120 <        0.100 <        0.120 <      
NGC5656_3_spiral_disk_1_0   217.5975800  35.3188760000             0.0670 0.004   0.0620000 0.004     0.3940 0.003     0.2710 0.002  0.99    0.01     2.894 0.009    5.430 0.04    0.0980 0.004     0.2170 0.007     0.3200 0.01      0.350 0.01     0.270 0.02        ... ...    ...         ...      0.740 0.03     0.590 0.02     0.470 0.03   
NGC5656_4_spiral_disk_1_0   217.6021900  35.3237790000             0.0320 <       0.0160000 <         0.5790 0.004     0.3830 0.003  0.82    0.01     3.790 0.02     5.800 0.06    0.0880 0.005     0.3200 0.02      0.4900 0.03      0.630 0.04     0.700 0.05        ... ...    ...         ...      0.830 0.05     0.690 0.02     0.760 0.04   
NGC5656_5_spiral_disk_1_0   217.6016200  35.3194510000             0.0320 <       0.0250000 <         1.7900 0.01      1.2800 0.01   3.95    0.03    12.740 0.09    17.800 0.4     0.1410 0.006     0.4600 0.02      0.8400 0.03      1.130 0.04     1.500 0.06        ... ...    ...         ...      2.840 0.05     2.320 0.04     2.610 0.05   
NGC5656_7_spiral_disk_1_0   217.6033300  35.3203410000             0.0330 <       0.0290000 <         2.5700 0.04      1.7100 0.02   1.73    0.08     4.100 0.2      6.800 0.4     0.1800 0.01      0.7500 0.04      1.5300 0.09      2.200 0.1      3.000 0.2         ... ...    ...         ...      6.100 0.1      4.530 0.07     4.600 0.1    
NGC5656_8_spiral_disk_1_0   217.6037400  35.3193540000             0.0450 0.005   0.0440000 0.004     2.5500 0.03      1.7200 0.02   1.88    0.08     5.000 0.2      5.800 0.4     0.2000 0.01      0.6500 0.04      1.3300 0.09      2.000 0.1      2.700 0.2         ... ...    ...         ...      5.680 0.08     4.190 0.06     4.480 0.09   
NGC5656_9_spiral_disk_1_0   217.6081300  35.3230500000             0.0290 <       0.0260000 <         2.0400 0.03      1.3300 0.03   1.7     0.08     4.400 0.2      3.400 0.3     0.1700 0.01      0.6500 0.04      1.2500 0.09      1.900 0.1      2.600 0.2         ... ...    ...         ...      5.000 0.1      3.730 0.08     4.320 0.08   
NGC628_1_spiral_disk_1_0     24.1673790  15.7279300000             0.2120 0.007   0.1560000 0.006     0.7310 0.002     0.5350 0.002  1.94    0.01     4.720 0.01     9.200 0.1     0.0280 <         0.7540 0.004     1.2030 0.006     0.710 0.006    0.057 <           ... ...    ...         ...      0.650 <        0.520 <        0.890 <      
NGC628_10_spiral_disk_1_0    24.2480770  15.7560850000             0.2630 0.002   0.2690000 0.002     0.6320 0.002     0.4710 0.002  0.789   0.009    1.950 0.01     4.700 0.08    0.2680 0.003     0.4250 0.001     0.5200 0.002     0.504 0.003    0.557 0.008       ... ...    ...         ...      0.680 0.09     0.450 <        0.820 <      
NGC628_11_spiral_disk_1_0    24.1226980  15.7620910000             0.1850 0.001   0.1592000 0.0008    0.5380 0.004     0.3080 0.003  1.41    0.01     4.360 0.01     2.980 0.09    0.1800 0.02      0.6500 <         0.4100 <         0.470 <        4.400 <           ... ...    ...         ...      0.650 <        0.470 <        0.850 <      
NGC628_12_spiral_disk_1_0    24.2139640  15.7687600000             0.5420 0.003   0.3920000 0.002     1.1890 0.005     0.8180 0.004  4.41    0.01    11.840 0.03    18.700 0.1     0.4150 0.003     1.2910 0.003     1.6510 0.004     1.356 0.006    0.081 <           ... ...    ...         ...      0.760 <        0.670 0.08     0.950 <      
NGC628_13_spiral_disk_1_0    24.1577400  15.7660960000             0.7400 0.004   0.4650000 0.003     4.4200 0.008     2.9660 0.006  8.72    0.03    23.860 0.07    29.100 0.4     0.7760 0.006     4.9900 0.01      7.4700 0.02      9.240 0.03     5.740 0.03        ... ...    ...         ...      8.700 0.2     10.000 0.1      4.100 0.2    
NGC628_14_spiral_disk_1_0    24.1756900  15.7664300000             0.8490 0.004   0.5870000 0.002     5.4700 0.01      3.6900 0.009  6.88    0.04    19.430 0.09    15.400 0.4     0.9500 0.01      5.1900 0.03      8.3600 0.05     10.790 0.07     9.520 0.07        ... ...    ...         ...     16.300 0.2     13.700 0.1      7.900 0.2    
NGC628_15_spiral_disk_1_0    24.1937580  15.7710960000             0.3230 0.004   0.2630000 0.004     2.8300 0.02      1.9900 0.01   7.5     0.04    22.100 0.1     36.400 0.5     0.1780 0.005     1.4000 0.01      3.0300 0.02      4.100 0.03     4.220 0.03        ... ...    ...         ...      8.300 0.2      7.400 0.1      6.200 0.2    
NGC628_16_spiral_disk_1_0    24.2468700  15.7720850000             0.6410 0.004   0.5740000 0.004     1.0570 0.003     0.7460 0.003  2.13    0.01     5.080 0.02     9.700 0.1     0.7300 0.04      1.1700 0.05      1.5500 0.06      1.620 0.08     2.200 <           ... ...    ...         ...      1.660 0.09     2.530 0.07     1.900 0.1    
NGC628_17_spiral_disk_1_0    24.2311100  15.7720900000             0.3200 0.004   0.2880000 0.004     0.7710 0.004     0.5100 0.003  2.48    0.01     7.360 0.02    12.400 0.1     0.2500 <         0.6000 0.04      0.6600 0.03      0.570 0.02     2.100 <           ... ...    ...         ...      0.630 <        0.460 <        1.700 0.1    
NGC628_18_spiral_disk_1_0    24.1317000  15.7752600000             0.0490 0.002   0.0710000 0.001     0.9280 0.005     0.5730 0.004  1.75    0.01     5.930 0.02     7.500 0.1     0.1300 <         0.5700 0.07      0.9200 0.02      0.710 0.03     1.100 <           ... ...    ...         ...      0.740 <        0.540 <        0.900 <      
NGC628_19_spiral_disk_1_0    24.1855620  15.7765970000             0.5480 0.005   0.2980000 0.003     6.5100 0.02      4.3200 0.01   5.93    0.04    14.100 0.1     22.300 0.4     1.3100 0.01      6.5100 0.03     11.3200 0.05     15.050 0.06    17.000 0.07        ... ...    ...         ...     23.100 0.1     21.300 0.1     15.800 0.2    
NGC628_2_spiral_disk_1_0     24.1893690  15.7362630000             0.3410 0.005   0.2240000 0.004     1.4750 0.002     1.0540 0.002  4.59    0.01    13.010 0.01    13.900 0.1     0.2270 0.003     1.6570 0.003     2.4420 0.004     2.046 0.005    0.393 0.008       ... ...    ...         ...      0.680 <        0.680 0.08     0.890 <      
NGC628_20_spiral_disk_1_0    24.1493490  15.7838150000             0.5540 0.003   0.4220000 0.002     4.3500 0.02      2.8900 0.01   11.59   0.03    34.240 0.07    40.900 0.4     0.5700 0.005     2.8300 0.01      5.0100 0.02      6.590 0.03     5.560 0.03        ... ...    ...         ...      8.100 0.2      8.100 0.1      5.400 0.2    
NGC628_21_spiral_disk_1_0    24.2233190  15.7834250000             0.2630 0.003   0.2540000 0.003     1.1270 0.004     0.7700 0.004  3.85    0.01    11.930 0.03    13.300 0.1     0.3320 0.003     0.7510 0.002     1.0380 0.003     0.782 0.004    0.459 0.009       ... ...    ...         ...      0.630 <        0.850 0.07     1.200 0.1    
NGC628_22_spiral_disk_1_0    24.1155910  15.7834230000             0.2310 0.001   0.2084000 0.0008    0.4630 0.003     0.3010 0.002  1.425   0.009    4.340 0.01     7.100 0.1     0.1300 <         0.4800 <         0.3600 0.03      0.240 <        1.100 <           ... ...    ...         ...      0.620 <        0.490 <        0.830 <      
NGC628_23_spiral_disk_1_0    24.1932540  15.7840960000             0.3330 0.004   0.2440000 0.003     2.6300 0.02      1.5900 0.02   3.85    0.04    11.200 0.1      9.600 0.5     0.1920 0.006     2.1300 0.02      3.4200 0.08      4.780 0.04     6.100 0.4         ... ...    ...         ...      8.500 0.2      8.000 0.2      5.300 0.2    
NGC628_24_spiral_disk_1_0    24.2399470  15.7845870000             1.2050 0.009   1.0670000 0.002     1.0150 0.004     0.7330 0.003  2.53    0.01     7.000 0.02    11.700 0.1     1.2000 0.1       1.4500 0.06      1.5900 0.06      0.990 0.09     3.600 <           ... ...    ...         ...      1.760 0.09     1.060 0.07     0.900 0.1    
NGC628_25_spiral_disk_1_0    24.2085990  15.7914280000             0.4860 0.003   0.3230000 0.003     2.1730 0.007     1.5870 0.005  5.84    0.02    16.050 0.04    23.300 0.3     0.4250 0.004     2.2500 0.02      3.1200 0.07      3.990 0.02     2.600 <           ... ...    ...         ...      3.500 0.1      4.300 0.1      1.100 <      
NGC628_27_spiral_disk_1_0    24.1842000  15.8003850000             0.5420 0.003   0.4250000 0.003     3.9100 0.02      2.5700 0.01   9.68    0.04    30.000 0.1    100.500 0.4     0.7090 0.004     3.1100 0.02      5.6300 0.07      7.400 0.03     7.300 0.4         ... ...    ...         ...     11.800 0.2      9.200 0.2      6.700 0.2    
NGC628_28_spiral_disk_1_0    24.1611940  15.8028250000             0.3790 0.004   0.2880000 0.004     2.2100 0.02      1.5000 0.01   4.71    0.05    18.200 0.1     37.500 0.6     0.0270 <         1.3190 0.005     2.8430 0.008     3.660 0.01     1.990 0.01        ... ...    ...         ...      4.100 0.2      3.900 0.1      1.300 <      
NGC628_29_spiral_disk_1_0    24.1401820  15.8009280000             0.8170 0.002   0.6440000 0.002     2.6560 0.009     1.7190 0.007  5.88    0.02    15.990 0.02    17.700 0.2     0.9600 0.003     1.9320 0.003     2.7360 0.005     2.911 0.006    1.800 0.01        ... ...    ...         ...      2.600 0.1      2.300 0.1      0.970 <      
NGC628_3_spiral_disk_1_0     24.1275520  15.7394250000             0.2652 0.0008  0.2462000 0.0007    0.6290 0.004     0.2960 0.003  0.73    0.01     2.310 0.01     2.820 0.09    0.3500 0.01      0.5200 0.06      0.7100 0.05      0.780 0.06     4.300 <           ... ...    ...         ...      1.150 0.09     0.480 <        1.300 0.1    
NGC628_30_spiral_disk_1_0    24.1509770  15.8050730000             0.5850 0.003   0.4540000 0.003     3.3800 0.01      2.4700 0.009  12.35   0.02    35.040 0.04    60.900 0.2     0.8840 0.004     2.1180 0.004     3.0420 0.006     3.294 0.008    3.110 0.01        ... ...    ...         ...      3.800 0.1      4.600 0.1      3.300 0.2    
NGC628_31_spiral_disk_1_0    24.1721730  15.8081280000             1.1230 0.004   0.9380000 0.003     3.8100 0.02      2.7300 0.01   10.98   0.04    34.100 0.1     56.400 0.6     1.3170 0.004     2.8870 0.004     4.6790 0.007     5.602 0.009    3.710 0.01        ... ...    ...         ...      6.500 0.2      8.400 0.1      4.200 0.2    
NGC628_32_spiral_disk_1_0    24.2122400  15.8115970000             0.3930 0.002   0.1390000 0.002     2.7490 0.006     1.8920 0.004  3.83    0.02     9.760 0.03    10.600 0.2     3.6240 0.003    10.6660 0.002     6.1450 0.003     4.927 0.004   15.032 0.009       ... ...    ...         ...     10.310 0.09    12.700 0.07     7.400 0.1    
NGC628_33_spiral_disk_1_0    24.2306020  15.8117560000             0.1880 0.003   0.1780000 0.002     0.2400 0.004     0.1570 0.003  0.5     0.01     2.260 0.02     2.900 0.1     0.1800 0.02      0.4900 <         0.4800 0.03      0.380 0.02     0.860 <           ... ...    ...         ...      1.290 0.09     0.460 <        0.850 <      
NGC628_34_spiral_disk_1_0    24.1613410  15.8152590000             1.2770 0.004   0.9140000 0.003     6.4950 0.005     4.6570 0.008  23.36   0.02    66.600 0.03   122.700 0.2     1.9100 0.003     3.7790 0.003     5.7190 0.005     5.293 0.006    4.300 0.01        ... ...    ...         ...      6.600 0.1      7.200 0.1      4.300 0.1    
NGC628_35_spiral_disk_1_0    24.1187010  15.8150900000             0.2000 0.002   0.1990000 0.001     0.5310 0.003     0.3550 0.002  1.424   0.009    4.420 0.01     8.400 0.1     0.2150 0.005     0.4600 0.01      0.5200 0.02      0.390 0.03     0.340 0.03        ... ...    ...         ...      1.170 0.09     0.620 0.06     0.830 <      
NGC628_36_spiral_disk_1_0    24.1896240  15.8186900000             0.4510 0.003   0.4170000 0.002     2.9850 0.007     2.1010 0.006  10.06   0.02    27.400 0.02    38.200 0.2     0.4320 0.009     1.1100 0.03      1.9400 0.05      1.840 0.06     0.810 0.06        ... ...    ...         ...      1.200 0.1      1.560 0.09     3.700 0.1    
NGC628_37_spiral_disk_1_0    24.2061800  15.8279280000             0.3350 0.003   0.3370000 0.002     0.4090 0.005     0.2750 0.004  0.94    0.01     3.080 0.02     1.500 0.1     0.3100 0.02      0.7300 0.07      0.8600 0.03      0.680 0.02     0.860 <           ... ...    ...         ...      0.640 <        0.500 <        1.100 0.1    
NGC628_38_spiral_disk_1_0    24.1725720  15.8340970000             0.3320 0.003   0.3870000 0.002     0.4800 0.005     0.4000 0.003  1.64    0.01     4.540 0.02     8.000 0.1     0.4270 0.009     0.7500 0.03      0.9800 0.05      0.720 0.06     0.410 <           ... ...    ...         ...      0.630 <        0.490 <        0.840 <      
NGC628_39_spiral_disk_1_0    24.1493580  15.8355960000             0.5190 0.001   0.4498000 0.0009    0.9430 0.004     0.7650 0.003  3.69    0.01    11.380 0.02    27.700 0.1     0.8010 0.003     1.0940 0.001     1.4440 0.002     0.921 0.003    0.957 0.008       ... ...    ...         ...      1.290 0.09     0.570 0.07     0.830 <      
NGC628_4_spiral_disk_1_0     24.1585320  15.7444950000             1.1410 0.006   0.9490000 0.005     1.8120 0.007     1.3600 0.005  8.31    0.02    23.400 0.04    56.000 0.2     1.2630 0.004     1.7060 0.004     2.2160 0.005     1.502 0.004    2.079 0.008       ... ...    ...         ...      0.640 <        1.600 0.07     2.100 0.1    
NGC628_5_spiral_disk_1_0     24.1765560  15.7414300000             0.6930 0.008   0.5760000 0.007     1.3800 0.01      0.9830 0.007  6.26    0.02    18.780 0.05    22.500 0.3     0.9790 0.005     1.3320 0.005     1.6560 0.006     1.573 0.005    2.382 0.008       ... ...    ...         ...      2.700 0.1      2.680 0.08     2.900 0.1    
NGC628_6_spiral_disk_1_0     24.1966430  15.7429290000             0.5100 0.005   0.3600000 0.004     1.5220 0.002     1.0690 0.003  4.08    0.01    10.910 0.01    12.500 0.1     0.4850 0.003     1.9630 0.004     2.7430 0.005     2.319 0.005    1.171 0.009       ... ...    ...         ...      0.710 <        1.840 0.08     0.880 <      
NGC628_7_spiral_disk_1_0     24.1822530  15.7544350000             0.2290 0.005   0.1980000 0.004     1.8300 0.01      1.2240 0.008  5.94    0.03    17.480 0.07    38.700 0.3     0.0270 <         0.6290 0.004     1.4670 0.005     1.898 0.007    1.580 0.01        ... ...    ...         ...      0.840 <        3.100 0.1      1.000 <      
NGC628_8_spiral_disk_1_0     24.1540340  15.7567670000             0.2840 0.003   0.2400000 0.002     0.9010 0.008     0.6870 0.006  4.46    0.02    13.290 0.05    45.900 0.3     0.0250 <         0.4000 0.005     0.7880 0.007     0.814 0.008    0.540 0.01        ... ...    ...         ...      0.830 <        0.640 <        0.980 <      
NGC628_9_spiral_disk_1_0     24.1274430  15.7581260000             0.1110 0.001   0.0850000 0.001     0.6830 0.004     0.3870 0.003  1.17    0.01     3.380 0.01     2.900 0.1     0.1300 0.01      0.4400 <         0.3700 <         0.810 0.06     4.300 <           ... ...    ...         ...      1.050 0.09     0.480 <        0.830 <      
NGC6373_1_spiral_disk_1_0   261.0160100  58.9904910000             0.0053 <       0.0055000 <         0.1195 0.0009    0.0810 0.001  0.057   0.003    0.049 0.004    0.089 <       0.0160 <         0.0110 0.0008    0.0260 0.001     0.087 0.002    0.172 0.007       ... ...    ...         ...      0.290 0.02     0.510 0.01     0.140 0.02   
NGC6373_10_spiral_disk_1_0  261.0406100  58.9959060000             0.0200 0.003   0.0120000 <         0.1020 0.003     0.0690 0.002  0.193   0.006    0.427 0.008    0.560 0.02    0.0240 0.003     0.0730 0.004     0.1100 0.006     0.125 0.008    0.130 0.01        ... ...    ...         ...      0.250 0.03     0.140 0.01     0.150 <      
NGC6373_11_spiral_disk_1_0  261.0318300  58.9989840000             0.0130 <       0.0110000 <         0.0400 0.002     0.0200 0.002  0.035   <        0.103 0.006    0.190 0.02    0.0170 <         0.0160 <         0.0250 <         0.032 <        0.063 <           ... ...    ...         ...      0.190 <        0.110 <        0.150 <      
NGC6373_12_spiral_disk_1_0  261.0351200  59.0008760000             0.0080 0.001   0.0100000 0.001     0.0130 0.001     0.0140 0.001  0.027   <        0.033 <        0.150 0.01    0.0280 0.002     0.0190 0.001     0.0280 0.002     0.028 0.002    0.051 <           ... ...    ...         ...      0.150 <        0.098 <        0.130 <      
NGC6373_13_spiral_disk_1_0  261.0436900  59.0013630000             0.0089 0.0008  0.0082000 0.0007    0.0254 0.0009    0.0100 0.001  0.031   0.004    0.107 0.004    0.157 0.008   0.0190 0.002     0.0200 0.0009    0.0240 0.001     0.029 0.002    0.051 <           ... ...    ...         ...      0.180 0.02     0.093 <        0.140 <      
NGC6373_14_spiral_disk_1_0  261.0491800  59.0009700000             0.0078 0.0009  0.0075000 0.0008    0.0070 <         0.0082 <      0.028   <        0.055 0.005    0.068 <       0.0160 <         0.0165 0.0009    0.0180 0.001     0.020 0.002    0.051 <           ... ...    ...         ...      0.160 0.02     0.094 <        0.140 <      
NGC6373_3_spiral_disk_1_0   261.0086700  58.9930720000             0.0065 0.0006  0.0091000 0.0006    0.0643 0.0009    0.0480 0.001  0.027   <        0.065 0.003    0.080 0.01    0.0190 <         0.0470 <         0.0730 <         0.110 <        0.130 <           ... ...    ...         ...      0.150 <        0.093 <        0.210 0.02   
NGC6373_4_spiral_disk_1_0   261.0354700  58.9904230000             0.0510 0.003   0.0540000 0.002     0.0880 0.002     0.0750 0.002  0.202   0.005    0.568 0.007    1.900 0.03    0.1030 0.003     0.1190 0.002     0.1350 0.003     0.106 0.003    0.123 0.008       ... ...    ...         ...      0.270 0.02     0.230 0.01     0.280 0.02   
NGC6373_5_spiral_disk_1_0   261.0410100  58.9912830000             0.0240 0.003   0.0180000 0.002     0.0190 0.002     0.0120 <      0.07    0.005    0.115 0.007    0.360 0.02    0.0400 0.003     0.0430 0.002     0.0460 0.003     0.038 0.003    0.083 0.008       ... ...    ...         ...      0.230 0.02     0.095 <        0.160 <      
NGC6373_7_spiral_disk_1_0   261.0449600  58.9921340000             0.0200 <       0.0150000 <         0.0280 0.002     0.0120 <      0.05    0.005    0.137 0.006    0.150 0.02    0.0170 <         0.0250 0.002     0.0240 0.003     0.023 <        0.078 0.008       ... ...    ...         ...      0.220 0.02     0.097 <        0.240 0.02   
NGC6373_8_spiral_disk_1_0   261.0259300  58.9965190000             0.0750 0.003   0.0620000 0.003     0.1960 0.002     0.1430 0.002  0.526   0.006    1.295 0.008    3.260 0.02    0.1130 0.003     0.1690 0.004     0.1910 0.005     0.164 0.006    0.150 0.01        ... ...    ...         ...      0.180 <        0.230 0.02     0.250 0.02   
NGC6373_9_spiral_disk_1_0   261.0485700  58.9943560000             0.0440 0.002   0.0400000 0.002     0.0410 0.002     0.0240 0.002  0.052   0.004    0.149 0.006    0.130 0.01    0.0470 0.002     0.0730 0.002     0.0750 0.003     0.073 0.005    0.089 <           ... ...    ...         ...      0.150 <        0.110 0.01     0.140 <      
NGC6946_1_spiral_disk_1_0   308.7862300  60.1134060000             3.8780 0.006   3.5760000 0.004    16.6700 0.03     11.0200 0.02   42.68   0.05   115.300 0.1    111.100 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     17.600 0.2     28.400 0.3     16.500 0.3    
NGC6946_10_spiral_disk_1_0  308.6490200  60.1863850000             4.7600 0.01    4.8020000 0.006    21.5100 0.04     15.4800 0.03   80.0    0.1    220.000 0.2    281.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     38.000 0.3     55.400 0.3     45.800 0.3    
NGC6946_2_spiral_disk_1_0   308.7182300  60.1338500000             7.7170 0.008   3.9520000 0.006    69.1400 0.09     47.2500 0.06   173.7   0.2    493.400 0.5    833.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    141.900 0.4    180.400 0.5    171.000 0.5    
NGC6946_3_spiral_disk_1_0   308.6584100  60.1398140000             3.6700 0.01    1.7920000 0.009    36.3900 0.07     24.7200 0.05   102.2   0.2    275.600 0.4    489.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     61.200 0.4     79.500 0.5     68.300 0.5    
NGC6946_4_spiral_disk_1_0   308.5915900  60.1489270000             3.0000 0.01    4.7960000 0.009    13.8400 0.03      9.3600 0.02   35.6    0.05   103.630 0.06   111.900 0.4        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     26.300 0.3     36.400 0.3     26.800 0.3    
NGC6946_5_spiral_disk_1_0   308.7986100  60.1494440000             5.8540 0.009   3.7050000 0.008    30.1300 0.06     22.8700 0.04   137.7   0.1    393.700 0.3    750.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     39.400 0.3     50.000 0.4     54.500 0.4    
NGC6946_6_spiral_disk_1_0   308.8398900  60.1624110000            14.3000 0.01   10.2180000 0.008    27.3400 0.02     19.3700 0.02   81.52   0.04   215.460 0.04   356.800 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     37.400 0.3     57.100 0.3     44.100 0.4    
NGC6946_7_spiral_disk_1_0   308.6393200  60.1704500000             4.1400 0.01    2.0350000 0.007    31.5300 0.05     21.7400 0.03   76.9    0.1    195.700 0.3    299.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     69.000 0.3     87.200 0.3     72.400 0.4    
NGC6946_8_spiral_disk_1_0   308.6007100  60.1732650000             5.5780 0.008   6.2920000 0.006    22.7300 0.03     16.1000 0.02   75.61   0.07   202.500 0.2    454.000 1          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     34.700 0.3     43.800 0.3     29.500 0.3    
NGC6946_9_spiral_disk_1_0   308.7741300  60.1805470000            11.3900 0.01    7.2550000 0.009    44.4800 0.09     31.8700 0.06   168.4   0.2    496.800 0.4    837.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     60.400 0.4     72.400 0.5     72.800 0.5    
NGC7331_1_spiral_disk_1_0   339.2542200  34.3800090000             0.0250 0.001   0.0059000 <         4.4610 0.006     2.9820 0.006  4.13    0.01     7.050 0.01     5.400 0.07    0.1370 0.003     0.6600 0.01      1.9100 0.04      3.700 0.1      5.100 0.1     27.1900 0.09   3.96e-14    2e-16    8.090 0.09     6.340 0.06     5.700 0.1    
NGC7331_10_spiral_disk_1_0  339.2912000  34.3534960000             0.0380 0.001   0.0420000 0.001     0.6300 0.01      0.5630 0.008  1.73    0.03     6.090 0.06     2.500 0.1     0.1100 <         0.6400 <         1.5000 <         2.200 <        3.100 <        2.5000 0.1    2.22e-14    2e-16    0.440 <        0.540 0.05     0.520 <      
NGC7331_11_spiral_disk_1_0  339.2581000  34.4431940000             0.0960 0.001   0.0576000 0.0008   12.0300 0.02      7.9300 0.01   28.93   0.06    84.700 0.2     55.500 0.3     0.6430 0.006     3.5100 0.02      7.1600 0.04      9.280 0.05    11.260 0.05    62.3000 0.2    1.026e-13   4e-16   19.700 0.1     16.380 0.09    18.800 0.1    
NGC7331_12_spiral_disk_1_0  339.2638700  34.4262330000             0.3340 0.004   0.0520000 0.002    77.6000 0.1      52.1600 0.08   124.9   0.2    321.200 0.7    322.000 2       2.6100 0.02     12.3000 0.1      27.7000 0.2      42.500 0.3     59.200 0.5    257.2000 0.6    3.71e-13    1e-15  136.400 0.4     96.400 0.3    123.300 0.3    
NGC7331_13_spiral_disk_1_0  339.2783200  34.3876720000             0.0800 0.002   0.0530000 0.001     3.3100 0.02      2.1000 0.01   8.52    0.06    24.700 0.2     15.300 0.4     0.1900 0.003     0.6990 0.002     1.7590 0.003     2.639 0.005    3.430 0.01    14.6000 0.2    2.53e-14    4e-16    7.400 0.1      5.720 0.07     5.400 0.1    
NGC7331_14_spiral_disk_1_0  339.2716600  34.4069840000             0.4620 0.005   0.0780000 0.003    87.9000 0.1      57.3800 0.08   137.2   0.2    354.700 0.7    357.000 3       3.2550 0.003    16.4020 0.003    36.2830 0.005    54.912 0.007   74.990 0.01   327.2000 0.6    3.26e-13    1e-15  156.400 0.4    114.500 0.3    142.000 0.4    
NGC7331_15_spiral_disk_1_0  339.2906500  34.3720430000             0.0880 0.001   0.0860000 0.001     0.6600 0.02      0.4500 0.01   2.96    0.04     7.300 0.1      4.400 0.2     0.1730 0.003     0.1850 0.003     0.2500 0.005     0.237 0.006    0.240 0.01     4.2000 0.1    4.29e-14    2e-16    0.700 0.08     0.380 <        0.570 <      
NGC7331_16_spiral_disk_1_0  339.2586600  34.4548240000             0.1130 0.001   0.0657000 0.0008    3.7100 0.01      2.4500 0.008  10.8    0.03    31.310 0.07    17.400 0.2     0.4270 0.003     1.2280 0.002     2.1180 0.004     2.686 0.005    2.510 0.01    18.9000 0.1    7.08e-14    3e-16    4.710 0.09     4.570 0.07     2.600 0.1    
NGC7331_17_spiral_disk_1_0  339.2888600  34.3805450000             0.0074 <       0.0109000 0.0009    1.0600 0.02      0.7000 0.01   3.7     0.05    11.100 0.1      5.900 0.2     0.0190 <         0.0240 <         0.0610 <         0.110 0.01     0.140 <        0.8000 0.2    1.46e-14    3e-16    0.690 <        0.490 <        0.660 <      
NGC7331_18_spiral_disk_1_0  339.2620000  34.4646960000             0.0295 0.0009  0.0127000 0.0007    1.2140 0.005     0.8350 0.005  2.9     0.02     9.180 0.04     5.990 0.07    0.2200 0.02      0.4500 <         0.8000 0.1       0.800 0.1      0.800 <        7.6900 0.06   2.65e-14    2e-16    0.860 0.07     1.040 0.05     0.530 <      
NGC7331_19_spiral_disk_1_0  339.2578900  34.4836430000             0.1293 0.0007  0.1097000 0.0007    0.9830 0.005     0.7670 0.004  2.66    0.01     7.530 0.02     6.350 0.06    0.1880 0.003     0.2900 0.003     0.4540 0.004     0.483 0.005    0.340 0.01     5.9400 0.05   6.57e-14    2e-16    1.510 0.05     0.800 0.04     1.390 0.07   
NGC7331_2_spiral_disk_1_0   339.2598700  34.3847490000             0.0710 0.002   0.0470000 0.001     2.8700 0.03      1.9100 0.02   8.25    0.05    25.300 0.1     18.050 0.08    0.0680 0.003     1.1500 0.01      1.9900 0.05      2.300 0.1      1.000 0.1     18.8000 0.2    4.51e-14    3e-16    3.900 0.1      3.420 0.08     1.300 0.1    
NGC7331_20_spiral_disk_1_0  339.2754700  34.4389670000             0.3120 0.002   0.2270000 0.001     3.4500 0.02      2.2900 0.01   7.61    0.04    18.800 0.07    20.400 0.2     0.3920 0.003     1.4790 0.002     3.1750 0.003     3.673 0.004    3.122 0.009   29.5000 0.2    1.2e-13     3e-16    7.000 0.1      6.300 0.1      4.600 0.1    
NGC7331_21_spiral_disk_1_0  339.2740600  34.4560800000             0.1440 0.001   0.1236000 0.0008    1.9500 0.01      1.3200 0.01   5.11    0.03    12.990 0.06     9.100 0.2     0.5430 0.008     0.6130 0.007     0.8500 0.01      0.940 0.01     1.180 0.03     8.0000 0.1    4.62e-14    2e-16    2.300 0.08     1.580 0.07     1.450 0.09   
NGC7331_22_spiral_disk_1_0  339.2707000  34.4741450000             0.0391 0.0007  0.0364000 0.0007    0.1450 0.006     0.1050 0.004  0.76    0.02     3.070 0.03     1.930 0.07    0.1290 0.007     0.1570 0.004     0.1220 0.006     0.119 0.008    0.430 0.02     1.9400 0.07   9.4e-15     2e-16    0.450 0.06     0.300 <        0.830 0.07   
NGC7331_3_spiral_disk_1_0   339.2706900  34.3642510000             0.0630 0.001   0.0472000 0.0009    0.1500 0.01      0.0600 0.009  0.81    0.03     3.840 0.07     1.900 0.1     0.1240 0.003     0.0910 0.004     0.0560 <         0.067 <        0.090 <        0.7000 0.1    1.54e-14    2e-16    0.850 0.07     0.340 <        0.880 0.07   
NGC7331_4_spiral_disk_1_0   339.2781900  34.3408090000             0.0370 0.001   0.0232000 0.0009    0.5970 0.006     0.4100 0.005  1.91    0.02     6.260 0.04     3.690 0.08  380.0000 <       360.0000 <       320.0000 <       310.000 <      300.000 <        3.6500 0.07   9.8e-15     2e-16    0.400 <        0.440 0.04     0.500 <      
NGC7331_5_spiral_disk_1_0   339.2586500  34.3949610000             0.2390 0.003   0.1330000 0.002     6.7800 0.04      4.3100 0.03   12.49   0.08    38.380 0.02    25.850 0.07  520.0000 <       490.0000 <       440.0000 <       420.000 <      410.000 <       64.4000 0.2    1.77e-14    3e-16   12.600 0.1     10.700 0.1      9.700 0.2    
NGC7331_6_spiral_disk_1_0   339.2801900  34.3535230000             0.2300 0.001   0.1770000 0.001     2.6460 0.008     1.8000 0.006  7.76    0.02    20.740 0.05    14.900 0.1   190.0000 <       180.0000 <       160.0000 <       150.000 <      150.000 <       16.3600 0.08   1.004e-13   2e-16    2.920 0.06     2.210 0.04     2.560 0.07   
NGC7331_7_spiral_disk_1_0   339.2880600  34.3443300000             0.1470 0.001   0.1040000 0.001     0.8330 0.006     0.5570 0.005  2.52    0.02     7.170 0.04     3.830 0.09  460.0000 <       430.0000 <       390.0000 <       370.000 <      360.000 <        8.3700 0.07   3.1e-14     2e-16    1.060 0.06     1.200 0.04     1.470 0.08   
NGC7331_8_spiral_disk_1_0   339.2478100  34.4628140000             0.0780 0.002   0.0806000 0.0005    0.8900 0.008     0.6040 0.006  2.84    0.02    12.440 0.05     4.200 0.1   540.0000 <       500.0000 <       460.0000 <       430.000 <      420.000 <        4.3000 0.08   3.6e-14     2e-16    0.450 <        0.320 <        0.510 <      
NGC7331_9_spiral_disk_1_0   339.2800800  34.3774280000             0.1490 0.001   0.1280000 0.001     3.2100 0.01      2.1620 0.009  10.3    0.03    29.660 0.08    19.900 0.2     0.3410 0.003     0.5700 0.005     1.0200 0.01      1.230 0.02     0.750 0.02    10.4000 0.1    5.95e-14    3e-16    3.160 0.09     2.110 0.06     2.780 0.09   
NGC925_1_spiral_disk_1_0     36.8761580  33.5842620000             1.1680 0.003   1.1460000 0.002     3.1230 0.005     2.1420 0.005  2.77    0.02     5.140 0.02    11.840 0.09       ... ...          ... ...          ... ...         ... ...        ... ...     12.5300 0.02   1.832e-13   5e-16    5.090 0.09     4.870 0.05     4.800 0.1    
NGC925_10_spiral_disk_1_0    36.8049690  33.6159510000             0.3350 0.002   0.2870000 0.002     1.1650 0.008     0.6190 0.007  1.16    0.02     3.150 0.02     1.380 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      1.5400 0.02   2.72e-14    3e-16    0.690 <        0.650 0.06     0.800 0.1    
NGC925_11_spiral_disk_1_0    36.8162060  33.5604490000             0.2930 0.004   0.3210000 0.004     1.9000 0.01      1.3000 0.01   3.52    0.03    10.070 0.04    22.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      5.5000 0.02   1.746e-13   4e-16    0.850 <        2.600 0.08     0.860 <      
NGC925_12_spiral_disk_1_0    36.7890770  33.6146140000             0.4370 0.003   0.2780000 0.003     1.5390 0.008     0.7910 0.007  1.91    0.02     5.390 0.02     7.160 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      2.8800 0.02   6.09e-14    3e-16    0.700 <        0.910 0.06     0.670 <      
NGC925_13_spiral_disk_1_0    36.7936430  33.6028630000             0.8580 0.003   0.7830000 0.003     2.5700 0.01      1.6490 0.009  5.09    0.02    15.120 0.03    24.800 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      6.9900 0.02   2.254e-13   4e-16    0.760 <        1.810 0.07     1.300 0.1    
NGC925_14_spiral_disk_1_0    36.7892300  33.5873440000             1.0810 0.004   0.8850000 0.003     4.0900 0.01      2.6270 0.008  8.24    0.03    21.480 0.05    14.200 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      7.8000 0.02   1.363e-13   5e-16    5.300 0.1      5.490 0.08     4.700 0.1    
NGC925_15_spiral_disk_1_0    36.7618050  33.6174870000             0.4445 0.0007  0.4128000 0.0008    1.8710 0.005     1.1070 0.005  1.55    0.02     3.010 0.02     4.200 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      4.3700 0.02   7.73e-14    4e-16    2.910 0.09     3.580 0.06     1.790 0.09   
NGC925_16_spiral_disk_1_0    36.7726820  33.5841860000             0.8270 0.004   0.6230000 0.004     1.3350 0.009     0.9040 0.008  2.67    0.02     6.700 0.03     6.000 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      3.4800 0.02   5.8e-14     5e-16    0.900 0.1      1.860 0.07     0.700 <      
NGC925_17_spiral_disk_1_0    36.7779380  33.5667630000             0.4490 0.003   0.2820000 0.003     1.4530 0.008     0.9880 0.006  2.09    0.02     6.030 0.03     5.300 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      3.3500 0.02   4.07e-14    4e-16    3.400 0.1      2.170 0.06     1.500 0.1    
NGC925_18_spiral_disk_1_0    36.7623390  33.5996220000             0.2590 0.002   0.2440000 0.002     1.8660 0.007     0.9550 0.006  2.7     0.02     7.770 0.02     6.800 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      2.7000 0.02   5.63e-14    5e-16    1.500 0.1      0.420 <        1.700 0.1    
NGC925_19_spiral_disk_1_0    36.7589090  33.5699160000             1.5840 0.003   1.3670000 0.003     1.8460 0.006     1.4640 0.005  4.55    0.02    12.980 0.03    32.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...     10.7000 0.02   4.232e-13   5e-16    2.310 0.09     1.340 0.06     1.120 0.09   
NGC925_2_spiral_disk_1_0     36.8740380  33.5646630000             0.4540 0.003   0.4350000 0.003     1.7570 0.007     1.0090 0.007  2.78    0.02     7.650 0.02     8.600 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      2.9300 0.02   9.47e-14    5e-16    1.400 0.1      0.880 0.06     0.690 <      
NGC925_20_spiral_disk_1_0    36.7344170  33.5844200000             1.0750 0.004   0.9720000 0.002     1.5980 0.003     1.2090 0.004  2.57    0.02     6.720 0.02    18.610 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      6.0600 0.02   2.424e-13   4e-16    3.360 0.09     1.420 0.05     1.570 0.09   
NGC925_3_spiral_disk_1_0     36.8648580  33.5752960000             0.9530 0.003   0.7980000 0.002     2.0400 0.01      1.2900 0.008  3.77    0.02    10.350 0.03    12.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      6.8200 0.02   2.624e-13   5e-16    0.710 <        0.520 0.07     0.700 <      
NGC925_4_spiral_disk_1_0     36.8497060  33.6063340000             0.2234 0.0006  0.2386000 0.0007    0.6150 0.004     0.3770 0.004  0.16    0.02     0.520 0.02     0.580 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      0.9900 0.01   2.27e-14    3e-16    0.630 <        1.980 0.05     0.930 0.09   
NGC925_5_spiral_disk_1_0     36.8724660  33.5466680000             0.1450 0.001   0.1990000 0.001     1.0420 0.005     0.6270 0.005  1.16    0.02     2.110 0.02     2.140 0.08       ... ...          ... ...          ... ...         ... ...        ... ...      1.2400 0.01   4e-14       4e-16    0.650 <        0.390 <        1.010 0.09   
NGC925_6_spiral_disk_1_0     36.8379750  33.6159740000             0.2081 0.0008  0.1550000 0.001     0.7750 0.004     0.3860 0.004  0.1     <        0.860 0.02     2.010 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      0.6600 0.01   1.39e-14    3e-16    0.630 <        0.900 0.05     0.880 0.09   
NGC925_7_spiral_disk_1_0     36.8195530  33.6145460000             0.2290 0.0009  0.1859000 0.0009    0.8790 0.006     0.4410 0.005  0.4     0.02     1.760 0.02     1.520 0.07       ... ...          ... ...          ... ...         ... ...        ... ...      0.8300 0.01   1.27e-14    3e-16    0.680 <        0.830 0.06     0.640 <      
NGC925_8_spiral_disk_1_0     36.8291510  33.5928000000             0.8870 0.009   0.6660000 0.008     3.7410 0.006     2.5600 0.005  6.74    0.03    14.000 0.02    14.110 0.09       ... ...          ... ...          ... ...         ... ...        ... ...      6.3600 0.01   1.797e-13   4e-16    2.700 0.1      5.750 0.09     4.000 0.1    
NGC925_9_spiral_disk_1_0     36.8333060  33.5547490000             0.7040 0.002   0.5960000 0.002     2.4900 0.01      1.8300 0.01   6.82    0.03    19.400 0.03    29.600 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      7.5000 0.02   2.468e-13   4e-16    0.900 0.1      0.980 0.08     1.700 0.1    
UGC04704_1_spiral_disk_1_0  134.7580700  39.2038270000             0.3230 0.002   0.2560000 0.001     1.3330 0.003     0.9010 0.004  0.72    0.02     0.840 0.01     4.330 0.05    0.4220 0.002     1.3310 0.004     1.7630 0.006     2.032 0.009    2.170 0.01        ... ...    ...         ...      2.700 0.09     1.500 0.06     0.600 <      
UGC04704_2_spiral_disk_1_0  134.7434400  39.2102080000             0.4580 0.001   0.3590000 0.001     1.3960 0.002     0.9620 0.003  0.66    0.02     1.900 0.01     1.720 0.05    0.6530 0.001     1.8130 0.001     2.2690 0.002     2.650 0.003    2.490 0.007       ... ...    ...         ...      2.070 0.09     2.870 0.05     1.730 0.09   
UGC06879_1_spiral_disk_1_0  178.6003500  -2.3052134000             0.0240 0.001   0.0149000 0.0008    0.1219 0.0009    0.0810 0.001  0.072   0.004    0.230 0.006    0.188 0.009   0.0380 0.002     0.0830 0.001     0.1180 0.002     0.148 0.003    0.112 0.009       ... ...    ...         ...      0.220 <        0.310 0.02     0.660 0.04   
UGC06879_2_spiral_disk_1_0  178.6024300  -2.3111472000             0.0300 0.002   0.0340000 0.002     0.3730 0.003     0.2580 0.002  0.377   0.007    1.135 0.009    1.470 0.01    0.0490 0.002     0.2320 0.004     0.3400 0.01      0.450 0.03     0.380 <           ... ...    ...         ...      0.730 0.04     0.530 0.02     0.470 0.04   
UGC06879_3_spiral_disk_1_0  178.6041600  -2.3164943000             0.0180 <       0.0190000 0.002     0.8960 0.008     0.5590 0.005  1.13    0.01     2.850 0.02     2.960 0.05    0.0870 0.003     0.3540 0.006     0.6700 0.01      0.920 0.01     1.070 0.02        ... ...    ...         ...      1.820 0.05     1.250 0.04     1.510 0.04   
UGC06879_4_spiral_disk_1_0  178.6043800  -2.3123897000             0.0490 0.002   0.0270000 0.002     0.3800 0.005     0.2590 0.004  0.25    0.008    0.910 0.01     0.990 0.03    0.0670 0.002     0.2620 0.005     0.3800 0.01      0.480 0.03     0.370 <           ... ...    ...         ...      1.020 0.04     0.450 0.03     0.280 <      
UGC06879_5_spiral_disk_1_0  178.6057000  -2.3236955000             0.0900 0.003   0.0870000 0.003     0.9310 0.006     0.5970 0.004  1.213   0.009    3.250 0.02     3.780 0.05    0.1620 0.003     0.4750 0.005     0.7690 0.009     1.000 0.01     1.080 0.02        ... ...    ...         ...      2.030 0.04     1.260 0.03     0.890 0.05   
UGC06879_6_spiral_disk_1_0  178.6057700  -2.3253420000             0.0750 0.003   0.0640000 0.003     0.6850 0.004     0.4180 0.003  0.991   0.007    2.660 0.01     3.740 0.03    0.1280 0.003     0.3780 0.004     0.5840 0.006     0.737 0.008    0.730 0.01        ... ...    ...         ...      1.390 0.04     0.930 0.03     0.860 0.04   
UGC06879_7_spiral_disk_1_0  178.6079800  -2.3282149000             0.0220 0.002   0.0210000 0.002     0.1630 0.003     0.0890 0.002  0.153   0.005    0.375 0.006    0.670 0.01    0.0160 <         0.1000 0.003     0.1470 0.004     0.160 0.005    0.100 0.01        ... ...    ...         ...      0.240 <        0.180 <        0.260 <      
NGC1097_1_spiral_disk_2_5    41.6400080 -30.2632870000             0.5614 0.0006  0.5183000 0.0006    3.1900 0.01      2.1850 0.007  5.62    0.02    13.680 0.03    11.200 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      5.1900 0.08   5e-14       1e-15    6.600 0.2      4.900 0.1      1.900 0.2    
NGC1097_10_spiral_disk_2_5   41.5298450 -30.2466240000             0.7670 0.002   0.6920000 0.001     5.1600 0.01      3.1700 0.01   8.78    0.03    28.370 0.04    29.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...     13.9000 0.09   1.53e-13    1e-15    3.000 0.2      3.500 0.1      2.300 0.2    
NGC1097_11_spiral_disk_2_5   41.5388990 -30.2615310000             0.5090 0.002   0.4260000 0.002     7.4000 0.01      4.6590 0.009  10.22   0.03    28.740 0.04    22.700 0.2        ... ...          ... ...          ... ...         ... ...        ... ...      9.8000 0.1    7.7e-14     1e-15   12.100 0.2     11.500 0.1      7.900 0.2    
NGC1097_12_spiral_disk_2_5   41.5613590 -30.3115970000             1.5330 0.001   1.2246000 0.0008    5.4800 0.02      3.6700 0.01   10.57   0.03    28.910 0.04    20.000 0.2        ... ...          ... ...          ... ...         ... ...        ... ...     11.0000 0.1    9.3e-14     1e-15    9.200 0.2      6.000 0.1      7.500 0.2    
NGC1097_13_spiral_disk_2_5   41.5111980 -30.2288370000             0.5530 0.001   0.4120000 0.001     3.1300 0.01      1.4200 0.01   5.37    0.03    13.850 0.04     9.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      6.9500 0.09   6.8e-14     1e-15    1.200 <        0.800 <        1.400 <      
NGC1097_14_spiral_disk_2_5   41.5127110 -30.2448340000             0.5600 0.001   0.4070000 0.001     3.4200 0.02      2.2400 0.01   5.8     0.03    16.510 0.04    10.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      5.7000 0.1    4.4e-14     1e-15    6.600 0.2      4.200 0.1      5.800 0.2    
NGC1097_2_spiral_disk_2_5    41.6452560 -30.2830480000             0.2480 0.0008  0.2557000 0.0007    0.6350 0.009     0.5450 0.007  1.58    0.02     6.500 0.03     5.000 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      1.8900 0.08   2.1e-14     1e-15    1.100 <        1.800 0.1      1.400 <      
NGC1097_3_spiral_disk_2_5    41.6205280 -30.2452200000             0.6650 0.002   0.6150000 0.001     8.9200 0.01      6.3700 0.01   10.55   0.03    22.990 0.03    14.200 0.1        ... ...          ... ...          ... ...         ... ...        ... ...     10.0800 0.09   8.3e-14     1e-15   17.100 0.2     15.300 0.1     13.600 0.2    
NGC1097_4_spiral_disk_2_5    41.6408170 -30.2995220000             0.4673 0.0004  0.4782000 0.0003    2.7900 0.01      1.4530 0.008  2.82    0.02     8.690 0.03     4.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      4.6700 0.08   4.2e-14     1e-15    1.100 <        0.770 <        2.100 0.2    
NGC1097_5_spiral_disk_2_5    41.6000490 -30.2380370000             1.4630 0.002   1.1360000 0.002    10.2600 0.01      6.6200 0.01   18.75   0.03    48.520 0.03    35.700 0.1        ... ...          ... ...          ... ...         ... ...        ... ...     17.4000 0.1    1.51e-13    1e-15   14.300 0.2     13.100 0.2      8.400 0.2    
NGC1097_6_spiral_disk_2_5    41.5699440 -30.2471780000             2.3110 0.005   1.5570000 0.003    24.8300 0.03     15.9900 0.02   52.25   0.05   141.650 0.08   114.100 0.2        ... ...          ... ...          ... ...         ... ...        ... ...     32.4000 0.1    2.4e-13     1e-15   47.600 0.2     40.600 0.2     39.300 0.3    
NGC1097_7_spiral_disk_2_5    41.5944090 -30.2940160000             2.6600 0.01    1.7470000 0.007    58.9400 0.02     37.4100 0.01   96.62   0.05   240.070 0.06   218.600 0.3        ... ...          ... ...          ... ...         ... ...        ... ...     46.6000 0.1    2.04e-13    1e-15  124.700 0.2    101.800 0.2     99.300 0.3    
NGC1097_8_spiral_disk_2_5    41.6012480 -30.3107720000             0.8040 0.002   0.6160000 0.002     8.7200 0.02      5.6500 0.01   19.58   0.03    52.840 0.04    30.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      9.3000 0.1    4.9e-14     1e-15   17.200 0.2     16.800 0.1     14.100 0.3    
NGC1097_9_spiral_disk_2_5    41.5679300 -30.2599590000             1.7600 0.01    1.0290000 0.007    72.2300 0.04     44.4900 0.02   84.89   0.07   185.600 0.1    172.000 0.7        ... ...          ... ...          ... ...         ... ...        ... ...     55.7000 0.1    2.17e-13    1e-15  152.900 0.2    128.900 0.2    124.100 0.3    
NGC1291_1_spiral_disk_2_5    49.4186930 -41.1320970000             0.3233 0.0003  0.3728000 0.0002    9.1700 0.02      6.0000 0.02   4.31    0.04    17.790 0.03    10.800 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      8.8000 0.1    5.5e-14     1e-15    1.500 <        8.200 0.2      8.300 0.2    
NGC1291_2_spiral_disk_2_5    49.2853770 -41.0566350000             0.3040 0.002   0.4120000 0.0002    7.6600 0.03      5.3200 0.02   6.83    0.04     9.120 0.04     4.900 0.1        ... ...          ... ...          ... ...         ... ...        ... ...     11.2000 0.1    6.1e-14     1e-15   16.600 0.2     21.000 0.2     15.600 0.3    
NGC1291_3_spiral_disk_2_5    49.3465640 -41.1622760000             0.3011 0.0004  0.2502000 0.0002   11.1400 0.02      6.0700 0.02   6.64    0.04     9.380 0.04     6.900 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      9.3000 0.1    4.6e-14     1e-15   10.700 0.3     10.500 0.2      7.600 0.3    
NGC1291_4_spiral_disk_2_5    49.2515110 -41.0763540000             0.3365 0.0004  0.4357000 0.0004    9.0400 0.03      6.0000 0.02   6.74    0.04    14.910 0.04    10.800 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      5.9000 0.1    1.9e-14     1e-15   15.100 0.2     11.200 0.2     13.400 0.3    
NGC1291_5_spiral_disk_2_5    49.2324010 -41.1121430000             0.4740 0.0003  0.4379000 0.0002    5.7700 0.03      3.5300 0.02   4.4     0.04    11.230 0.04     5.400 0.1        ... ...          ... ...          ... ...         ... ...        ... ...      5.0000 0.1    2.6e-14     1e-15   11.000 0.2     11.800 0.2      7.100 0.2    
NGC2543_1_spiral_disk_2_5   123.2269800  36.2410280000             0.0900 0.002   0.0810000 0.002     0.6520 0.004     0.4020 0.005  0.71    0.02     1.810 0.02       ... ...     0.1500 0.002     0.5290 0.003     0.7530 0.005     1.003 0.006    0.902 0.009       ... ...    ...         ...      1.770 0.07     0.360 0.04     1.080 0.07   
NGC2543_2_spiral_disk_2_5   123.2386000  36.2487110000             0.5520 0.003   0.4400000 0.002     6.0470 0.009     3.9030 0.009  9.15    0.03    23.860 0.04       ... ...     0.8780 0.004     3.1700 0.01      5.1900 0.03      6.540 0.04     7.380 0.05        ... ...    ...         ...     13.050 0.09    11.240 0.06     9.750 0.08   
NGC2543_3_spiral_disk_2_5   123.2477700  36.2576510000             0.2820 0.003   0.2310000 0.003     7.2860 0.007     4.8090 0.007  8.73    0.03    20.440 0.03       ... ...     0.7430 0.004     3.6000 0.01      6.4200 0.03      8.530 0.04     9.250 0.05        ... ...    ...         ...     17.100 0.1     13.630 0.07    12.540 0.09   
NGC2639_1_spiral_disk_2_5   130.9245400  50.1983660000             0.0100 0.001   0.0067000 0.0008    1.1430 0.006     0.6990 0.008  0.79    0.02     0.830 0.02     2.440 0.06    0.0650 0.002     0.4760 0.006     0.9300 0.01      1.320 0.02     1.400 0.02     0.6400 0.02   7e-16       2e-16    2.380 0.05     1.920 0.04     1.770 0.06   
NGC2639_2_spiral_disk_2_5   130.9093300  50.2172770000             0.0063 <       0.0084000 0.0005    0.7490 0.006     0.2260 0.008  0.18    <        0.390 0.02     0.680 0.07    0.0130 <         0.1750 0.005     0.3400 0.009     0.540 0.01     0.270 0.02     0.2000 <      4.2e-16     <        0.660 0.06     0.310 0.04     0.560 0.07   
NGC2639_3_spiral_disk_2_5   130.8900000  50.2027440000             0.0084 0.0006  0.0057000 0.0004    0.3440 0.006     0.1700 0.008  0.23    0.02     0.370 0.02     0.700 <       0.0220 0.002     0.0990 0.004     0.2670 0.007     0.410 0.01     0.220 0.01     0.1700 <      4.2e-16     <        0.840 0.05     0.540 0.04     0.600 0.06   
NGC2841_1_spiral_disk_2_5   140.5333300  50.9761420000             1.4280 0.002   0.7730000 0.001   105.0180 0.009    64.8070 0.008  73.93   0.03   106.410 0.03   103.800 0.2     7.1330 0.006    45.0300 0.03     97.8200 0.07    153.000 0.1    195.600 0.1     54.5100 0.03   1.79e-13    1e-15  366.100 0.4    305.200 0.2    300.000 0.4    
NGC2841_2_spiral_disk_2_5   140.4950200  50.9956430000             3.1290 0.006   1.7240000 0.001    98.9100 0.02     60.7400 0.01   87.39   0.03   170.520 0.03   187.700 0.2    12.8500 0.09     53.8500 0.06    101.6600 0.08    142.300 0.1    184.900 0.4     64.4900 0.04   5.04e-13    1e-15  352.800 0.4    292.500 0.3    281.600 0.3    
NGC2857_1_spiral_disk_2_5   141.1394100  49.3589620000             0.0160 0.001   0.0220000 0.001        ... ...       0.1250 0.003  ...     ...      0.730 0.02     1.430 0.06    0.0120 <         0.0580 0.002     0.0610 0.003     0.107 0.004    0.126 0.008       ... ...    ...         ...      0.440 0.05     0.190 <        0.270 <      
NGC2857_10_spiral_disk_2_5  141.1543000  49.3533310000             0.0322 0.0008  0.0260000 0.001        ... ...       0.3680 0.004  ...     ...      1.950 0.02     1.850 0.05    0.0380 0.002     0.2010 0.004     0.3910 0.009     0.570 0.01     0.560 0.02        ... ...    ...         ...      0.920 0.06     1.100 0.03     0.440 0.05   
NGC2857_11_spiral_disk_2_5  141.1520700  49.3422050000             0.0040 0.0006  0.0100000 0.0005       ... ...       0.0530 0.002  ...     ...      0.099 0.007    0.210 <       0.0200 0.002     0.0320 0.001     0.0650 0.002     0.076 0.002    0.064 0.006       ... ...    ...         ...      0.260 <        0.140 <        0.360 0.04   
NGC2857_12_spiral_disk_2_5  141.1534500  49.3441100000             0.0138 0.0008  0.0087000 0.0007       ... ...       0.0890 0.001  ...     ...      0.412 0.006    0.400 0.04    0.0120 <         0.0560 0.002     0.0790 0.003     0.084 0.004    0.048 <           ... ...    ...         ...      0.270 <        0.170 <        0.270 <      
NGC2857_13_spiral_disk_2_5  141.1679700  49.3638690000             0.0330 0.001   0.0460000 0.002        ... ...       0.2370 0.005  ...     ...      2.330 0.02     2.880 0.07    0.0690 0.002     0.2100 0.002     0.2780 0.004     0.308 0.005    0.299 0.008       ... ...    ...         ...      1.330 0.05     0.240 <        0.710 0.04   
NGC2857_14_spiral_disk_2_5  141.1654400  49.3580130000             0.0350 0.001   0.0360000 0.001        ... ...       0.4380 0.005  ...     ...      2.300 0.02     2.210 0.07    0.0750 0.002     0.1660 0.004     0.3500 0.009     0.470 0.01     0.540 0.02        ... ...    ...         ...      0.830 0.05     0.660 0.04     0.960 0.05   
NGC2857_15_spiral_disk_2_5  141.1651700  49.3538960000             0.0210 0.001   0.0320000 0.001        ... ...       0.4110 0.006  ...     ...      2.270 0.02     1.270 0.08    0.0730 0.002     0.1740 0.003     0.3460 0.007     0.560 0.01     0.660 0.01        ... ...    ...         ...      1.760 0.06     0.940 0.04     0.920 0.05   
NGC2857_17_spiral_disk_2_5  141.1745800  49.3564340000             0.0180 0.001   0.0190000 0.001        ... ...       0.1060 0.003  ...     ...      0.900 0.01     0.320 0.04    0.0130 <         0.0740 0.002     0.1120 0.003     0.143 0.004    0.106 0.008       ... ...    ...         ...      0.540 0.05     0.180 <        0.380 0.04   
NGC2857_18_spiral_disk_2_5  141.1710300  49.3455190000             0.0290 0.0005  0.0339000 0.0005       ... ...       0.0690 0.002  ...     ...      0.746 0.009    0.230 0.03    0.0630 0.002     0.0830 0.001     0.0980 0.001     0.091 0.002    0.115 0.006       ... ...    ...         ...      0.250 <        0.150 <        0.260 <      
NGC2857_19_spiral_disk_2_5  141.1744500  49.3500920000             0.0157 0.0007  0.0224000 0.0008       ... ...       0.0250 0.002  ...     ...      0.240 0.01     0.240 <       0.0190 0.002     0.0710 0.001     0.0840 0.002     0.092 0.003    0.169 0.007       ... ...    ...         ...      0.270 <        0.180 0.02     0.260 <      
NGC2857_2_spiral_disk_2_5   141.1522400  49.3707250000             0.0340 0.002   0.0350000 0.001        ... ...       0.1350 0.002  ...     ...      0.787 0.009    1.310 0.03    0.0500 0.002     0.0950 0.002     0.1260 0.003     0.155 0.003    0.068 0.007       ... ...    ...         ...      0.360 0.05     0.200 0.02     0.280 <      
NGC2857_3_spiral_disk_2_5   141.1423400  49.3540940000             0.0260 0.001   0.0320000 0.001        ... ...       0.1250 0.004  ...     ...      1.130 0.02     1.760 0.07    0.0510 0.002     0.1150 0.002     0.1650 0.003     0.202 0.005    0.261 0.008       ... ...    ...         ...      0.310 <        0.290 0.03     0.300 <      
NGC2857_4_spiral_disk_2_5   141.1496500  49.3627490000             0.0770 0.001   0.0630000 0.001        ... ...       0.4600 0.005  ...     ...      3.650 0.02     5.020 0.09    0.1570 0.002     0.2880 0.002     0.4460 0.004     0.498 0.005    0.531 0.008       ... ...    ...         ...      0.830 0.05     0.540 0.03     0.730 0.05   
NGC2857_5_spiral_disk_2_5   141.1486200  49.3567430000             0.0350 0.001   0.0430000 0.001        ... ...       0.3560 0.005  ...     ...      2.640 0.02     2.850 0.08    0.0780 0.002     0.1940 0.004     0.3500 0.009     0.440 0.01     0.410 0.02        ... ...    ...         ...      0.470 0.05     0.600 0.03     0.520 0.05   
NGC2857_7_spiral_disk_2_5   141.1498700  49.3498820000             0.0280 0.001   0.0280000 0.001        ... ...       0.1330 0.005  ...     ...      1.030 0.02     0.720 0.08    0.0750 0.002     0.1250 0.002     0.1810 0.004     0.267 0.005    0.363 0.008       ... ...    ...         ...      0.330 <        0.240 <        0.420 0.04   
NGC2857_8_spiral_disk_2_5   141.1453900  49.3427970000             0.0075 0.0005  0.0096000 0.0005       ... ...       0.0310 0.001  ...     ...      0.192 0.005    0.190 <       0.0110 <         0.0397 0.0009    0.0450 0.002     0.050 0.002    0.055 0.006       ... ...    ...         ...      0.390 0.04     0.200 0.02     0.630 0.04   
NGC2857_9_spiral_disk_2_5   141.1608300  49.3647200000             0.0360 0.001   0.0520000 0.001        ... ...       0.1810 0.006  ...     ...      2.060 0.03     1.920 0.09    0.1080 0.002     0.1850 0.002     0.2490 0.004     0.308 0.005    0.440 0.009       ... ...    ...         ...      0.460 0.05     0.430 0.04     0.330 <      
NGC3184_1_spiral_disk_2_5   154.6079400  41.4181550000                ... ...           ... ...      37.8700 0.02     24.3100 0.02   63.08   0.07   154.220 0.06   105.800 0.2     4.6440 0.003    21.6210 0.007    34.0100 0.01     43.340 0.02    44.070 0.02   328.8000 0.3    2.8e-13     1e-15   52.300 0.4     53.300 0.3     39.700 0.3    
NGC3184_2_spiral_disk_2_5   154.5628300  41.4087390000                ... ...           ... ...      61.9700 0.05     38.7600 0.04   92.5    0.1    249.600 0.2    194.400 0.6     9.3930 0.003    27.8370 0.008    48.3000 0.01     63.940 0.02    69.700 0.02   482.6000 0.7    5.23e-13    1e-15  107.900 0.3     97.100 0.3     84.300 0.3    
NGC3184_3_spiral_disk_2_5   154.5779200  41.4444160000                ... ...           ... ...      83.8500 0.02     53.4500 0.02   112.6   0.09   283.510 0.07   220.700 0.3    24.1650 0.003    45.1510 0.008    64.9800 0.01     85.430 0.02   102.510 0.02  1106.5000 0.7    6.22e-13    1e-15  160.900 0.4    163.500 0.3    119.000 0.3    
NGC3184_4_spiral_disk_2_5   154.5369900  41.4439250000                ... ...           ... ...      31.3200 0.01     20.4800 0.01   62.02   0.06   166.220 0.06   118.300 0.3     4.5600 0.05     19.2500 0.02     29.3700 0.01     36.140 0.02    36.750 0.07   294.4000 0.3    4.28e-13    1e-15   39.300 0.4     44.200 0.3     35.400 0.3    
NGC3367_1_spiral_disk_2_5   161.6368700  13.7550140000             0.2590 0.009   0.2570000 0.008     2.4500 0.02      1.6000 0.01   5.88    0.05    16.300 0.1     15.300 0.5     0.5650 0.005     1.0190 0.009     1.6300 0.01      2.070 0.02     2.930 0.03        ... ...    ...         ...      4.200 0.1      3.840 0.07     2.550 0.08   
NGC3367_2_spiral_disk_2_5   161.6345200  13.7498880000             0.7250 0.006   0.7500000 0.005     2.5400 0.02      1.6700 0.02   5.11    0.06    17.200 0.1     26.000 0.6     1.0350 0.004     1.1920 0.008     1.5400 0.01      1.840 0.02     2.370 0.02        ... ...    ...         ...      4.800 0.1      4.080 0.08     1.700 0.1    
NGC3367_3_spiral_disk_2_5   161.6432500  13.7424840000             0.1800 0.02    0.2400000 0.02      3.1900 0.03      1.8200 0.02   2.87    0.06     9.800 0.2     16.300 0.6     0.4900 0.02      0.9700 0.03      1.8700 0.04      2.740 0.04     3.370 0.05        ... ...    ...         ...      6.900 0.1      4.600 0.1      4.600 0.1    
NGC3367_4_spiral_disk_2_5   161.6522600  13.7526220000             0.7200 0.02    0.5700000 0.02      9.7900 0.03      6.4700 0.02   15.98   0.06    49.200 0.2     74.000 0.6     1.5300 0.02      3.5700 0.03      6.3800 0.04      8.190 0.05     9.730 0.06        ... ...    ...         ...     15.600 0.1     14.600 0.1     15.000 0.1    
NGC3367_5_spiral_disk_2_5   161.6476200  13.7424230000             0.3200 0.02    0.3100000 0.02      4.4400 0.01      2.8430 0.008  6.39    0.06    23.600 0.1     34.100 0.6     0.6600 0.02      1.7800 0.03      3.2000 0.04      4.010 0.04     3.680 0.05        ... ...    ...         ...      6.600 0.1      6.180 0.09     5.200 0.1    
NGC3367_6_spiral_disk_2_5   161.6562500  13.7423320000             0.2530 0.005   0.2150000 0.004     0.9970 0.004     0.6050 0.004  1.55    0.02     5.210 0.02     6.860 0.08    0.3020 0.003     0.7250 0.005     0.9760 0.008     1.020 0.01     0.920 0.01        ... ...    ...         ...      2.270 0.08     1.170 0.05     0.530 <      
NGC3938_1_spiral_disk_2_5   178.1918400  44.1524210000             0.7850 0.003         ... ...       4.4170 0.007     2.7660 0.009  5.56    0.04    10.460 0.04     9.300 0.1     0.6060 0.002     3.4350 0.005     4.8070 0.008     5.680 0.01     5.070 0.01        ... ...    ...         ...      2.500 0.2      4.400 0.1      1.800 0.2    
NGC3938_2_spiral_disk_2_5   178.2275200  44.1421730000             1.4010 0.004         ... ...       8.1000 0.01      5.0900 0.01   15.27   0.05    40.870 0.05    32.000 0.2     1.9030 0.003     5.5430 0.008     7.6500 0.01      9.230 0.02     9.210 0.02        ... ...    ...         ...     10.800 0.2     10.600 0.1      7.700 0.2    
NGC3938_3_spiral_disk_2_5   178.2402200  44.1278980000             2.0780 0.004         ... ...       9.8200 0.01      6.3800 0.01   21.2    0.05    51.290 0.05    77.000 0.2     2.7450 0.003     7.1920 0.008     9.9000 0.02     11.000 0.02    10.310 0.03        ... ...    ...         ...     10.700 0.2     13.200 0.1     12.200 0.2    
NGC4254_1_spiral_disk_2_5   184.6739300  14.4194760000             1.5670 0.004   0.9980000 0.002    13.2400 0.01      8.8500 0.01   38.09   0.05   111.860 0.07    76.200 0.2     2.8990 0.003     8.9770 0.007    12.1700 0.01     14.000 0.01    13.240 0.02   118.3000 0.2    3.468e-13   6e-16   20.200 0.2     16.300 0.1     19.300 0.2    
NGC4254_2_spiral_disk_2_5   184.6940500  14.3988370000             4.4180 0.008   2.8650000 0.004    35.9940 0.009    24.4900 0.01   110.81  0.05   317.390 0.08   262.000 0.2     7.6780 0.007    20.7300 0.02     29.9300 0.03     35.040 0.05    35.490 0.06   309.7000 0.1    1.1986e-12  6e-16   56.700 0.2     45.800 0.2     40.100 0.2    
NGC4254_3_spiral_disk_2_5   184.7244800  14.4395960000             2.8210 0.009   1.5950000 0.005    20.3400 0.007    13.4480 0.008  62.58   0.04   182.080 0.05   143.000 0.2     3.6400 0.01     13.3200 0.04     18.0400 0.02     20.620 0.02    17.530 0.09   181.5200 0.09   5.604e-13   8e-16   25.300 0.3     25.000 0.2     19.200 0.3    
NGC4254_4_spiral_disk_2_5   184.7240900  14.4238290000             4.7700 0.01    2.7590000 0.006    40.4500 0.05     28.4000 0.04   133.2   0.2    391.100 0.5    374.000 1       8.5600 0.02     18.3300 0.03     27.7300 0.03     32.990 0.05    38.800 0.1    285.5000 0.6    1.685e-12   1e-15   69.600 0.3     53.600 0.2     55.400 0.3    
NGC4321_1_spiral_disk_2_5   185.7087900  15.8312320000             5.3900 0.01    3.2900000 0.006    58.7700 0.05     38.2700 0.03   120.4   0.1    324.800 0.3    282.000 1       9.0000 0.009    27.9000 0.02     43.4400 0.04     54.940 0.05    66.460 0.06    51.8500 0.08   5e-13       1e-15  114.700 0.3    100.500 0.2    102.100 0.3    
NGC4321_2_spiral_disk_2_5   185.7397700  15.8605910000             1.2560 0.003   0.8880000 0.002    12.9310 0.006     8.4060 0.008  27.78   0.05    71.580 0.04    50.100 0.1     0.9950 0.003     7.0900 0.007    11.0400 0.02     15.230 0.03     4.320 0.04    12.3500 0.04   9.3e-14     1e-15   12.600 0.2     19.500 0.2     13.600 0.2    
NGC4321_3_spiral_disk_2_5   185.7023300  15.7955610000             0.9390 0.003   0.6270000 0.002    14.2300 0.03      9.2500 0.02   26.59   0.04    72.430 0.05    44.500 0.2     1.5000 0.01      7.5300 0.03     12.1600 0.01     15.070 0.02    14.190 0.06    13.3700 0.06   6.2e-14     1e-15   23.900 0.2     23.700 0.1     17.800 0.2    
NGC4321_4_spiral_disk_2_5   185.7527700  15.8420890000             1.8960 0.007   1.3390000 0.003    19.0700 0.04     12.9000 0.03   41.06   0.07   117.400 0.1     74.200 0.5     2.1600 0.005    10.1400 0.01     15.6200 0.02     20.050 0.03    19.660 0.03    18.1100 0.07   1.44e-13    1e-15   31.500 0.2     34.700 0.2     30.200 0.2    
NGC4321_5_spiral_disk_2_5   185.7337700  15.8069980000             2.9100 0.01    1.7430000 0.006    61.1400 0.06     39.9200 0.04   117.3   0.1    312.300 0.3    318.700 0.7     5.5860 0.009    21.6900 0.02     39.6400 0.03     52.430 0.04    63.400 0.06    44.8000 0.1    3e-13       1e-15  109.500 0.4    101.500 0.2     97.900 0.4    
NGC4594_2_spiral_disk_2_5   189.9592500 -11.6308390000             0.3900 0.01    0.1807000 0.0004  115.5600 0.04     71.5600 0.03   81.22   0.05   125.550 0.05    64.900 0.2     4.0000 0.2      27.7300 0.03     59.3300 0.07     89.850 0.09   119.600 0.2         ... ...    ...         ...    249.700 0.3    194.300 0.2    201.800 0.4    
NGC4594_3_spiral_disk_2_5   190.0308200 -11.6315380000             0.4630 0.002   0.1890000 0.001   129.3400 0.05     78.1000 0.03   85.47   0.05   103.110 0.05    53.500 0.2     4.9780 0.009    33.3800 0.06     72.0000 0.1     111.200 0.2    143.100 0.2         ... ...    ...         ...    292.200 0.3    234.500 0.3    233.300 0.4    
NGC4594_4_spiral_disk_2_5   190.0304900 -11.6671620000             0.1113 0.0003  0.1790000 0.0002   10.5800 0.02      6.9100 0.02   3.16    0.04     4.980 0.05     7.900 0.2     0.0200 <         4.0900 0.01      8.4200 0.02     11.760 0.02    10.210 0.03        ... ...    ...         ...     13.100 0.2     11.300 0.2      2.000 <      
NGC4725_1_spiral_disk_2_5   192.6490900  25.5539450000                ... ...           ... ...      10.7100 0.02      6.9300 0.01   7.74    0.04    19.440 0.04    13.700 0.2     0.7280 0.002     3.9760 0.003     8.0300 0.005    11.572 0.007   11.610 0.01        ... ...    ...         ...     29.500 0.2     19.400 0.1     15.400 0.2    
NGC4725_2_spiral_disk_2_5   192.5810400  25.4807660000                ... ...           ... ...      60.9600 0.03     37.5300 0.02   59.18   0.07   122.500 0.1     76.400 0.3     6.4060 0.005    27.7900 0.03     48.1100 0.05     65.290 0.08    73.500 0.1         ... ...    ...         ...    139.600 0.3    113.600 0.2    107.800 0.2    
NGC4725_3_spiral_disk_2_5   192.6317600  25.5286660000                ... ...           ... ...      56.4100 0.02     35.0100 0.01   66.91   0.06   143.390 0.08    94.700 0.3     6.0670 0.005    24.9500 0.03     41.3700 0.05     62.380 0.09    73.700 0.1         ... ...    ...         ...    133.000 0.3    109.900 0.2    106.600 0.2    
NGC4736_1_spiral_disk_2_5   192.6556500  41.1165320000             3.7370 0.009   2.8740000 0.007   198.3300 0.03    118.2700 0.02   176.79  0.09   285.550 0.09   153.700 0.3    22.6500 0.03     95.6300 0.06    176.9000 0.1     247.900 0.1    297.300 0.2         ... ...    ...         ...    431.200 0.5    353.600 0.3    336.100 0.6    
NGC628_1_spiral_disk_2_5     24.1607980  15.7419300000             6.3250 0.003   4.7210000 0.002    20.2910 0.008    13.8350 0.008  50.39   0.03   129.870 0.03   250.700 0.3     8.8880 0.007    20.5600 0.03     30.0300 0.03     31.760 0.04    31.400 0.3         ... ...    ...         ...     35.700 0.3     31.000 0.2     15.000 0.4    
NGC628_2_spiral_disk_2_5     24.1852140  15.7459300000             5.4100 0.004   3.8550000 0.003    22.7270 0.007    15.6090 0.007  54.3    0.03   143.360 0.03   189.000 0.3     7.6690 0.006    24.2700 0.02     35.7400 0.03     39.630 0.03    39.560 0.04        ... ...    ...         ...     51.800 0.3     46.500 0.2     36.400 0.4    
NGC628_3_spiral_disk_2_5     24.1649510  15.8114300000             5.3550 0.003   3.5190000 0.003    36.0700 0.02     24.5600 0.01   92.85   0.04   247.610 0.08   387.200 0.5     8.5390 0.007    31.6000 0.02     48.8300 0.04     58.500 0.04    58.600 0.2         ... ...    ...         ...     89.500 0.3     83.300 0.3     66.200 0.4    
NGC628_4_spiral_disk_2_5     24.1230310  15.8139240000             1.7290 0.003   1.5700000 0.002     6.8740 0.008     4.1770 0.008  17.1    0.03    44.820 0.04    81.100 0.4     1.3320 0.009     8.0800 0.03     11.1200 0.03     11.810 0.03     5.070 0.07        ... ...    ...         ...      4.900 0.3      6.100 0.2      2.400 <      
NGC628_5_spiral_disk_2_5     24.1526490  15.8417630000             1.8320 0.003   1.6960000 0.002     6.7130 0.004     3.9860 0.007  14.69   0.02    39.100 0.04    58.200 0.3     2.5610 0.005     7.3800 0.01      9.4200 0.02     10.200 0.03     4.630 0.03        ... ...    ...         ...      7.700 0.3      4.900 0.2      2.300 <      
NGC7331_1_spiral_disk_2_5   339.2813500  34.3570670000             1.3980 0.001   0.9277000 0.0008   19.2900 0.01     12.5000 0.01   43.38   0.04   123.200 0.05    62.800 0.2     0.0180 <         0.0200 <         0.0330 <         0.044 <        0.075 <      141.7000 0.2    3.217e-13   5e-16   25.200 0.2     22.600 0.1     19.900 0.2    
NGC7331_2_spiral_disk_2_5   339.2533800  34.4782960000             0.7220 0.001   0.5339000 0.0006    8.2180 0.009     5.5510 0.008  14.56   0.04    38.240 0.04    21.300 0.1   140.0000 <       390.0000 <       620.0000 <       830.000 <     1000.000 <       65.8000 0.1    1.688e-13   5e-16   11.000 0.2     10.500 0.1      7.100 0.2    
NGC925_1_spiral_disk_2_5     36.7560500  33.5756410000             4.5880 0.003   4.4580000 0.002    11.5800 0.01      8.2700 0.01   21.12   0.05    49.630 0.06    97.000 0.2        ... ...          ... ...          ... ...         ... ...        ... ...     38.4600 0.04   1.059e-12   1e-15   16.600 0.3     11.700 0.2      4.900 0.3    
UGC05853_1_spiral_disk_2_5  161.1896400  58.4560620000             0.0120 0.001   0.0080000 0.001     1.9230 0.002     1.2370 0.002  1.921   0.008    5.008 0.009      ... ...     0.0750 0.002     0.4100 0.006     0.8500 0.01      1.280 0.02     1.970 0.03        ... ...    ...         ...      3.670 0.04     2.850 0.03     3.230 0.03   
UGC05853_2_spiral_disk_2_5  161.1852300  58.4528670000             0.0150 0.001   0.0090000 0.001     1.5630 0.001     0.9990 0.002  1.779   0.008    5.142 0.008      ... ...     0.0800 0.002     0.3510 0.006     0.6900 0.01      1.020 0.02     1.500 0.04        ... ...    ...         ...      3.060 0.03     1.970 0.02     2.350 0.04   
UGC05853_3_spiral_disk_2_5  161.1802800  58.4494600000             0.0240 0.001   0.0180000 0.001     0.2800 0.002     0.1700 0.002  0.306   0.005    0.736 0.006      ... ...     0.0390 0.002     0.1400 0.003     0.2130 0.005     0.269 0.006    0.320 0.01        ... ...    ...         ...      0.740 0.03     0.280 0.02     0.380 0.02   
NGC1097_1_spiral_nuc_1_0     41.5791540 -30.2745860000             6.8150 0.008   3.6540000 0.004   291.3000 0.1     207.5500 0.07   565.1   0.1   1517.800 0.2   3873.900 0.6        ... ...          ... ...          ... ...         ... ...        ... ...    219.3000 0.1    1.7344e-12  7e-16  496.700 0.4    376.600 0.4    448.800 0.4    
NGC1291_1_spiral_nuc_1_0     49.3275720 -41.1080550000             1.4131 0.0008  0.5382000 0.0003  484.3000 0.1     283.4900 0.07   235.11  0.07   171.600 0.06   100.500 0.1        ... ...          ... ...          ... ...         ... ...        ... ...    307.0000 0.2    6.021e-13   8e-16 1228.600 0.5    999.200 0.4   1011.200 0.4    
NGC2403_1_spiral_nuc_1_0    114.2085200  65.6010810000            11.7900 0.03    8.4900000 0.02    217.2000 0.1     144.5000 0.07   292.3   0.2    678.600 0.4    480.000 1      40.1000 0.2     113.7600 0.05    194.8200 0.06    262.700 0.08   354.400 0.2         ... ...    ...         ...    521.000 0.4    458.100 0.4    405.800 0.4    
NGC24_1_spiral_nuc_1_0        2.4849444 -24.9636470000             2.9000 0.003   2.0410000 0.002    38.4290 0.005    24.7480 0.007  34.49   0.03    63.300 0.03    47.000 0.1        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...     87.900 0.2     76.900 0.1     69.000 0.2    
NGC2543_1_spiral_nuc_1_0    123.2413600  36.2546320000             0.1030 0.001   0.0250000 0.001    14.6500 0.02      9.9800 0.01   28.79   0.02    82.150 0.03       ... ...     0.6500 0.004     2.6000 0.02      5.8800 0.03      9.130 0.06    12.420 0.06        ... ...    ...         ...     28.880 0.09    19.560 0.07    23.780 0.06   
NGC2639_1_spiral_nuc_1_0    130.9087300  50.2054640000             0.0180 0.002   0.0093000 <        20.1000 0.1      11.8700 0.06   8.09    0.06     4.400 0.1     26.100 0.3     1.0810 0.006     6.2300 0.03     14.1300 0.06     20.420 0.09    28.900 0.1     12.3700 0.05   3.85e-14    2e-16   48.200 0.3     40.400 0.3     37.900 0.3    
NGC2841_1_spiral_nuc_1_0    140.5111300  50.9764810000             0.9300 0.002   0.5350000 0.001   150.5300 0.07     86.3800 0.04   62.4    0.05    38.200 0.06    30.100 0.2    13.3990 0.003    77.1400 0.01    165.5000 0.03    245.890 0.04   326.370 0.06    83.2200 0.05   7.75e-14    5e-16  587.000 0.5    472.800 0.4    480.100 0.4    
NGC3049_1_spiral_nuc_1_0    148.7063400   9.2712576000             2.0110 0.004   1.2370000 0.002     9.9490 0.005     7.1550 0.004  25.71   0.01    74.570 0.02   442.030 0.09    0.0770 <         1.5340 0.002     0.0240 <        55.520 0.07    47.840 0.06    83.9900 0.04   7.219e-13   2e-16   15.140 0.06    12.420 0.04    12.550 0.07   
NGC3184_1_spiral_nuc_1_0    154.5704800  41.4243810000                ... ...           ... ...      31.1100 0.02     19.5700 0.02   27.67   0.04    61.200 0.1    121.800 0.3     2.7120 0.004    11.9800 0.01     24.6900 0.01     35.900 0.03    43.470 0.03   234.3000 0.3    1.075e-13   5e-16   70.700 0.2     60.600 0.1     56.200 0.1    
NGC3344_1_spiral_nuc_1_0    160.8796200  24.9225060000             2.6360 0.004   1.3830000 0.003    92.3300 0.04     56.8100 0.03   68.4    0.08   126.900 0.2    283.400 0.5    10.5000 0.08     42.2700 0.04     76.7100 0.03    110.570 0.03   148.800 0.2         ... ...    ...         ...    277.800 0.3    195.500 0.2    194.300 0.2    
NGC3353_1_spiral_nuc_1_0    161.3430300  55.9607240000             4.4460 0.005   3.8640000 0.004    16.2310 0.006    12.6840 0.005  ...     ...     96.930 0.02   872.200 0.3     8.1660 0.003    15.9440 0.005    20.1350 0.007    19.793 0.007   22.010 0.01        ... ...    ...         ...     27.690 0.06    24.910 0.05    22.890 0.06   
NGC3367_1_spiral_nuc_1_0    161.6454600  13.7508540000             1.5600 0.02    1.1860000 0.007     9.5040 0.009     7.5740 0.006  14.67   0.02    45.210 0.03   813.000 2       2.3350 0.003     3.6200 0.009     6.3600 0.02      7.550 0.03     9.680 0.04        ... ...    ...         ...     16.750 0.04    13.480 0.04    14.450 0.06   
NGC337_1_spiral_nuc_1_0      14.9586250  -7.5759547000             0.9600 0.01    0.5180000 0.009     9.0700 0.02      6.1900 0.01   19.31   0.05    54.300 0.1    126.000 0.5     2.1390 0.008     5.0800 0.01      8.1400 0.02      9.910 0.02    11.460 0.03        ... ...    ...         ...     17.450 0.09    14.140 0.07    14.230 0.09   
NGC3521_1_spiral_nuc_1_0    166.4524300  -0.0358453210             2.7670 0.004   0.5540000 0.002   494.3000 0.2     314.5000 0.1    499.2   0.3   1093.200 0.6    840.000 2      31.0420 0.006   145.4300 0.02    278.1200 0.03    404.670 0.04   573.590 0.05   168.1000 0.1    1.578e-12   3e-15 1076.600 0.7    847.700 0.6    928.300 0.7    
NGC3621_1_spiral_nuc_1_0    169.5688200 -32.8140280000             6.8360 0.009   2.9130000 0.006   183.6000 0.1     119.7100 0.07   287.0   0.2    745.500 0.5    549.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    395.300 0.4    323.100 0.4    322.000 0.4    
NGC3633_1_spiral_nuc_1_0    170.1093500   3.5855044000             0.0690 0.002   0.0200000 0.001    22.0770 0.008    14.6410 0.005  38.39   0.01   107.340 0.04       ... ...     0.5070 0.004     2.5500 0.01      6.0300 0.02      9.200 0.03    13.800 0.05        ... ...    ...         ...     33.450 0.05    23.710 0.03    30.430 0.07   
NGC3938_1_spiral_nuc_1_0    178.2059800  44.1208310000             0.6620 0.004         ... ...      25.8900 0.03     15.9200 0.02   17.61   0.05    32.900 0.1     24.800 0.4     2.8150 0.003    10.7010 0.004    20.9120 0.007    29.487 0.009   37.690 0.01        ... ...    ...         ...     63.200 0.1     53.900 0.1     54.100 0.1    
NGC4254_1_spiral_nuc_1_0    184.7068000  14.4164030000             1.5500 0.01    0.4150000 0.006    68.4000 0.08     44.7200 0.05   78.2    0.2    200.200 0.6    221.000 2       6.3300 0.01     21.9800 0.02     42.0400 0.03     60.050 0.03    80.350 0.04   416.8000 0.5    5.38e-13    2e-15  169.300 0.3    116.900 0.2    132.100 0.2    
NGC4321_1_spiral_nuc_1_0    185.7288200  15.8224300000             7.5160 0.003   3.6280000 0.002   106.5200 0.03     71.4400 0.02   194.33  0.05   548.200 0.1    786.900 0.4    15.5450 0.002    39.8130 0.006    66.4500 0.01     87.670 0.02   110.630 0.02    71.3700 0.04   4.568e-13   6e-16  215.200 0.1    176.800 0.1    198.300 0.1    
NGC4450_1_spiral_nuc_1_0    187.1233100  17.0850330000             0.3480 0.002         ... ...      96.9800 0.07     60.8200 0.04   50.1    0.04    41.450 0.05    40.600 0.1     6.2090 0.003    33.5970 0.009    71.4700 0.02    103.010 0.03   135.320 0.03    75.9900 0.07   1.121e-13   4e-16  266.200 0.3    200.600 0.2    203.600 0.2    
NGC4559_1_spiral_nuc_1_0    188.9902200  27.9599560000             2.7240 0.006   1.8300000 0.005    42.2600 0.05     27.3900 0.03   61.68   0.08   155.500 0.2    131.400 0.6     7.0860 0.004    21.2470 0.009    36.4100 0.01     47.330 0.02    56.620 0.02        ... ...    ...         ...     97.400 0.2     84.600 0.2     85.400 0.2    
NGC4579_1_spiral_nuc_1_0    189.4314400  11.8182390000             0.7120 0.005   0.3060000 0.004   178.5800 0.06    118.2600 0.03   107.09  0.05   106.550 0.06   194.000 0.1    10.9960 0.004    58.1000 0.01    125.1800 0.03    179.800 0.04   236.560 0.05   159.5000 0.1    5.255e-12   4e-15  374.600 0.3    286.300 0.2    312.700 0.2    
NGC4594_1_spiral_nuc_1_0    189.9976500 -11.6229190000             1.7290 0.002   0.7893000 0.0008  603.1000 0.3     364.7000 0.2    291.0   0.2    202.690 0.07   123.800 0.1    31.6860 0.009   187.3200 0.05    404.5000 0.1     556.200 0.2    797.800 0.2         ... ...    ...         ...   1510.000 1     1221.700 0.9   1276.000 1      
NGC4725_1_spiral_nuc_1_0    192.6106000  25.5007940000                ... ...           ... ...     155.2000 0.07     91.1300 0.04   76.57   0.05    64.500 0.03    54.890 0.09    9.0550 0.002    51.3600 0.01    108.5900 0.03    162.520 0.04   210.910 0.05        ... ...    ...         ...    380.200 0.3    312.300 0.3    313.700 0.3    
NGC4736_1_spiral_nuc_1_0    192.7211400  41.1203210000            48.0200 0.01   28.9910000 0.009  1810.6000 0.1    1144.8800 0.07   1716.3  0.1   3255.900 0.2   2965.900 0.6   194.9780 0.006   748.3000 0.01   1371.4400 0.02   1921.950 0.03  2454.470 0.04        ... ...    ...         ...   4181.900 0.5   3454.300 0.4   3479.700 0.4    
NGC4826_1_spiral_nuc_1_0    194.1818900  21.6830580000            20.4110 0.001   9.5831000 0.0005  826.5500 0.09    516.4000 0.06   773.25  0.07  1473.140 0.05  2180.800 0.2    98.7250 0.003   407.8200 0.01    789.9500 0.02   1152.790 0.03  1486.530 0.03        ... ...    ...         ...   2837.100 0.8   2257.100 0.6   2392.600 0.7    
NGC5055_1_spiral_nuc_1_0    198.9552100  42.0294090000             4.4210 0.005   1.4320000 0.002   374.2000 0.2     234.4000 0.1    349.9   0.3    729.100 0.7    606.000 2      22.3100 0.005    91.7900 0.01    190.7700 0.03    274.480 0.04   394.530 0.05        ... ...    ...         ...    810.800 0.6    621.500 0.5    694.800 0.5    
NGC5656_1_spiral_nuc_1_0    217.6062100  35.3210650000             0.0310 <       0.0340000 <         7.8800 0.05      4.7900 0.03   2.55    0.05     0.960 <        0.900 <       0.5650 0.005     2.7600 0.01      5.7000 0.02      8.380 0.04    11.600 0.05        ... ...    ...         ...     20.200 0.2     15.200 0.1     17.200 0.1    
NGC628_1_spiral_nuc_1_0      24.1739040  15.7835970000             1.3990 0.003   0.5520000 0.002    38.3600 0.02     24.1500 0.01   29.1    0.04    56.370 0.09    66.200 0.4     7.9800 0.006    30.0100 0.02     55.0900 0.03     76.970 0.04    95.100 0.04        ... ...    ...         ...    144.100 0.2    122.800 0.1    117.700 0.2    
NGC6373_1_spiral_nuc_1_0    261.0353500  58.9951970000             0.0340 0.002   0.0170000 0.002     0.5920 0.003     0.3800 0.002  0.672   0.007    1.620 0.01     1.480 0.02    0.1260 0.003     0.3930 0.004     0.6030 0.007     0.785 0.008    0.920 0.01        ... ...    ...         ...      1.140 0.03     1.020 0.02     0.970 0.02   
NGC6946_1_spiral_nuc_1_0    308.7183900  60.1542270000             2.5500 0.01    1.1410000 0.008   213.8300 0.09    154.7600 0.06   623.5   0.2   1742.900 0.5   5356.000 3          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    429.300 0.4    478.100 0.5    538.800 0.5    
NGC7331_1_spiral_nuc_1_0    339.2668300  34.4159100000             0.9490 0.004   0.1830000 0.002   309.7000 0.1     187.2000 0.07   174.8   0.5    232.300 0.9    163.000 4      13.3950 0.008    79.3900 0.03    178.1300 0.07    272.600 0.1    374.700 0.1   1588.1000 0.9    1.13e-13    2e-15  649.300 0.7    501.800 0.5    551.500 0.5    
NGC7793_1_spiral_nuc_1_0    359.4570900 -32.5911390000            26.9720 0.007  18.8380000 0.006   208.2000 0.06    135.3400 0.05   318.2   0.1    757.500 0.2    575.000 0.6        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    453.600 0.4    414.500 0.3    341.600 0.4    
NGC925_1_spiral_nuc_1_0      36.8185290  33.5795830000             4.7310 0.004   3.7540000 0.003    24.4400 0.02     16.0600 0.02   38.91   0.03    93.400 0.06    78.300 0.2        ... ...          ... ...          ... ...         ... ...        ... ...     33.9800 0.04   7.2e-13     5e-16   48.600 0.1     40.900 0.1     38.400 0.1    
UGC04704_1_spiral_nuc_1_0   134.7511200  39.2101910000             0.6420 0.001   0.5134000 0.0009    1.5830 0.002     1.0310 0.003  0.74    0.02     0.840 0.01     0.850 0.06    0.8940 0.002     2.2730 0.004     2.7530 0.006     3.137 0.009    2.950 0.01        ... ...    ...         ...      2.030 0.08     2.860 0.05     0.600 0.09   
UGC06879_1_spiral_nuc_1_0   178.6047700  -2.3198658000             0.0630 0.003   0.0470000 0.003     2.1600 0.01      1.3660 0.007  2.44    0.01     6.580 0.03     5.170 0.08    0.2030 0.003     0.6410 0.004     1.2640 0.007     1.850 0.01     2.430 0.02        ... ...    ...         ...      4.340 0.05     3.240 0.04     2.940 0.05   
NGC1097_1_spiral_nuc_2_5     41.5790030 -30.2747750000             8.6490 0.002   3.4060000 0.002   501.4000 0.07    338.9300 0.05   813.5   0.1   2077.000 0.2   5041.400 0.8        ... ...          ... ...          ... ...         ... ...        ... ...    346.5000 0.2    2.12e-12    1e-15  975.500 0.4    767.100 0.3    843.000 0.4    
NGC1291_1_spiral_nuc_2_5     49.3275720 -41.1080550000             3.0770 0.003   1.0499000 0.0002  904.8100 0.03    536.7100 0.02   468.48  0.06   329.000 0.05   145.100 0.1        ... ...          ... ...          ... ...         ... ...        ... ...    592.3000 0.1    1.062e-12   1e-15 2316.800 0.4   1915.400 0.3   1868.400 0.4    
NGC2403_1_spiral_nuc_2_5    114.2085200  65.6010810000            65.8200 0.01   46.4290000 0.005   845.6900 0.04    568.0200 0.03   1236.7  0.2   2721.100 0.1   2764.000 0.5   248.5800 0.08    559.1500 0.03    857.6100 0.04   1101.430 0.05  1333.870 0.09        ... ...    ...         ...   1925.100 0.5   1832.100 0.4   1484.800 0.6    
NGC24_1_spiral_nuc_2_5        2.4849444 -24.9636470000             7.6585 0.0007  5.5451000 0.0005   81.8610 0.008    52.9100 0.01   78.11   0.06   131.450 0.06    96.800 0.2        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...    190.900 0.3    168.000 0.2    144.600 0.3    
NGC2543_1_spiral_nuc_2_5    123.2413600  36.2546320000             0.1310 0.003   0.0260000 0.003    24.3800 0.02     15.9800 0.02   34.85   0.04    94.490 0.07       ... ...     1.3080 0.003     6.3920 0.009    13.6500 0.02     20.010 0.02    27.250 0.03        ... ...    ...         ...     58.400 0.1     40.960 0.08    45.000 0.1    
NGC2639_1_spiral_nuc_2_5    130.9087300  50.2054640000             0.3550 0.002   0.1170000 0.001    63.4200 0.02     38.2700 0.02   37.65   0.04    57.160 0.03    87.250 0.08    3.4830 0.003    18.3800 0.01     39.6500 0.02     57.830 0.03    77.960 0.04    36.7700 0.04   1.021e-13   2e-16  145.500 0.1    115.200 0.1    122.800 0.1    
NGC2841_1_spiral_nuc_2_5    140.5111300  50.9764810000             3.3450 0.002   1.6413000 0.0009  340.9500 0.03    201.1500 0.02   188.35  0.04   188.520 0.03   162.300 0.2    30.1490 0.009   169.7900 0.03    360.6700 0.02    542.150 0.02   706.670 0.06   184.3500 0.07   2.9e-13     1e-15 1288.300 0.5   1048.600 0.4   1052.400 0.5    
NGC2857_1_spiral_nuc_2_5    141.1569800  49.3570510000             0.0054 <       0.0071000 <            ... ...       1.2270 0.004  ...     ...      0.540 0.02     0.300 <       0.1070 0.002     0.7530 0.002     1.6670 0.003     2.410 0.004    3.057 0.007       ... ...    ...         ...      5.810 0.04     4.490 0.03     3.640 0.04   
NGC3049_1_spiral_nuc_2_5    148.7063400   9.2712576000             2.5610 0.001   1.5188000 0.0008   18.9650 0.009    13.0040 0.007  38.52   0.02   107.950 0.03   393.200 0.1     4.3490 0.001     9.8150 0.002    16.4250 0.003    19.380 0.004   22.356 0.006  174.8000 0.1    9.262e-13   3e-16   34.000 0.1     27.810 0.09    26.800 0.1    
NGC3184_1_spiral_nuc_2_5    154.5704800  41.4243810000                ... ...           ... ...      96.6600 0.05     61.6100 0.03   109.22  0.09   265.900 0.2    254.700 0.5    11.4100 0.05     43.7300 0.02     81.4600 0.01    115.940 0.02   135.300 0.07   803.5000 0.6    2.49e-13    1e-15  226.800 0.3    191.800 0.2    176.600 0.3    
NGC3344_1_spiral_nuc_2_5    160.8796200  24.9225060000            20.3770 0.002  12.0720000 0.002   314.7000 0.03    198.4300 0.03   364.2   0.1    908.500 0.9    717.100 0.4    68.3300 0.06    177.4000 0.02    278.8600 0.03    377.210 0.04   468.100 0.1         ... ...    ...         ...    901.100 0.5    686.800 0.3    629.600 0.4    
NGC3353_1_spiral_nuc_2_5    161.3430300  55.9607240000             5.8623 0.0002  4.4795000 0.0001   25.5570 0.005    19.3190 0.004  ...     ...    141.550 0.02   869.200 0.2    11.3120 0.001    22.8090 0.001    30.4190 0.002    32.487 0.003   35.884 0.006       ... ...    ...         ...     48.200 0.1     40.450 0.08    36.100 0.1    
NGC3367_1_spiral_nuc_2_5    161.6454600  13.7508540000             1.6150 0.006   0.9590000 0.005    16.8600 0.03     11.7800 0.02   15.17   0.05    44.100 0.1    847.400 0.5     2.2980 0.004     5.7270 0.007    11.6300 0.01     15.870 0.01    20.740 0.02        ... ...    ...         ...     36.400 0.1     29.200 0.1     31.300 0.1    
NGC337_1_spiral_nuc_2_5      14.9586250  -7.5759547000             4.9950 0.009   2.2060000 0.005    42.1940 0.006    27.9980 0.008  77.54   0.04   199.590 0.04   286.600 0.1    11.2300 0.006    31.7030 0.009    45.6100 0.01     53.690 0.01    58.750 0.02        ... ...    ...         ...     78.600 0.1     66.000 0.1     60.800 0.2    
NGC3521_1_spiral_nuc_2_5    166.4524300  -0.0358453210            15.6840 0.002   5.5471000 0.0009 1180.0800 0.06    763.9700 0.04   1772.8  0.1   4394.300 0.1   3204.900 0.5    88.3130 0.003   357.4590 0.007   670.4900 0.01    955.310 0.02  1270.030 0.02   470.1300 0.07   7.581e-12   2e-15 2372.700 0.5   1903.000 0.4   2002.600 0.5    
NGC3621_1_spiral_nuc_2_5    169.5688200 -32.8140280000            34.8620 0.004  17.9070000 0.002   580.4000 0.02    385.1300 0.02   1163.58 0.08  2959.440 0.09  2257.400 0.3        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...   1127.000 0.4    957.900 0.4    915.500 0.5    
NGC3633_1_spiral_nuc_2_5    170.1093500   3.5855044000             0.2918 0.0007  0.1240000 0.0004   38.7490 0.003    25.7520 0.004  69.95   0.02   198.010 0.03       ... ...     1.5420 0.002     6.6090 0.003    14.3940 0.006    21.047 0.008   29.570 0.01        ... ...    ...         ...     64.230 0.06    47.530 0.05    59.170 0.09   
NGC3938_1_spiral_nuc_2_5    178.2059800  44.1208310000             4.6420 0.004         ... ...      95.6800 0.03     60.3300 0.02   114.15  0.07   280.300 0.1    253.500 0.3    11.9620 0.002    41.4900 0.004    75.0560 0.006   103.482 0.008  122.380 0.01        ... ...    ...         ...    205.600 0.2    177.500 0.2    168.700 0.2    
NGC4254_1_spiral_nuc_2_5    184.7068000  14.4164030000             8.3380 0.008   2.9370000 0.005   226.9800 0.07    151.0800 0.05   423.6   0.2   1200.400 0.6   1173.000 2      25.1810 0.006    80.0030 0.009   144.5900 0.01    200.090 0.01   254.350 0.02  1430.1000 0.6    2.744e-12   1e-15  511.500 0.4    362.300 0.3    391.000 0.3    
NGC4321_1_spiral_nuc_2_5    185.7288200  15.8224300000             8.6190 0.005   3.3810000 0.003   181.7200 0.08    119.5600 0.05   286.5   0.1    762.800 0.3    932.000 1      20.3570 0.003    64.9810 0.007   117.9100 0.01    164.490 0.02   204.170 0.02   121.9000 0.1    4.94e-13    1e-15  391.700 0.4    330.300 0.3    351.800 0.3    
NGC4450_1_spiral_nuc_2_5    187.1233100  17.0850330000             1.3053 0.0007        ... ...     217.8800 0.04    136.0200 0.03   126.99  0.05   127.520 0.05    77.500 0.1    16.0880 0.002    82.6500 0.01    170.0400 0.02    244.610 0.01   314.420 0.07   179.8200 0.07   2.956e-13   8e-16  606.900 0.3    462.500 0.2    457.200 0.2    
NGC4559_1_spiral_nuc_2_5    188.9902200  27.9599560000            14.5100 0.005   9.1640000 0.004   153.3700 0.01     99.4600 0.02   226.46  0.05   526.580 0.05   393.900 0.2    32.6500 0.02     96.5100 0.04    149.1100 0.02    188.240 0.04   208.100 0.2         ... ...    ...         ...    342.500 0.3    302.000 0.2    285.900 0.2    
NGC4579_1_spiral_nuc_2_5    189.4314400  11.8182390000             2.1040 0.003   0.8210000 0.002   348.9700 0.05    222.6100 0.04   218.47  0.07   227.510 0.09   245.800 0.3    24.0940 0.002   125.1260 0.005   257.6000 0.009   374.130 0.01   472.930 0.02   255.2000 0.2    6.982e-12   8e-15  730.600 0.4    570.300 0.3    595.900 0.4    
NGC4594_1_spiral_nuc_2_5    189.9976500 -11.6229190000             4.0430 0.0009  1.6414000 0.0004 1404.6000 0.2     844.5000 0.1    722.1   0.1    513.260 0.07   223.200 0.2    72.1550 0.009   418.7400 0.02    894.8300 0.06   1310.320 0.06  1789.900 0.1         ... ...    ...         ...   3457.000 0.7   2790.000 0.7   2880.300 0.7    
NGC4725_1_spiral_nuc_2_5    192.6106000  25.5007940000                ... ...           ... ...     300.9400 0.08    179.9300 0.05   141.38  0.08   100.600 0.1     58.700 0.3    17.5900 0.004    99.8100 0.02    216.7800 0.02    331.300 0.07   420.550 0.09        ... ...    ...         ...    757.800 0.5    626.900 0.4    616.200 0.4    
NGC4736_1_spiral_nuc_2_5    192.7211400  41.1203210000            79.8190 0.0008 50.8799000 0.0005 2691.6000 0.02   1696.7400 0.02   2776.8  0.1   5357.900 0.1   4774.200 0.3   313.6070 0.007  1170.5620 0.007  2141.5400 0.008  2992.000 0.01  3743.680 0.04        ... ...    ...         ...   6192.600 0.6   5183.600 0.4   5085.000 0.6    
NGC4826_1_spiral_nuc_2_5    194.1818900  21.6830580000            30.6808 0.0003 13.0818000 0.0002 1447.0220 0.009   895.9500 0.01   1170.33 0.05  1776.470 0.05  2444.100 0.4   215.9300 0.02    904.4200 0.009  1675.7700 0.02   2385.340 0.03  2953.020 0.04        ... ...    ...         ...   5151.200 0.6   4243.700 0.4   4224.500 0.7    
NGC5055_1_spiral_nuc_2_5    198.9552100  42.0294090000            18.8130 0.003   7.2500000 0.002   994.3000 0.1     631.8200 0.07   1215.2  0.2   2807.000 0.3   2112.200 0.8    74.8350 0.003   289.1120 0.005   562.1680 0.009   811.800 0.01  1063.640 0.02        ... ...    ...         ...   2100.700 0.7   1644.800 0.5   1747.400 0.6    
NGC5656_1_spiral_nuc_2_5    217.6062100  35.3210650000             0.5790 0.004   0.2640000 0.003    30.8900 0.01     20.0700 0.01   36.11   0.02    92.480 0.04   109.200 0.2     2.6150 0.004     9.9320 0.008    19.0400 0.01     26.910 0.02    35.390 0.02        ... ...    ...         ...     64.340 0.08    51.070 0.07    55.160 0.07   
NGC628_1_spiral_nuc_2_5      24.1739040  15.7835970000             5.5950 0.004   2.6310000 0.003   119.1600 0.03     75.6100 0.02   115.67  0.08   249.900 0.2    267.100 0.9    22.2590 0.004    89.8800 0.01    166.4300 0.03    234.240 0.02   274.800 0.2         ... ...    ...         ...    411.500 0.3    361.300 0.3    322.600 0.4    
NGC6373_1_spiral_nuc_2_5    261.0353500  58.9951970000             0.2170 0.002   0.1500000 0.002     1.9890 0.004     1.2560 0.004  2.4     0.01     5.820 0.01     5.330 0.05    0.5140 0.002     1.5540 0.002     2.3330 0.003     2.796 0.003    3.118 0.008       ... ...    ...         ...      4.060 0.06     3.680 0.03     3.060 0.05   
NGC6946_1_spiral_nuc_2_5    308.7183900  60.1542270000            44.3300 0.02   36.5480000 0.009   671.4000 0.1     457.9800 0.07   1614.7  0.2   4314.200 0.4   8890.000 2          ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...   1492.100 0.7   1796.400 0.7   1740.800 0.8    
NGC7331_1_spiral_nuc_2_5    339.2668300  34.4159100000             4.5790 0.002   1.3830000 0.001   748.4400 0.07    472.5200 0.04   796.8   0.1   1676.880 0.05  1372.300 0.2    34.8740 0.009   182.5900 0.03    389.1400 0.05    586.300 0.06   789.650 0.06  3469.9000 0.6    1.9449e-12  7e-16 1493.800 0.4   1137.900 0.3   1283.400 0.4    
NGC7793_1_spiral_nuc_2_5    359.4570900 -32.5911390000           114.7800 0.002  86.6620000 0.001   630.0600 0.04    426.9800 0.07   1157.9  0.4   3065.000 2     1746.900 0.5        ... ...          ... ...          ... ...         ... ...        ... ...         ... ...    ...         ...   1335.100 0.7   1238.000 0.4   1100.500 0.8    
NGC925_1_spiral_nuc_2_5      36.8185290  33.5795830000            10.4160 0.003   7.6750000 0.002    91.5500 0.03     60.1200 0.02   121.64  0.06   263.160 0.07   210.500 0.3        ... ...          ... ...          ... ...         ... ...        ... ...    129.7700 0.05   1.659e-12   1e-15  201.600 0.3    179.400 0.2    157.600 0.3    
UGC04704_1_spiral_nuc_2_5   134.7511200  39.2101910000             1.3050 0.005   1.0619000 0.0004    5.2240 0.005     3.5170 0.008  2.84    0.04     3.660 0.04     9.100 0.1     3.3800 0.09      5.6600 0.02      7.4500 0.03      9.150 0.04    10.810 0.09        ... ...    ...         ...     11.300 0.2     10.200 0.1      5.800 0.2    
UGC05853_1_spiral_nuc_2_5   161.1881700  58.4549850000             0.0110 0.001   0.0055000 <         2.7930 0.002     1.8060 0.001  2.5     0.007    6.451 0.008      ... ...     0.0970 0.002     0.5270 0.005     1.1500 0.01      1.800 0.02     2.830 0.03        ... ...    ...         ...      5.280 0.04     4.130 0.03     4.850 0.03   
UGC06879_1_spiral_nuc_2_5   178.6047700  -2.3198658000             0.4660 0.002   0.3080000 0.001     7.0760 0.002     4.5190 0.003  8.08    0.01    19.590 0.01    13.250 0.04    1.1450 0.002     3.8560 0.003     6.3910 0.006     8.440 0.01     9.710 0.02        ... ...    ...         ...     15.300 0.08    12.380 0.06    11.370 0.09    


==> output_cigale_A5.dat <==
Title: Stellar Population Synthesis of star forming clumps in galaxy pairs and 
non-interacting spiral galaxies
Authors: Javier Zaragoza-Cardiel, Beverly J. Smith, Margarita Rosado, 
John E. Beckman, Theodoros Bitsakis, Artemi Camps-Fari\~{n}a, Joan Font, 
Isaiah Cox.
Table: Table 5
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label        Explanations
--------------------------------------------------------------------------------
   1- 26 A26    ---          Name         Name of the identified clump
  28- 35 A8     solMass/yr   SFR          Star formation rate
  37- 42 A6     solMass/yr   SFRErr       Star formation rate error
  44- 48 F5.2   solMass      logM*        Log of stellar mass
  50- 53 F4.2   solMass      logM*Err     Log of stellar mass error
  55- 59 F5.1   Myr          AgeBurst     Age of the recent burst of star formation
  61- 66 F6.2   Myr          AgeBurstErr  Age of the recent burst of star formation error
  68- 71 F4.2   ---          FBurst       Fraction of the recent burst of star formation
  73- 78 A6     ---          FBurstErr    Fraction of the recent burst of star formation error
  80- 84 F5.3   mag          AHalpha      Dust attenuation in Halpha
  86- 90 F5.3   mag          AFUV         Dust attenuation in FUV
  92- 98 F7.4   ---          Chi2Red      Reduced chi-square
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
Arp104_1_sbt_disk_1_0      0.001    0.001   7.50 0.60 300.0 100.00 0.50 0.3    1.500 2.600  0.1200 
Arp104_10_sbt_disk_1_0     0.0004   0.0006  6.50 0.40 130.0  90.00 0.60 0.3    0.860 1.600  0.4800 
Arp104_2_sbt_disk_1_0      0.006    0.003   6.00 1.00  60.0  40.00 0.60 0.3    3.100 3.900  0.8900 
Arp104_3_sbt_disk_1_0      0.037    0.004   8.20 0.10 300.0  20.00 0.20 0.03   1.800 4.500  2.2000 
Arp104_4_sbt_disk_1_0      0.019    0.001   8.66 0.06 100.0 100.00 0.00 0.0003 1.900 4.400  8.9000 
Arp104_5_sbt_disk_1_0      0.003    0.005   8.30 0.40 400.0 100.00 0.60 0.3    2.400 3.200  0.7800 
Arp104_6_sbt_disk_1_0      0.023    0.001   8.74 0.05 100.0 100.00 0.00 7e-05  2.800 4.000  1.9000 
Arp104_7_sbt_disk_1_0      0.002    0.001   7.90 0.20 100.0 200.00 0.00 0.1    0.640 1.600  1.2000 
Arp104_8_sbt_disk_1_0      0.061    0.007   8.00 0.30 230.0  30.00 0.40 0.2    1.700 4.500  3.3000 
Arp104_9_sbt_disk_1_0      0.059    0.003   9.15 0.05 100.0 100.00 0.00 0.008  1.800 3.900  0.7000 
Arp120_10_sbt_disk_1_0     3e-05    4e-05   6.60 0.40 380.0  80.00 0.70 0.2    0.200 0.400  5.4000 
Arp120_5_sbt_disk_1_0      0.0001   0.0001  6.70 0.40 390.0  90.00 0.50 0.3    1.300 1.500  5.6000 
Arp120_6_sbt_disk_1_0      0.00049  2e-05   7.07 0.05 100.0 100.00 0.00 0.0004 1.000 1.600  6.3000 
Arp120_7_sbt_disk_1_0      0.00147  8e-05   7.55 0.07 100.0 100.00 0.00 0.03   0.860 1.700  9.0000 
Arp202_1_sbt_disk_1_0      0.02     0.01    7.80 0.40 140.0  60.00 0.70 0.3    0.680 1.100  3.7000 
Arp202_2_sbt_disk_1_0      0.007    0.006   7.30 0.20  40.0  10.00 0.90 0.2    0.740 0.970  8.1000 
Arp202_3_sbt_disk_1_0      0.05     0.03    7.70 0.30  60.0  20.00 0.90 0.2    0.730 1.100  5.0000 
Arp205_3_sbt_disk_1_0      0.0001   0.0001  6.90 0.30 400.0 100.00 0.30 0.2    0.043 0.079  7.9000 
Arp244_1_sbt_disk_1_0      26       3       7.80 0.30   1.1   0.90 0.40 0.2    2.700 4.500  3.6000 
Arp244_10_sbt_disk_1_0     0.9      0.1     7.80 0.50  30.0  10.00 0.60 0.3    1.000 1.800  1.1000 
Arp244_11_sbt_disk_1_0     0.24     0.04    8.00 0.40 120.0  50.00 0.70 0.3    0.970 1.400  1.4000 
Arp244_2_sbt_disk_1_0      15       3       7.60 0.40   1.0   2.00 0.40 0.3    3.400 4.200  7.7000 
Arp244_3_sbt_disk_1_0      0.004    0.003   8.30 0.20 110.0  20.00 0.20 0.1    1.400 1.900  1.3000 
Arp244_4_sbt_disk_1_0      0.81     0.07    7.40 0.50  16.0   3.00 0.60 0.3    1.200 2.000  2.5000 
Arp244_5_sbt_disk_1_0      0.01     0.01    8.10 0.10 100.0  70.00 0.20 0.01   1.400 1.800  4.1000 
Arp244_6_sbt_disk_1_0      0.23     0.02    7.20 0.50  40.0  10.00 0.60 0.3    0.940 1.900  1.6000 
Arp244_7_sbt_disk_1_0      0.14     0.04    7.80 0.50 120.0  70.00 0.70 0.3    1.800 2.400  4.0000 
Arp244_8_sbt_disk_1_0      0.18     0.02    7.40 0.60  60.0  20.00 0.60 0.3    0.880 1.700  0.7600 
Arp244_9_sbt_disk_1_0      0.4      0.2     7.50 0.70  20.0  30.00 0.60 0.3    1.200 2.500  1.2000 
Arp245_1_sbt_disk_1_0      0.003    0.003   6.70 0.70  90.0  60.00 0.60 0.3    1.700 2.700  0.0600 
Arp245_2_sbt_disk_1_0      0.0014   0.0005  7.90 0.10 100.0 100.00 0.00 0.002  2.800 4.300  0.5500 
Arp245_3_sbt_disk_1_0      0.0005   0.0003  7.10 0.30  50.0  20.00 0.20 0.02   2.800 3.200  9.7000 
Arp245_4_sbt_disk_1_0      0.039    0.004   8.99 0.07 100.0 100.00 0.00 0.0    2.900 4.300  4.2000 
Arp245_5_sbt_disk_1_0      0.0006   0.0009  7.60 0.40 300.0 100.00 0.60 0.3    1.200 2.000  0.0070 
Arp24_11_sbt_disk_1_0      0.0001   0.0001  7.40 0.20 200.0  20.00 0.90 0.1    0.510 1.100  8.4000 
Arp24_8_sbt_disk_1_0       0.0001   0.0001  6.80 0.30  80.0  10.00 0.70 0.2    0.650 1.000  2.1000 
Arp24_9_sbt_disk_1_0       0.001    0.0004  6.90 0.20 150.0  10.00 0.90 0.2    0.510 1.100  6.8000 
Arp253_1_sbt_disk_1_0      0.0003   0.0005  7.10 0.40  70.0  20.00 0.70 0.2    0.710 0.940  6.8000 
Arp253_2_sbt_disk_1_0      0.014    0.002   7.50 0.20 200.0  20.00 0.80 0.2    0.740 1.100  5.8000 
Arp253_3_sbt_disk_1_0      0.039    0.003   6.40 0.70  10.0  10.00 0.50 0.3    0.051 0.120  8.5000 
Arp261_1_sbt_disk_1_0      0.0001   0.0003  7.10 0.50 180.0  50.00 0.30 0.2    0.450 1.000  6.3000 
Arp261_2_sbt_disk_1_0      0.03     0.01    7.80 0.40 150.0  60.00 0.60 0.3    0.830 1.200  1.2000 
Arp261_3_sbt_disk_1_0      0.003    0.002   6.20 0.70  40.0  20.00 0.60 0.3    0.840 1.300  1.5000 
Arp261_4_sbt_disk_1_0      0.001    0.002   7.80 0.50 200.0 200.00 0.20 0.3    0.990 2.000  4.3000 
Arp261_5_sbt_disk_1_0      0.0012   0.0007  7.50 0.10 240.0  70.00 0.20 0.03   0.800 1.100  3.3000 
Arp261_6_sbt_disk_1_0      0.0002   0.0002  6.60 0.40  70.0  10.00 0.70 0.2    0.690 0.970  4.4000 
Arp261_7_sbt_disk_1_0      0.0002   0.0002  6.20 0.50  40.0  10.00 0.60 0.3    0.780 0.960  7.2000 
Arp269_1_sbt_disk_1_0      0.0002   0.0002  8.10 0.40 180.0  40.00 0.50 0.3    0.940 1.900  4.5000 
Arp269_2_sbt_disk_1_0      0.005    0.003   7.60 0.30  60.0  20.00 0.30 0.2    1.600 2.100  0.3300 
Arp270_1_sbt_disk_1_0      0.03     0.04    7.50 0.30  40.0  10.00 0.70 0.3    1.400 2.000  1.0000 
Arp270_2_sbt_disk_1_0      0.004    0.006   8.00 0.40  60.0  10.00 0.50 0.2    1.500 1.900  0.7500 
Arp270_3_sbt_disk_1_0      0.001    0.001   7.60 0.40  68.0   9.00 0.80 0.2    0.700 0.950  1.6000 
Arp270_4_sbt_disk_1_0      0.02     0.008   6.80 0.40  60.0  20.00 0.70 0.3    0.930 1.300  2.9000 
Arp271_1_sbt_disk_1_0      0.002    0.005   7.10 0.70 200.0 200.00 0.30 0.4    1.300 2.400  0.3400 
Arp271_10_sbt_disk_1_0     0.07     0.03    7.60 0.80  70.0  60.00 0.60 0.3    2.400 3.400  1.3000 
Arp271_11_sbt_disk_1_0     0.04     0.03    7.70 0.80  70.0  70.00 0.60 0.3    2.300 3.200  0.1200 
Arp271_12_sbt_disk_1_0     0.01     0.01    7.70 0.60  90.0  60.00 0.60 0.3    2.400 3.200  2.6000 
Arp271_13_sbt_disk_1_0     0.002    0.003   7.40 0.40 100.0 100.00 0.50 0.3    1.300 1.700  4.0000 
Arp271_14_sbt_disk_1_0     0.01     0.02    7.50 0.50  80.0  30.00 0.60 0.3    2.300 3.000  0.3800 
Arp271_15_sbt_disk_1_0     0.012    0.007   7.60 0.50 200.0 100.00 0.60 0.3    1.300 2.300  0.6400 
Arp271_16_sbt_disk_1_0     0.013    0.008   7.20 0.40 160.0  70.00 0.60 0.3    0.860 1.500  1.6000 
Arp271_17_sbt_disk_1_0     0.004    0.002   7.50 0.30 380.0  90.00 0.30 0.2    0.780 1.200  2.0000 
Arp271_18_sbt_disk_1_0     0.003    0.0009  6.60 0.70 100.0 100.00 0.60 0.3    0.850 1.200  0.3600 
Arp271_19_sbt_disk_1_0     0.007    0.004   7.30 0.40 190.0  80.00 0.50 0.3    1.700 2.500  0.9400 
Arp271_2_sbt_disk_1_0      0.005    0.002   7.20 0.40 220.0  70.00 0.60 0.3    0.650 1.200  0.4700 
Arp271_20_sbt_disk_1_0     0.016    0.007   6.50 0.80  30.0  30.00 0.60 0.3    1.800 2.200  0.9800 
Arp271_21_sbt_disk_1_0     0.004    0.003   7.10 0.50 140.0  70.00 0.60 0.3    1.600 2.100  1.9000 
Arp271_22_sbt_disk_1_0     0.001    0.003   6.80 0.60  70.0  30.00 0.50 0.3    1.400 1.900  0.3300 
Arp271_23_sbt_disk_1_0     0.0003   0.0006  7.00 0.60  90.0  30.00 0.60 0.3    0.640 0.990  1.3000 
Arp271_24_sbt_disk_1_0     0.004    0.009   7.50 0.60  70.0  30.00 0.50 0.3    1.500 1.800  0.5700 
Arp271_25_sbt_disk_1_0     0.11     0.02    6.70 0.60  23.0   6.00 0.60 0.3    1.000 2.000  1.2000 
Arp271_26_sbt_disk_1_0     0.003    0.001   6.40 0.60 110.0  70.00 0.60 0.3    0.820 1.300  1.7000 
Arp271_27_sbt_disk_1_0     0.03     0.01    7.50 0.50 120.0  70.00 0.60 0.3    1.600 2.300  1.6000 
Arp271_28_sbt_disk_1_0     0.03     0.01    6.00 1.00  20.0  20.00 0.60 0.3    1.600 2.100  1.8000 
Arp271_29_sbt_disk_1_0     0.004    0.007   7.80 0.50  70.0  30.00 0.50 0.3    1.400 1.900  0.4800 
Arp271_3_sbt_disk_1_0      0.12     0.01    6.80 0.50  30.0  10.00 0.60 0.3    1.300 1.700  1.0000 
Arp271_30_sbt_disk_1_0     0.1      0.05    7.20 0.80  50.0  20.00 0.60 0.3    1.000 1.800  4.2000 
Arp271_31_sbt_disk_1_0     0.02     0.03    8.10 0.40 200.0 100.00 0.60 0.3    1.700 2.800  0.4900 
Arp271_32_sbt_disk_1_0     0.058    0.006   6.30 0.50  19.0   5.00 0.60 0.3    1.500 1.800  3.5000 
Arp271_33_sbt_disk_1_0     0.03     0.01    7.00 0.80  50.0  40.00 0.60 0.3    2.000 2.400  2.7000 
Arp271_34_sbt_disk_1_0     0.002    0.006   7.50 0.70 200.0 100.00 0.50 0.3    1.600 2.500  0.0870 
Arp271_35_sbt_disk_1_0     0.02     0.01    6.60 0.80  30.0  10.00 0.50 0.3    1.400 1.800  1.3000 
Arp271_36_sbt_disk_1_0     0.1      0.02    7.30 0.50  70.0  20.00 0.60 0.3    1.500 2.700  1.7000 
Arp271_37_sbt_disk_1_0     0.033    0.007   7.30 0.70 140.0  70.00 0.60 0.3    0.880 1.400  0.7600 
Arp271_38_sbt_disk_1_0     0.001    0.003   5.60 0.70  60.0  30.00 0.60 0.3    0.870 1.300  3.9000 
Arp271_39_sbt_disk_1_0     0.03     0.01    7.20 0.80  50.0  50.00 0.50 0.3    1.900 2.400  4.2000 
Arp271_4_sbt_disk_1_0      0.01     0.01    6.80 0.90  50.0  30.00 0.60 0.3    1.400 1.900  0.7600 
Arp271_40_sbt_disk_1_0     0.01     0.01    8.40 0.30 400.0  80.00 0.60 0.3    2.500 3.500  1.0000 
Arp271_41_sbt_disk_1_0     0.03     0.01    7.10 0.50  70.0  30.00 0.60 0.3    1.500 2.500  0.8200 
Arp271_42_sbt_disk_1_0     0.22     0.04    7.50 0.70  50.0  20.00 0.60 0.3    2.100 2.700  0.9800 
Arp271_44_sbt_disk_1_0     0.03     0.01    7.00 0.80  70.0  60.00 0.60 0.3    1.700 2.300  1.3000 
Arp271_45_sbt_disk_1_0     0.001    0.002   6.30 0.60  60.0  20.00 0.60 0.3    0.810 1.000  1.3000 
Arp271_46_sbt_disk_1_0     0.19     0.03    7.40 0.60  50.0  20.00 0.60 0.3    2.000 2.700  1.7000 
Arp271_48_sbt_disk_1_0     0.003    0.003   6.70 0.70  90.0  70.00 0.60 0.3    1.700 2.600  0.4200 
Arp271_49_sbt_disk_1_0     0.004    0.008   7.20 0.60  60.0  30.00 0.60 0.3    1.500 1.800  3.9000 
Arp271_5_sbt_disk_1_0      0.013    0.003   7.20 0.50 190.0  80.00 0.60 0.3    0.650 1.400  2.5000 
Arp271_50_sbt_disk_1_0     0.059    0.006   6.50 0.50  30.0  10.00 0.60 0.3    1.300 1.700  2.8000 
Arp271_51_sbt_disk_1_0     0.04     0.02    8.20 0.40 330.0  80.00 0.60 0.3    2.400 3.800  0.7100 
Arp271_52_sbt_disk_1_0     0.0005   0.0006  5.50 0.50  30.0  10.00 0.70 0.3    0.850 1.100  1.2000 
Arp271_53_sbt_disk_1_0     0.01     0.01    8.20 0.30 300.0 100.00 0.70 0.3    2.000 3.500  1.3000 
Arp271_54_sbt_disk_1_0     0.0004   0.0009  7.00 0.40  90.0  30.00 0.60 0.3    1.200 2.000  1.7000 
Arp271_55_sbt_disk_1_0     0.011    0.004   7.00 0.70 140.0  90.00 0.60 0.3    1.800 2.400  0.8900 
Arp271_56_sbt_disk_1_0     0.08     0.02    7.00 0.80  50.0  30.00 0.60 0.3    2.900 4.400  1.4000 
Arp271_57_sbt_disk_1_0     0.0006   0.0007  6.10 0.60  80.0  40.00 0.60 0.3    0.840 1.100  4.8000 
Arp271_58_sbt_disk_1_0     0.01     0.01    7.80 0.40 130.0  70.00 0.60 0.3    2.600 3.200  1.4000 
Arp271_59_sbt_disk_1_0     0.002    0.004   6.80 0.50 110.0  70.00 0.60 0.3    1.300 2.200  0.3000 
Arp271_6_sbt_disk_1_0      0.012    0.003   6.80 0.50 110.0  50.00 0.60 0.3    0.640 1.400  6.1000 
Arp271_60_sbt_disk_1_0     0.002    0.003   7.10 0.50 110.0  70.00 0.50 0.3    1.300 1.800  4.7000 
Arp271_61_sbt_disk_1_0     0.0      0.001   6.50 0.60 200.0 100.00 0.60 0.3    1.500 2.400  0.2800 
Arp271_62_sbt_disk_1_0     0.001    0.003   7.10 0.50 200.0 100.00 0.60 0.3    1.500 2.400  0.9400 
Arp271_63_sbt_disk_1_0     0.006    0.007   6.70 0.90  60.0  30.00 0.60 0.3    1.400 1.800  0.1500 
Arp271_64_sbt_disk_1_0     0.0002   0.0004  6.70 0.40 300.0 100.00 0.60 0.3    0.990 1.800  2.2000 
Arp271_65_sbt_disk_1_0     0.002    0.002   6.50 0.40  70.0  30.00 0.70 0.2    0.034 0.060  6.2000 
Arp271_66_sbt_disk_1_0     0.01     0.02    7.00 3.00 100.0 100.00 0.60 0.3    2.000 3.100  0.5600 
Arp271_68_sbt_disk_1_0     0.0001   0.0002  6.60 0.30  60.0  10.00 0.80 0.2    0.690 0.950  2.3000 
Arp271_69_sbt_disk_1_0     0.01     0.003   6.80 0.60  70.0  50.00 0.60 0.3    0.850 1.200  1.6000 
Arp271_7_sbt_disk_1_0      0.04     0.02    7.60 0.60 150.0  90.00 0.60 0.3    1.800 2.400  0.7000 
Arp271_70_sbt_disk_1_0     0.0019   0.0007  5.80 0.40  22.0   6.00 0.70 0.2    0.850 1.200  1.1000 
Arp271_71_sbt_disk_1_0     0.0002   0.0003  6.40 0.80 200.0 100.00 0.50 0.3    0.590 0.970  0.9500 
Arp271_72_sbt_disk_1_0     0.003    0.006   6.90 0.70 200.0 200.00 0.50 0.3    1.400 2.400  0.1000 
Arp271_8_sbt_disk_1_0      0.005    0.003   7.20 0.50 200.0 100.00 0.60 0.3    0.790 1.400  0.0350 
Arp271_9_sbt_disk_1_0      0.003    0.005   7.20 0.50  80.0  40.00 0.60 0.3    1.300 2.300  1.4000 
Arp279_1_sbt_disk_1_0      0.05     0.01    6.00 2.00  30.0  40.00 0.60 0.3    0.078 0.120  0.6700 
Arp279_10_sbt_disk_1_0     0.0008   0.0006  7.40 0.50 200.0 200.00 0.30 0.3    1.700 3.200  0.4700 
Arp279_11_sbt_disk_1_0     0.052    0.007   7.10 0.50  80.0  30.00 0.60 0.3    1.000 1.500  2.3000 
Arp279_12_sbt_disk_1_0     0.7      0.5     6.30 0.40   3.0   2.00 0.70 0.3    0.053 0.120  7.2000 
Arp279_13_sbt_disk_1_0     0.001    0.004   6.90 0.30 200.0 100.00 0.70 0.3    0.610 1.200  0.5700 
Arp279_14_sbt_disk_1_0     0.23     0.03    6.50 0.40  10.0   1.00 0.70 0.3    0.058 0.120  3.7000 
Arp279_15_sbt_disk_1_0     0.22     0.01    5.60 0.40   1.0   0.05 0.60 0.3    1.100 2.400  1.5000 
Arp279_16_sbt_disk_1_0     0.05     0.01    6.50 0.60  30.0  10.00 0.60 0.3    0.058 0.094  1.3000 
Arp279_18_sbt_disk_1_0     0.02     0.02    7.00 1.00 100.0 100.00 0.60 0.3    0.200 0.370  0.3100 
Arp279_2_sbt_disk_1_0      0.26     0.03    6.40 0.40   5.1   0.70 0.60 0.3    0.074 0.110  4.4000 
Arp279_3_sbt_disk_1_0      0.08     0.01    6.50 0.50  17.0   6.00 0.60 0.3    0.061 0.110  1.6000 
Arp279_4_sbt_disk_1_0      0.04     0.05    9.10 0.70 100.0 100.00 0.40 0.3    0.032 0.059  2.0000 
Arp279_5_sbt_disk_1_0      0.013    0.006   8.50 0.30 200.0 200.00 0.10 0.2    2.100 3.800  0.4500 
Arp279_6_sbt_disk_1_0      0.14     0.02    6.20 0.50   5.0   0.30 0.60 0.3    0.055 0.120  3.1000 
Arp279_7_sbt_disk_1_0      0.016    0.008   8.70 0.30 200.0 200.00 0.10 0.2    2.000 3.700  0.4700 
Arp279_8_sbt_disk_1_0      0.003    0.004   7.40 0.40 200.0 100.00 0.60 0.3    1.300 2.400  1.5000 
Arp279_9_sbt_disk_1_0      0.012    0.009   8.60 0.40 200.0 200.00 0.20 0.3    2.000 3.500  0.3100 
Arp280_1_sbt_disk_1_0      0.0004   0.0003  7.64 0.08 350.0  60.00 0.20 0.01   0.850 0.980  5.7000 
Arp282_1_sbt_disk_1_0      0.006    0.002   8.41 0.08 100.0 100.00 0.00 0.0007 1.800 4.100  1.1000 
Arp282_2_sbt_disk_1_0      0.01     0.01    9.40 0.10 100.0 100.00 0.00 0.0    2.700 4.000  1.3000 
Arp282_3_sbt_disk_1_0      0.08     0.02    9.50 0.10 100.0 100.00 0.00 0.0    2.800 4.100  2.2000 
Arp282_4_sbt_disk_1_0      0.05     0.002   9.08 0.05 100.0 100.00 0.00 0.001  2.700 4.000  0.8400 
Arp282_5_sbt_disk_1_0      0.023    0.006   8.90 0.10 100.0 100.00 0.00 0.0002 2.200 3.900  0.8400 
Arp283_1_sbt_disk_1_0      0.002    0.002   7.90 0.30 480.0  40.00 0.50 0.3    2.300 3.600  3.2000 
Arp284_1_sbt_disk_1_0      0.0004   0.0006  6.90 0.30 180.0  40.00 0.80 0.2    0.670 0.990  0.8100 
Arp284_2_sbt_disk_1_0      0.0011   0.0008  7.50 0.30 410.0  90.00 0.50 0.3    0.033 0.060  0.2600 
Arp284_3_sbt_disk_1_0      0.0002   0.0003  7.40 0.20 450.0  60.00 0.80 0.2    0.640 1.100  0.8800 
Arp284_4_sbt_disk_1_0      0.0002   0.0002  7.30 0.30  96.0   9.00 0.70 0.2    0.580 1.000  2.0000 
Arp285_1_sbt_disk_1_0      0.06     0.02    7.60 0.50 120.0  40.00 0.60 0.3    2.100 3.000  1.4000 
Arp285_2_sbt_disk_1_0      0.029    0.007   8.10 0.30 310.0  60.00 0.40 0.3    2.300 3.200  2.6000 
Arp285_3_sbt_disk_1_0      0.003    0.003   8.30 0.30 170.0  30.00 0.30 0.2    2.400 2.800  1.2000 
Arp285_4_sbt_disk_1_0      0.005    0.004   8.50 0.20  90.0  10.00 0.23 0.09   2.400 2.800  1.8000 
Arp285_5_sbt_disk_1_0      0.001    0.001   7.40 0.40 130.0  30.00 0.60 0.3    1.500 1.900  4.4000 
Arp285_6_sbt_disk_1_0      0.61     0.06    9.00 0.20 220.0  30.00 0.30 0.2    3.100 4.100  2.1000 
Arp285_7_sbt_disk_1_0      0.32     0.02    9.17 0.05 300.0  10.00 0.20 0.01   2.900 4.000  5.6000 
Arp285_8_sbt_disk_1_0      0.0022   0.0009  7.80 0.20 200.0 200.00 0.10 0.2    1.400 3.100  0.6100 
Arp290_10_sbt_disk_1_0     0.08     0.01    8.40 0.40 290.0  30.00 0.40 0.3    2.900 3.800  2.9000 
Arp290_11_sbt_disk_1_0     0.0032   0.0002  7.89 0.05 100.0 100.00 0.00 0.006  0.750 1.500  1.9000 
Arp290_12_sbt_disk_1_0     0.0055   0.0003  8.12 0.05 100.0 100.00 0.00 0.001  0.790 1.400  5.6000 
Arp290_2_sbt_disk_1_0      0.002    0.001   8.00 0.40 100.0 100.00 0.00 0.1    2.400 3.800  2.3000 
Arp290_3_sbt_disk_1_0      0.001    0.001   8.10 0.20 440.0  60.00 0.20 0.1    1.500 2.300  2.4000 
Arp290_4_sbt_disk_1_0      0.001    0.001   7.90 0.20 100.0 100.00 0.01 0.09   1.000 2.400  0.1600 
Arp290_5_sbt_disk_1_0      0.0003   0.0005  7.40 0.40 230.0  80.00 0.40 0.3    0.530 1.100  0.3500 
Arp290_6_sbt_disk_1_0      0.001    0.001   8.50 0.20 460.0  50.00 0.30 0.2    1.400 3.200  1.2000 
Arp290_7_sbt_disk_1_0      0.0026   0.0003  7.80 0.09 100.0 100.00 0.00 0.02   0.760 1.600  3.2000 
Arp290_8_sbt_disk_1_0      0.00171  9e-05   9.06 0.05 100.0 100.00 0.00 0.01   0.840 2.000  1.6000 
Arp294_1_sbt_disk_1_0      0.07     0.02    7.90 0.40 190.0  60.00 0.60 0.3    2.300 3.800  1.6000 
Arp294_2_sbt_disk_1_0      0.009    0.007   8.40 0.50 200.0 200.00 0.20 0.3    1.800 3.200  0.5400 
Arp294_3_sbt_disk_1_0      0.02     0.02    8.80 0.40 300.0 100.00 0.40 0.2    2.500 3.300  1.6000 
Arp294_4_sbt_disk_1_0      0.03     0.02    8.30 0.40 200.0 100.00 0.40 0.2    2.400 3.600  1.3000 
Arp294_5_sbt_disk_1_0      0.01     0.02    8.00 0.40 160.0  80.00 0.60 0.3    1.500 2.600  0.6900 
Arp294_6_sbt_disk_1_0      0.0052   0.0005  9.54 0.05 100.0 100.00 0.00 0.0001 1.100 2.600  0.2000 
Arp294_7_sbt_disk_1_0      0.014    0.007   7.70 0.40 250.0  90.00 0.60 0.3    2.600 3.600  2.5000 
Arp294_8_sbt_disk_1_0      0.06     0.02    8.70 0.20 370.0  60.00 0.20 0.03   2.900 4.000  2.0000 
Arp294_9_sbt_disk_1_0      0.1      0.04    8.10 0.50 170.0  60.00 0.60 0.3    2.400 3.700  0.9400 
Arp298_1_sbt_disk_1_0      0.065    0.007   6.30 0.50  21.0   4.00 0.70 0.3    2.200 3.300  5.5000 
Arp298_10_sbt_disk_1_0     0.06     0.01    6.50 0.70  30.0  10.00 0.60 0.3    1.400 2.300  1.5000 
Arp298_11_sbt_disk_1_0     0.17     0.02    7.90 0.40 120.0  50.00 0.60 0.3    0.730 1.500  2.7000 
Arp298_12_sbt_disk_1_0     0.17     0.02    6.50 0.60  11.0   5.00 0.60 0.3    1.100 2.400  6.4000 
Arp298_13_sbt_disk_1_0     1.8      0.3     8.00 0.50  30.0  10.00 0.50 0.3    2.700 4.800  0.5600 
Arp298_14_sbt_disk_1_0     0.3      0.6     6.60 0.70  50.0  40.00 0.60 0.3    1.500 2.500  2.9000 
Arp298_15_sbt_disk_1_0     0.04     0.05    7.40 0.50 180.0  90.00 0.70 0.2    0.550 1.200  2.2000 
Arp298_16_sbt_disk_1_0     2.6      0.2     6.60 0.40   1.0   0.70 0.60 0.3    0.077 0.110  2.4000 
Arp298_17_sbt_disk_1_0     0.05     0.02    6.50 0.90  30.0  30.00 0.60 0.3    2.200 4.100  4.5000 
Arp298_18_sbt_disk_1_0     0.16     0.04    6.80 0.50  15.0   6.00 0.60 0.3    5.300 5.800  0.0300 
Arp298_19_sbt_disk_1_0     0.001    0.002   6.90 0.40 100.0  60.00 0.70 0.3    0.770 1.400  1.9000 
Arp298_2_sbt_disk_1_0      0.01     0.02    7.60 0.80 200.0 200.00 0.40 0.4    1.500 2.600  0.5000 
Arp298_20_sbt_disk_1_0     0.01     0.01    7.90 0.50 200.0 100.00 0.60 0.3    1.800 2.800  0.6700 
Arp298_21_sbt_disk_1_0     0.09     0.02    6.80 0.60  30.0  10.00 0.60 0.3    2.100 3.000  6.6000 
Arp298_22_sbt_disk_1_0     0.02     0.05    6.00 1.00  40.0  40.00 0.60 0.3    2.500 3.600  1.7000 
Arp298_25_sbt_disk_1_0     0.005    0.003   8.30 0.20 400.0 100.00 0.19 0.06   1.500 2.100  2.4000 
Arp298_3_sbt_disk_1_0      0.02     0.03    6.00 1.00  50.0  40.00 0.60 0.3    2.400 3.400  0.2900 
Arp298_4_sbt_disk_1_0      0.05     0.01    6.60 0.50  40.0  10.00 0.60 0.3    1.900 3.000  5.3000 
Arp298_5_sbt_disk_1_0      0.07     0.01    7.00 0.60  50.0  30.00 0.60 0.3    0.890 1.600  2.0000 
Arp298_6_sbt_disk_1_0      0.18     0.04    6.90 0.70  20.0  20.00 0.60 0.3    3.600 4.700  0.3700 
Arp298_7_sbt_disk_1_0      0.005    0.007   6.60 0.50  80.0  50.00 0.70 0.3    0.600 1.100  3.6000 
Arp298_9_sbt_disk_1_0      0.017    0.008   6.40 0.90  50.0  40.00 0.60 0.3    1.800 3.200  2.1000 
Arp72_1_sbt_disk_1_0       0.06     0.06    8.30 0.50 120.0  80.00 0.60 0.3    2.200 3.300  0.8000 
Arp72_2_sbt_disk_1_0       0.06     0.06    8.20 0.40 110.0  70.00 0.60 0.3    1.800 3.200  0.9700 
Arp82_1_sbt_disk_1_0       0.02     0.02    8.70 0.20  80.0  20.00 0.20 0.1    1.500 1.900  0.9400 
Arp82_10_sbt_disk_1_0      0.03     0.02    7.10 0.90  70.0  50.00 0.60 0.3    2.100 3.200  0.2500 
Arp82_11_sbt_disk_1_0      0.03     0.01    6.80 0.40  30.0  10.00 0.70 0.2    0.950 1.300  3.1000 
Arp82_13_sbt_disk_1_0      0.017    0.008   6.80 0.40  70.0  20.00 0.70 0.2    0.820 1.300  0.5200 
Arp82_14_sbt_disk_1_0      0.03     0.04    8.10 0.50 120.0  80.00 0.50 0.3    1.500 2.700  1.0000 
Arp82_15_sbt_disk_1_0      0.004    0.004   8.30 0.30 410.0  90.00 0.60 0.3    0.630 1.100  1.1000 
Arp82_17_sbt_disk_1_0      0.04     0.007   7.30 0.50 110.0  50.00 0.50 0.3    0.840 1.500  1.9000 
Arp82_18_sbt_disk_1_0      0.01     0.02    8.30 0.40 200.0 200.00 0.10 0.3    0.970 2.300  0.0730 
Arp82_19_sbt_disk_1_0      0.02     0.02    6.90 0.50  30.0  10.00 0.60 0.3    0.710 1.200  0.4300 
Arp82_2_sbt_disk_1_0       0.03     0.03    7.90 0.40 140.0  70.00 0.60 0.3    1.900 3.000  0.5200 
Arp82_20_sbt_disk_1_0      0.18     0.07    7.10 0.50  23.0   8.00 0.60 0.3    0.970 1.700  2.6000 
Arp82_21_sbt_disk_1_0      0.06     0.02    6.80 0.60  50.0  20.00 0.60 0.3    2.000 3.300  1.7000 
Arp82_22_sbt_disk_1_0      0.001    0.002   6.80 0.40  80.0  30.00 0.70 0.3    1.100 2.000  0.0460 
Arp82_3_sbt_disk_1_0       0.008    0.005   6.80 0.50  80.0  40.00 0.60 0.3    1.200 2.100  1.7000 
Arp82_4_sbt_disk_1_0       0.006    0.005   6.60 0.80  90.0  70.00 0.60 0.3    1.500 2.500  0.1400 
Arp82_5_sbt_disk_1_0       0.01     0.01    7.20 0.60  50.0  30.00 0.60 0.3    1.900 2.800  0.7800 
Arp82_6_sbt_disk_1_0       0.22     0.07    7.20 0.50  20.0  10.00 0.70 0.3    1.900 2.600  2.9000 
Arp82_7_sbt_disk_1_0       0.31     0.04    7.00 0.30  19.0   3.00 0.80 0.2    2.700 3.000  4.4000 
Arp82_8_sbt_disk_1_0       0.04     0.02    6.90 0.40  25.0   8.00 0.60 0.3    1.000 1.300  1.4000 
Arp82_9_sbt_disk_1_0       0.007    0.008   7.30 0.40 170.0  70.00 0.70 0.2    1.200 1.800  0.8500 
Arp84_1_sbt_disk_1_0       0.0013   0.0003  6.30 0.40 140.0  60.00 0.40 0.2    0.810 1.300  1.1000 
Arp84_10_sbt_disk_1_0      0.1      0.01    7.50 0.50 100.0  30.00 0.60 0.3    2.600 3.500  0.7600 
Arp84_11_sbt_disk_1_0      0.004    0.001   8.00 0.30 300.0 200.00 0.10 0.2    2.700 3.900  1.2000 
Arp84_12_sbt_disk_1_0      0.01     0.01    7.90 0.40  80.0  40.00 0.40 0.3    2.400 2.900  1.0000 
Arp84_13_sbt_disk_1_0      0.038    0.008   8.10 0.30 280.0  40.00 0.50 0.3    2.900 3.700  2.3000 
Arp84_14_sbt_disk_1_0      0.0007   0.0004  6.20 0.50  30.0  20.00 0.40 0.2    0.580 1.200  4.4000 
Arp84_15_sbt_disk_1_0      0.0002   0.0003  7.30 0.40 400.0 100.00 0.60 0.3    1.500 2.500  0.2200 
Arp84_16_sbt_disk_1_0      0.13     0.02    8.00 0.50 140.0  50.00 0.30 0.2    2.400 3.700  1.4000 
Arp84_17_sbt_disk_1_0      0.001    0.001   7.70 0.60 300.0 200.00 0.40 0.3    1.400 2.500  1.2000 
Arp84_18_sbt_disk_1_0      0.039    0.005   7.30 0.70  70.0  50.00 0.50 0.3    1.200 2.200  1.1000 
Arp84_19_sbt_disk_1_0      0.06     0.02    6.90 0.60  30.0  20.00 0.60 0.3    3.800 4.100  0.7400 
Arp84_2_sbt_disk_1_0       0.005    0.008   7.50 0.70 200.0 200.00 0.30 0.3    1.000 2.200  1.3000 
Arp84_20_sbt_disk_1_0      0.11     0.02    8.00 0.30 140.0  40.00 0.20 0.04   2.500 3.600  6.6000 
Arp84_21_sbt_disk_1_0      0.027    0.005   7.10 0.60  70.0  40.00 0.50 0.3    1.800 3.600  1.5000 
Arp84_22_sbt_disk_1_0      0.006    0.005   7.40 0.40  90.0  30.00 0.40 0.3    2.000 2.500  4.0000 
Arp84_23_sbt_disk_1_0      0.044    0.004   7.70 0.30 200.0  50.00 0.70 0.2    1.600 2.300  1.5000 
Arp84_24_sbt_disk_1_0      0.011    0.002   8.50 0.10 100.0 100.00 0.00 0.0008 1.500 2.700  1.4000 
Arp84_25_sbt_disk_1_0      0.12     0.01    6.80 0.60  26.0   7.00 0.60 0.3    2.800 5.100  0.6400 
Arp84_26_sbt_disk_1_0      0.19     0.02    6.90 0.40  17.0   3.00 0.70 0.3    5.000 4.900  2.7000 
Arp84_27_sbt_disk_1_0      0.11     0.01    7.30 0.50  70.0  20.00 0.50 0.3    2.500 3.700  3.4000 
Arp84_28_sbt_disk_1_0      0.0034   0.0009  8.20 0.20 100.0 200.00 0.02 0.09   2.300 3.700  0.6300 
Arp84_29_sbt_disk_1_0      0.16     0.02    7.30 0.60  50.0  10.00 0.60 0.3    2.900 3.800  1.7000 
Arp84_30_sbt_disk_1_0      0.04     0.05    6.00 1.00  30.0  30.00 0.60 0.3    3.000 4.500  0.0900 
Arp84_31_sbt_disk_1_0      0.056    0.007   7.20 0.50 100.0  30.00 0.50 0.3    1.900 2.600  1.5000 
Arp84_32_sbt_disk_1_0      0.018    0.004   6.80 0.90  40.0  40.00 0.50 0.3    2.100 3.700  0.1900 
Arp84_33_sbt_disk_1_0      0.02     0.03    8.00 1.00 100.0 100.00 0.50 0.3    1.300 2.500  0.2100 
Arp84_34_sbt_disk_1_0      0.09     0.02    6.50 0.50  12.0   3.00 0.60 0.3    4.300 6.700  4.0000 
Arp84_35_sbt_disk_1_0      0.002    0.004   7.10 0.80 200.0 200.00 0.30 0.4    0.910 1.800  0.6200 
Arp84_36_sbt_disk_1_0      0.03     0.02    7.30 0.50  70.0  40.00 0.60 0.3    2.600 3.500  0.1400 
Arp84_37_sbt_disk_1_0      0.126    0.009   6.60 0.50  17.0   4.00 0.60 0.3    1.400 1.900  2.3000 
Arp84_38_sbt_disk_1_0      0.37     0.02    6.70 0.40  10.0   0.50 0.70 0.2    6.300 7.200  3.8000 
Arp84_39_sbt_disk_1_0      0.05     0.06    5.00 1.00  20.0  30.00 0.60 0.3    2.300 3.500  0.4100 
Arp84_4_sbt_disk_1_0       0.006    0.009   5.00 1.00  30.0  30.00 0.60 0.3    1.400 2.300  0.1100 
Arp84_40_sbt_disk_1_0      0.005    0.006   6.90 0.50  80.0  40.00 0.60 0.3    1.700 2.800  1.0000 
Arp84_41_sbt_disk_1_0      0.06     0.01    7.30 0.30  60.0  20.00 0.70 0.3    3.100 3.600  2.0000 
Arp84_42_sbt_disk_1_0      0.01     0.008   6.80 0.50  60.0  30.00 0.70 0.3    1.600 2.800  0.5000 
Arp84_43_sbt_disk_1_0      0.002    0.005   7.20 0.70 200.0 200.00 0.50 0.3    1.800 2.800  0.3000 
Arp84_5_sbt_disk_1_0       0.011    0.001   6.40 0.40  60.0  20.00 0.30 0.2    1.100 1.600  3.0000 
Arp84_6_sbt_disk_1_0       0.003    0.003   8.00 0.30 300.0 100.00 0.50 0.3    2.600 3.300  0.3200 
Arp84_7_sbt_disk_1_0       0.005    0.001   8.20 0.10 100.0 100.00 0.01 0.05   2.300 3.900  0.9600 
Arp84_8_sbt_disk_1_0       0.001    0.001   7.00 0.60 100.0 100.00 0.40 0.3    1.200 1.900  1.4000 
Arp84_9_sbt_disk_1_0       0.007    0.002   6.60 0.70  80.0  50.00 0.50 0.3    0.880 1.600  1.7000 
Arp85_1_sbt_disk_1_0       0.005    0.004   7.00 0.40  34.0   8.00 0.60 0.3      ... 2.000  0.6700 
Arp85_10_sbt_disk_1_0      0.068    0.005   8.30 0.10 250.0  20.00 0.22 0.09     ... 3.800  1.8000 
Arp85_11_sbt_disk_1_0      0.0044   0.0009  7.40 0.10 230.0  50.00 0.21 0.07     ... 1.200  1.6000 
Arp85_12_sbt_disk_1_0      0.05     0.03    7.20 0.50  30.0  10.00 0.70 0.2      ... 2.200  1.4000 
Arp85_13_sbt_disk_1_0      0.02     0.009   7.20 0.30 170.0  50.00 0.70 0.2      ... 2.700  0.6800 
Arp85_14_sbt_disk_1_0      0.18     0.01    9.60 0.10 100.0 100.00 0.01 0.04     ... 2.600  1.2000 
Arp85_15_sbt_disk_1_0      0.005    0.004   6.80 0.50  70.0  20.00 0.60 0.3      ... 2.500  1.8000 
Arp85_17_sbt_disk_1_0      0.09     0.02    7.20 0.50  60.0  20.00 0.60 0.3      ... 2.700  1.0000 
Arp85_18_sbt_disk_1_0      0.002    0.002   6.90 0.40  60.0  20.00 0.60 0.2      ... 1.100  1.2000 
Arp85_19_sbt_disk_1_0      0.03     0.02    7.70 0.40 150.0  70.00 0.50 0.3      ... 2.500  0.3600 
Arp85_2_sbt_disk_1_0       0.007    0.006   7.00 0.50  50.0  20.00 0.60 0.3      ... 3.100  0.8100 
Arp85_20_sbt_disk_1_0      0.006    0.008   7.90 0.20  60.0  10.00 0.23 0.09     ... 3.200  1.8000 
Arp85_21_sbt_disk_1_0      0.04     0.02    7.70 0.40 130.0  60.00 0.40 0.3      ... 2.400  0.5200 
Arp85_22_sbt_disk_1_0      0.01     0.01    7.50 0.50  50.0  20.00 0.50 0.3      ... 3.200  0.2900 
Arp85_23_sbt_disk_1_0      0.01     0.01    6.70 0.40  40.0  20.00 0.70 0.3      ... 1.900  1.3000 
Arp85_24_sbt_disk_1_0      0.016    0.008   6.40 0.50  30.0  20.00 0.60 0.3      ... 3.300  1.8000 
Arp85_25_sbt_disk_1_0      0.003    0.004   6.70 0.50  30.0   3.00 0.60 0.3      ... 1.900  2.4000 
Arp85_26_sbt_disk_1_0      0.013    0.005   6.20 0.50  17.0   3.00 0.60 0.3      ... 3.600  3.8000 
Arp85_27_sbt_disk_1_0      0.002    0.001   7.30 0.10 170.0  30.00 0.22 0.07     ... 1.100  2.7000 
Arp85_28_sbt_disk_1_0      0.03     0.01    6.90 0.40  30.0  10.00 0.60 0.3      ... 2.300  1.3000 
Arp85_29_sbt_disk_1_0      0.014    0.004   6.50 0.40  60.0  20.00 0.60 0.3      ... 1.400  2.0000 
Arp85_3_sbt_disk_1_0       0.01     0.002   6.50 0.40  90.0  30.00 0.60 0.3      ... 2.500  3.2000 
Arp85_30_sbt_disk_1_0      0.006    0.003   6.80 0.40  29.0   7.00 0.50 0.3      ... 2.000  0.5600 
Arp85_31_sbt_disk_1_0      0.005    0.001   5.60 0.50  26.0   8.00 0.50 0.3      ... 1.700  1.0000 
Arp85_33_sbt_disk_1_0      0.005    0.002   5.90 0.40  40.0  20.00 0.70 0.2      ... 1.300  8.9000 
Arp85_4_sbt_disk_1_0       0.08     0.01    6.90 0.40  60.0  20.00 0.70 0.2      ... 2.700  0.4800 
Arp85_5_sbt_disk_1_0       0.13     0.03    6.80 0.50  17.0   6.00 0.50 0.3      ... 2.100  1.1000 
Arp85_6_sbt_disk_1_0       0.0008   0.0005  6.60 0.50  37.0   8.00 0.40 0.3      ... 2.900  4.1000 
Arp85_7_sbt_disk_1_0       0.024    0.005   5.90 0.50  16.0   5.00 0.60 0.3      ... 1.900  4.9000 
Arp85_8_sbt_disk_1_0       0.042    0.005   8.12 0.09 260.0  20.00 0.20 0.01     ... 4.000  5.4000 
Arp85_9_sbt_disk_1_0       0.013    0.009   7.50 0.40  80.0  30.00 0.60 0.3      ... 3.000  0.2100 
Arp86_11_sbt_disk_1_0      0.019    0.005   7.90 0.10 380.0  50.00 0.90 0.1    0.990 2.500  7.0000 
Arp86_12_sbt_disk_1_0      0.003    0.004   8.00 1.00 300.0 100.00 0.60 0.3    0.660 1.200  1.6000 
Arp86_14_sbt_disk_1_0      0.05     0.01    6.80 0.50  20.0  10.00 0.60 0.3    0.047 0.100  1.1000 
Arp86_15_sbt_disk_1_0      0.001    0.004   7.60 0.40 100.0  40.00 0.60 0.3    0.540 1.000  1.3000 
Arp86_17_sbt_disk_1_0      0.006    0.009   8.20 0.30 220.0  90.00 0.70 0.3    0.680 1.200  2.5000 
Arp86_2_sbt_disk_1_0       0.7      0.4     7.10 0.80  30.0  40.00 0.70 0.3    0.240 0.550  6.7000 
Arp86_20_sbt_disk_1_0      0.001    0.003   7.20 0.40  90.0  30.00 0.70 0.2    0.600 1.100  1.5000 
Arp86_21_sbt_disk_1_0      0.006    0.008   7.60 0.40 160.0  90.00 0.60 0.3    0.720 1.300  0.0120 
Arp86_22_sbt_disk_1_0      0.004    0.007   7.30 0.30 120.0  60.00 0.80 0.2    0.970 2.000  6.7000 
Arp86_23_sbt_disk_1_0      0.3      0.1     7.00 2.00  30.0  60.00 0.60 0.3    0.120 0.190  7.2000 
Arp86_24_sbt_disk_1_0      0.004    0.007   8.30 0.40 400.0 100.00 0.70 0.3    1.300 2.200  1.2000 
Arp86_25_sbt_disk_1_0      0.01     0.02    8.10 0.90 300.0 200.00 0.60 0.3    0.800 1.400  0.2100 
Arp86_26_sbt_disk_1_0      0.003    0.007   7.00 2.00  90.0  60.00 0.60 0.3    0.740 1.100  0.5300 
Arp86_27_sbt_disk_1_0      0.002    0.003   7.70 0.40 120.0  50.00 0.70 0.3    0.920 2.200  1.8000 
Arp86_28_sbt_disk_1_0      0.04     0.03    6.10 0.80  20.0  20.00 0.60 0.3    0.190 0.350  0.1900 
Arp86_30_sbt_disk_1_0      0.001    0.001   7.50 0.20 240.0  50.00 0.80 0.2    0.510 1.100  5.1000 
Arp86_31_sbt_disk_1_0      0.02     0.01    9.00 0.40 200.0 200.00 0.10 0.3    0.780 1.600  2.3000 
Arp86_32_sbt_disk_1_0      0.04     0.01    6.80 0.50  60.0  30.00 0.70 0.3    0.790 1.600  2.2000 
Arp86_33_sbt_disk_1_0      0.004    0.007   7.60 0.50 110.0  60.00 0.60 0.3    1.500 2.700  1.0000 
Arp86_34_sbt_disk_1_0      0.021    0.008   7.00 0.30  90.0  20.00 0.80 0.2    0.630 1.400  2.7000 
Arp86_35_sbt_disk_1_0      0.08     0.07    7.00 0.80  40.0  40.00 0.70 0.3    0.220 0.470  3.4000 
Arp86_36_sbt_disk_1_0      0.02     0.01    8.00 0.40 250.0  50.00 0.70 0.3    1.600 2.200  5.1000 
Arp86_37_sbt_disk_1_0      0.02     0.01    7.20 0.40  80.0  40.00 0.70 0.3    0.036 0.064  1.7000 
Arp86_38_sbt_disk_1_0      0.02     0.02    7.30 0.60 100.0  70.00 0.70 0.3    0.075 0.140  0.8400 
Arp86_39_sbt_disk_1_0      0.001    0.003   7.90 0.20 330.0  70.00 0.90 0.2    0.620 1.000  4.0000 
Arp86_4_sbt_disk_1_0       0.59     0.04    6.00 0.70   1.0   4.00 0.60 0.3    1.200 2.400  0.0290 
Arp86_40_sbt_disk_1_0      0.0004   0.0009  7.30 0.30  80.0  10.00 0.80 0.2    0.620 1.000  2.3000 
Arp86_41_sbt_disk_1_0      0.001    0.002   7.70 0.50 200.0 100.00 0.60 0.3    0.980 1.900  1.8000 
Arp86_42_sbt_disk_1_0      0.03     0.02    7.30 0.30  90.0  30.00 0.70 0.2    0.036 0.066  1.6000 
Arp86_43_sbt_disk_1_0      0.001    0.001   7.30 0.50 110.0  40.00 0.70 0.3    0.630 1.000  6.5000 
Arp86_44_sbt_disk_1_0      0.01     0.04    7.40 0.50  90.0  40.00 0.70 0.3    0.500 0.930  0.0800 
Arp86_45_sbt_disk_1_0      0.01     0.03    7.00 1.00 100.0 100.00 0.50 0.4    1.400 2.300  0.6300 
Arp86_46_sbt_disk_1_0      0.6      0.3     6.30 0.70   7.0   9.00 0.50 0.3    1.000 2.300  2.4000 
Arp86_47_sbt_disk_1_0      0.001    0.002   7.60 0.30 170.0  60.00 0.70 0.2    0.670 1.000  7.4000 
Arp86_48_sbt_disk_1_0      0.003    0.005   7.40 0.60 200.0 100.00 0.60 0.3    1.900 2.900  0.2200 
Arp86_49_sbt_disk_1_0      0.08     0.08    7.20 0.70  70.0  50.00 0.60 0.3    0.047 0.080  0.5000 
Arp86_52_sbt_disk_1_0      0.03     0.01    7.20 0.40  60.0  30.00 0.70 0.2    0.750 1.300  1.2000 
Arp86_53_sbt_disk_1_0      0.001    0.004   7.60 0.20  90.0  10.00 0.90 0.1    1.100 2.000  5.1000 
Arp86_54_sbt_disk_1_0      0.002    0.004   6.70 0.80 200.0 100.00 0.50 0.3    1.400 2.300  1.1000 
Arp86_55_sbt_disk_1_0      0.018    0.008   6.60 0.60  70.0  30.00 0.60 0.3    0.840 1.600  0.1200 
Arp86_56_sbt_disk_1_0      0.001    0.002   7.30 0.50  90.0  60.00 0.70 0.2    0.710 1.100  2.1000 
Arp86_57_sbt_disk_1_0      0.09     0.03    6.70 0.50  30.0  20.00 0.70 0.3    0.060 0.092  2.5000 
Arp86_59_sbt_disk_1_0      0.03     0.02    7.10 0.60  70.0  40.00 0.60 0.3    1.100 2.100  0.0200 
Arp86_60_sbt_disk_1_0      0.001    0.002   7.70 0.30  98.0   8.00 0.70 0.2    1.300 1.900  7.9000 
Arp86_61_sbt_disk_1_0      0.001    0.002   6.90 0.30  90.0  30.00 0.80 0.2    0.610 1.100  0.3200 
Arp86_62_sbt_disk_1_0      0.001    0.003   7.20 0.20  90.0  20.00 0.80 0.2    0.550 1.000  0.4500 
Arp86_63_sbt_disk_1_0      0.024    0.006   7.30 0.30 220.0  40.00 0.80 0.2    0.560 1.500  2.8000 
Arp86_64_sbt_disk_1_0      0.01     0.02    7.00 3.00 100.0 100.00 0.60 0.3    2.200 3.300  0.4900 
Arp86_7_sbt_disk_1_0       0.001    0.001   7.30 0.40 190.0  90.00 0.60 0.3    0.690 1.200  0.1300 
Arp86_8_sbt_disk_1_0       0.13     0.03    7.60 0.50 100.0  30.00 0.70 0.3    0.640 1.500  1.6000 
Arp86_9_sbt_disk_1_0       0.004    0.007   7.20 0.50  80.0  60.00 0.70 0.2    0.380 0.660  1.3000 
Arp89_1_sbt_disk_1_0       0.0026   0.0002  9.24 0.07 100.0 100.00 0.00 0.0    0.460 1.500  6.8000 
Arp89_2_sbt_disk_1_0       0.0028   0.0002  9.27 0.07 100.0 100.00 0.00 0.0    0.460 1.500  5.3000 
Arp91_1_sbt_disk_1_0       0.01     0.01    8.50 0.30 110.0  40.00 0.40 0.2    2.500 3.200  0.3600 
NGC2207_1_sbt_disk_1_0     0.3      0.3     6.40 0.50   6.0   3.00 0.60 0.3      ... 2.200  0.6000 
NGC2207_10_sbt_disk_1_0    0.07     0.03    7.10 0.50  40.0  20.00 0.60 0.3      ... 1.300  4.1000 
NGC2207_11_sbt_disk_1_0    0.1      0.03    6.80 0.50  30.0  10.00 0.60 0.3      ... 1.600  4.8000 
NGC2207_12_sbt_disk_1_0    0.0004   0.0006  7.40 0.40 100.0  20.00 0.50 0.3      ... 1.000  7.6000 
NGC2207_13_sbt_disk_1_0    0.002    0.002   6.90 0.70 110.0  80.00 0.60 0.3      ... 1.100  0.0240 
NGC2207_14_sbt_disk_1_0    0.015    0.009   7.20 0.40  70.0  30.00 0.70 0.3      ... 1.200  0.6500 
NGC2207_15_sbt_disk_1_0    0.012    0.008   7.20 0.40  80.0  40.00 0.70 0.3      ... 1.100  1.7000 
NGC2207_16_sbt_disk_1_0    0.18     0.05    6.80 0.50  16.0   7.00 0.60 0.3      ... 2.500  2.1000 
NGC2207_17_sbt_disk_1_0    0.2      0.2     6.10 0.60  10.0  10.00 0.70 0.3      ... 0.790  6.7000 
NGC2207_18_sbt_disk_1_0    3e-05    4e-05   6.40 0.40  90.0  20.00 0.70 0.3      ... 1.000  4.5000 
NGC2207_19_sbt_disk_1_0    0.04     0.05    5.90 0.90  20.0  20.00 0.60 0.3      ... 4.700  0.1400 
NGC2207_2_sbt_disk_1_0     0.004    0.003   6.90 0.60  70.0  40.00 0.60 0.3      ... 1.100  0.1700 
NGC2207_20_sbt_disk_1_0    0.21     0.03    6.90 0.60  21.0   9.00 0.60 0.3      ... 1.900  3.0000 
NGC2207_21_sbt_disk_1_0    0.4      0.1     6.90 0.40  11.0   4.00 0.60 0.3      ... 2.200  4.0000 
NGC2207_22_sbt_disk_1_0    0.011    0.006   6.60 0.50  30.0  20.00 0.70 0.3      ... 1.200  1.1000 
NGC2207_23_sbt_disk_1_0    0.01     0.04    8.40 0.60 100.0  50.00 0.60 0.3      ... 2.000  0.6900 
NGC2207_25_sbt_disk_1_0    0.001    0.001   6.90 0.70  90.0  50.00 0.60 0.3      ... 1.100  0.8000 
NGC2207_26_sbt_disk_1_0    0.02     0.02    8.20 0.40 200.0 100.00 0.50 0.3      ... 2.700  1.4000 
NGC2207_27_sbt_disk_1_0    0.01     0.02    7.40 0.50 200.0 100.00 0.60 0.3      ... 2.300  1.5000 
NGC2207_28_sbt_disk_1_0    0.01     0.01    7.90 0.50 200.0 100.00 0.60 0.3      ... 2.800  0.3900 
NGC2207_29_sbt_disk_1_0    0.02     0.01    6.60 0.80  50.0  40.00 0.60 0.3      ... 3.300  1.0000 
NGC2207_3_sbt_disk_1_0     0.0004   0.0004  6.00 0.50  50.0  20.00 0.70 0.2      ... 1.100  9.6000 
NGC2207_30_sbt_disk_1_0    0.006    0.006   7.20 0.40  40.0  20.00 0.70 0.3      ... 1.000  2.3000 
NGC2207_31_sbt_disk_1_0    0.01     0.01    7.00 1.00  40.0  30.00 0.60 0.3      ... 1.900  0.2100 
NGC2207_32_sbt_disk_1_0    0.002    0.004   8.10 0.40 190.0  60.00 0.60 0.3      ... 2.000  0.6400 
NGC2207_33_sbt_disk_1_0    0.01     0.03    8.00 1.00 200.0 200.00 0.40 0.4      ... 2.600  0.2800 
NGC2207_34_sbt_disk_1_0    0.01     0.03    6.40 0.90 100.0 100.00 0.60 0.3      ... 1.900  0.2700 
NGC2207_35_sbt_disk_1_0    0.06     0.02    6.80 0.40  30.0  20.00 0.70 0.3      ... 1.500  1.5000 
NGC2207_36_sbt_disk_1_0    0.03     0.01    6.90 0.50  60.0  30.00 0.60 0.3      ... 2.500  0.8600 
NGC2207_37_sbt_disk_1_0    0.002    0.002   6.40 0.60  80.0  40.00 0.60 0.3      ... 2.400  3.0000 
NGC2207_4_sbt_disk_1_0     0.002    0.001   6.10 0.50  50.0  30.00 0.70 0.3      ... 1.200  9.6000 
NGC2207_40_sbt_disk_1_0    0.06     0.02    7.70 0.70  90.0  60.00 0.60 0.3      ... 2.500  0.4500 
NGC2207_41_sbt_disk_1_0    0.001    0.003   6.80 0.30  70.0  20.00 0.80 0.2      ... 2.000  1.6000 
NGC2207_42_sbt_disk_1_0    0.005    0.003   6.20 0.60  60.0  30.00 0.60 0.3      ... 1.300  0.1200 
NGC2207_43_sbt_disk_1_0    0.06     0.01    6.70 0.60  40.0  20.00 0.60 0.3      ... 1.600  2.7000 
NGC2207_45_sbt_disk_1_0    0.01     0.02    6.90 0.70 100.0  70.00 0.60 0.3      ... 2.600  0.1900 
NGC2207_46_sbt_disk_1_0    0.05     0.05    8.10 0.60  60.0  30.00 0.60 0.3      ... 2.100  0.1800 
NGC2207_47_sbt_disk_1_0    0.006    0.002   6.40 0.60  80.0  40.00 0.60 0.3      ... 1.500  2.3000 
NGC2207_48_sbt_disk_1_0    0.001    0.002   7.50 0.50  80.0  20.00 0.60 0.3      ... 2.000  0.7800 
NGC2207_49_sbt_disk_1_0    0.015    0.009   6.90 0.60 100.0  50.00 0.60 0.3      ... 1.600  2.2000 
NGC2207_5_sbt_disk_1_0     3        2       7.50 0.40   4.9   0.70 0.50 0.3      ... 4.200  0.7200 
NGC2207_50_sbt_disk_1_0    0.41     0.08    6.90 0.50  10.0   2.00 0.60 0.3      ... 2.100  3.7000 
NGC2207_51_sbt_disk_1_0    4e-05    6e-05   6.60 0.40  90.0  10.00 0.60 0.3      ... 1.000  6.6000 
NGC2207_52_sbt_disk_1_0    0.08     0.02    6.90 0.60  40.0  20.00 0.60 0.3      ... 1.600  0.5400 
NGC2207_53_sbt_disk_1_0    0.19     0.04    6.90 0.50  21.0   8.00 0.60 0.3      ... 1.800  2.6000 
NGC2207_54_sbt_disk_1_0    0.16     0.04    7.50 0.60  60.0  30.00 0.60 0.3      ... 2.600  0.9300 
NGC2207_55_sbt_disk_1_0    0.2      0.1     6.00 1.00  10.0  40.00 0.60 0.3      ... 0.280  0.1900 
NGC2207_56_sbt_disk_1_0    0.27     0.05    7.10 0.60  20.0  10.00 0.60 0.3      ... 1.700  3.8000 
NGC2207_57_sbt_disk_1_0    0.002    0.006   6.00 1.00  90.0  80.00 0.60 0.3      ... 2.800  0.4400 
NGC2207_58_sbt_disk_1_0    0.13     0.09    7.90 0.70  80.0  60.00 0.60 0.3      ... 3.700  1.2000 
NGC2207_59_sbt_disk_1_0    0.22     0.08    7.30 0.80  30.0  20.00 0.60 0.3      ... 3.600  1.4000 
NGC2207_6_sbt_disk_1_0     0.12     0.04    7.10 0.40  40.0  20.00 0.70 0.3      ... 1.400  2.7000 
NGC2207_60_sbt_disk_1_0    0.02     0.02    8.00 0.50 100.0  60.00 0.60 0.3      ... 2.500  1.2000 
NGC2207_61_sbt_disk_1_0    0.17     0.04    7.60 0.70  70.0  40.00 0.60 0.3      ... 4.200  1.7000 
NGC2207_62_sbt_disk_1_0    0.002    0.008   7.00 3.00 100.0 100.00 0.50 0.3      ... 2.800  0.5700 
NGC2207_63_sbt_disk_1_0    0.003    0.008   8.30 0.50 200.0 200.00 0.20 0.3      ... 2.200  0.0720 
NGC2207_64_sbt_disk_1_0    0.1      0.1     8.50 0.60 150.0  90.00 0.60 0.3      ... 3.600  0.4900 
NGC2207_65_sbt_disk_1_0    0.004    0.005   7.00 0.70 110.0  80.00 0.60 0.3      ... 1.800  0.3800 
NGC2207_66_sbt_disk_1_0    0.0      0.001   6.60 0.70 100.0 100.00 0.60 0.3      ... 1.800  1.9000 
NGC2207_67_sbt_disk_1_0    0.2      0.1     8.10 0.70  50.0  30.00 0.60 0.3      ... 3.300  0.1900 
NGC2207_68_sbt_disk_1_0    0.03     0.02    7.50 0.70  80.0  60.00 0.60 0.3      ... 3.500  0.7700 
NGC2207_69_sbt_disk_1_0    0.0      0.1     7.00 2.00  50.0  60.00 0.60 0.3      ... 3.700  0.5700 
NGC2207_7_sbt_disk_1_0     0.053    0.009   6.90 0.60  60.0  20.00 0.60 0.3      ... 1.600  1.5000 
NGC2207_70_sbt_disk_1_0    0.002    0.003   6.90 0.60 110.0  70.00 0.60 0.3      ... 2.300  1.6000 
NGC2207_71_sbt_disk_1_0    0.03     0.01    7.10 0.80  60.0  50.00 0.60 0.3      ... 3.500  2.0000 
NGC2207_72_sbt_disk_1_0    0.003    0.003   6.40 0.80  80.0  60.00 0.60 0.3      ... 2.900  0.2000 
NGC2207_9_sbt_disk_1_0     0.14     0.07    6.90 0.80  20.0  20.00 0.60 0.3      ... 2.300  1.4000 
NGC4567_1_sbt_disk_1_0     0.0062   0.0004  8.49 0.05 100.0 100.00 0.00 0.0    0.830 1.500  7.4000 
NGC4567_2_sbt_disk_1_0     0.3      0.1     9.00 0.10 210.0  70.00 0.21 0.06   1.900 2.600  1.3000 
NGC4567_3_sbt_disk_1_0     0.39     0.05    9.08 0.09 250.0  20.00 0.20 0.03   3.100 4.000  1.8000 
NGC4567_4_sbt_disk_1_0     0.01     0.01    8.60 0.20 400.0 100.00 0.30 0.2    1.900 2.500  3.8000 
Arp102_1_sbt_disk_2_5      0.04     0.03    9.20 0.30 200.0 200.00 0.10 0.2    1.400 3.300  1.3000 
Arp102_2_sbt_disk_2_5      0.1      0.1     9.20 0.60 200.0 200.00 0.30 0.3    0.680 1.700  4.4000 
Arp102_3_sbt_disk_2_5      0.02     0.03    9.20 0.30 100.0 200.00 0.00 0.1    1.400 3.100  0.5400 
Arp102_4_sbt_disk_2_5      0.1      0.1    10.00 0.20 100.0 100.00 0.00 0.1    1.000 2.700  0.9400 
Arp102_5_sbt_disk_2_5      0.04     0.06    8.60 0.80 100.0 100.00 0.30 0.4    0.560 1.300  0.0560 
Arp102_6_sbt_disk_2_5      0.02     0.03    8.90 0.50 300.0 200.00 0.40 0.3    1.600 3.100  4.8000 
Arp102_7_sbt_disk_2_5      0.01     0.03    8.40 0.70 200.0 100.00 0.30 0.4    0.680 1.400  0.0360 
Arp107_1_sbt_disk_2_5      0.006    0.005   7.10 0.50  40.0  20.00 0.50 0.3    0.660 1.100  1.1000 
Arp107_10_sbt_disk_2_5     0.006    0.006   8.00 0.40  58.0   9.00 0.40 0.2    1.500 1.900  3.3000 
Arp107_12_sbt_disk_2_5     0.03     0.02    7.70 0.60  50.0  20.00 0.60 0.3    0.660 1.100  0.8800 
Arp107_13_sbt_disk_2_5     0.02     0.02    7.90 0.50 100.0 100.00 0.60 0.3    1.400 2.400  1.8000 
Arp107_14_sbt_disk_2_5     0.041    0.008   7.50 0.40  26.0   3.00 0.70 0.3    0.770 1.100  3.9000 
Arp107_15_sbt_disk_2_5     0.01     0.03    6.50 0.60  40.0  20.00 0.60 0.3    0.910 1.300  0.0520 
Arp107_16_sbt_disk_2_5     0.005    0.004   7.20 0.40  32.0   7.00 0.40 0.3    0.710 1.000  3.4000 
Arp107_2_sbt_disk_2_5      0.01     0.01    7.80 0.50 110.0  50.00 0.50 0.3    0.690 1.000  0.8800 
Arp107_3_sbt_disk_2_5      0.03     0.04    7.30 0.50  60.0  20.00 0.60 0.3    0.650 1.200  0.7800 
Arp107_4_sbt_disk_2_5      0.02     0.02    7.30 0.50  50.0  20.00 0.50 0.3    0.800 1.200  5.0000 
Arp107_5_sbt_disk_2_5      0.011    0.006   8.60 0.10 310.0  80.00 0.22 0.08   0.720 1.000  2.7000 
Arp107_6_sbt_disk_2_5      0.03     0.01    7.90 0.20 200.0  70.00 0.30 0.2    0.860 1.500  4.6000 
Arp107_7_sbt_disk_2_5      0.004    0.008   7.10 0.60  50.0  10.00 0.50 0.3    0.730 1.100  5.9000 
Arp107_8_sbt_disk_2_5      0.005    0.005   8.60 0.30 100.0 200.00 0.00 0.2    0.860 1.900  1.4000 
Arp107_9_sbt_disk_2_5      0.005    0.007   8.10 0.30  90.0  30.00 0.30 0.2    1.500 1.900  0.3200 
Arp120_1_sbt_disk_2_5      0.0006   0.0006  7.93 0.06 310.0  40.00 0.20 0.01   0.560 1.200  5.1000 
Arp120_3_sbt_disk_2_5      0.0008   0.0006  7.70 0.20 260.0  50.00 0.22 0.07   0.720 1.100  1.8000 
Arp178_1_sbt_disk_2_5      0.003    0.008   7.90 0.80 100.0 100.00 0.40 0.4    0.760 1.400  1.9000 
Arp178_10_sbt_disk_2_5     0.36     0.02   10.27 0.05 100.0 100.00 0.00 0.003  0.960 3.000  0.7300 
Arp178_11_sbt_disk_2_5     0.003    0.004   8.60 0.30 100.0 200.00 0.00 0.1    1.500 3.200  0.2200 
Arp178_12_sbt_disk_2_5     0.164    0.008   9.93 0.05 100.0 100.00 0.00 0.0003 0.540 1.600  1.2000 
Arp178_13_sbt_disk_2_5     0.91     0.08   10.35 0.07 100.0 100.00 0.00 0.001  2.000 4.300  1.2000 
Arp178_14_sbt_disk_2_5     0.09     0.02    9.41 0.09 100.0 100.00 0.00 0.004  1.500 2.600  1.7000 
Arp178_2_sbt_disk_2_5      0.023    0.003   8.80 0.10 100.0 100.00 0.00 0.0    0.790 1.600  1.8000 
Arp178_3_sbt_disk_2_5      0.007    0.008   8.50 0.60 300.0 200.00 0.30 0.3    1.500 2.600  0.3600 
Arp178_6_sbt_disk_2_5      0.08     0.02    8.90 0.30 370.0  60.00 0.30 0.2    1.600 2.300  6.9000 
Arp178_7_sbt_disk_2_5      0.003    0.001   9.40 0.20 500.0  20.00 0.30 0.3    0.460 1.100  4.7000 
Arp178_8_sbt_disk_2_5      0.004    0.005   8.30 0.40 400.0 100.00 0.40 0.3    2.300 3.200  2.8000 
Arp178_9_sbt_disk_2_5      0.01     0.01    8.60 0.60 300.0 200.00 0.30 0.3    0.990 2.000  0.3800 
Arp181_1_sbt_disk_2_5      0.01     0.01    8.80 0.40 240.0  80.00 0.50 0.3    1.500 1.900  0.3500 
Arp181_2_sbt_disk_2_5      0.011    0.004   8.60 0.20 100.0 200.00 0.00 0.1    1.000 2.700  1.6000 
Arp181_3_sbt_disk_2_5      0.02     0.01    8.60 0.50 200.0 100.00 0.20 0.2    1.500 2.300  0.5100 
Arp181_4_sbt_disk_2_5      0.01     0.008   8.80 0.40 200.0 200.00 0.10 0.2    1.100 2.500  0.1200 
Arp181_5_sbt_disk_2_5      0.115    0.006   9.77 0.05 100.0 100.00 0.00 0.0007 0.590 1.700  6.1000 
Arp181_6_sbt_disk_2_5      0.16     0.01    9.60 0.05 100.0 100.00 0.00 0.0006 0.480 1.800  2.2000 
Arp181_7_sbt_disk_2_5      0.03     0.03    8.70 0.20 220.0  90.00 0.20 0.1    2.000 2.700  5.6000 
Arp181_8_sbt_disk_2_5      0.04     0.02    9.10 0.30 200.0 200.00 0.10 0.2    0.870 1.600  0.8800 
Arp181_9_sbt_disk_2_5      0.06     0.03    8.50 0.10 260.0  70.00 0.21 0.07   0.920 1.500  2.9000 
Arp188_1_sbt_disk_2_5      0.075    0.004   9.26 0.05 100.0 100.00 0.00 0.03   0.470 1.600  2.5000 
Arp188_2_sbt_disk_2_5      0.14     0.01    9.54 0.07 100.0 100.00 0.00 0.03   2.400 3.500  1.5000 
Arp188_3_sbt_disk_2_5      0.028    0.005   9.10 0.10 100.0 100.00 0.00 0.003  0.730 1.400  1.9000 
Arp188_4_sbt_disk_2_5      0.05     0.05    9.90 0.20 100.0 100.00 0.00 0.0005 1.000 2.500  0.1700 
Arp188_5_sbt_disk_2_5      0.17     0.04    8.00 0.50  80.0  40.00 0.40 0.3    1.600 2.500  5.8000 
Arp188_6_sbt_disk_2_5      0.08     0.03    9.01 0.06 380.0  60.00 0.20 0.03   1.700 2.300  3.7000 
Arp188_7_sbt_disk_2_5      0.05     0.03    8.80 0.20 250.0  80.00 0.30 0.2    2.300 2.900  6.0000 
Arp240_1_sbt_disk_2_5      2.2      0.9     9.50 0.40 120.0  50.00 0.50 0.3    2.700 3.600  1.0000 
Arp242_1_sbt_disk_2_5      0.33     0.03    9.91 0.06 100.0 100.00 0.00 0.0    0.680 1.600  1.2000 
Arp244_1_sbt_disk_2_5      4.3      0.7     9.00 0.50  90.0  40.00 0.60 0.3    2.700 4.100  3.5000 
Arp244_2_sbt_disk_2_5      0.5      0.3     9.30 0.30 150.0  50.00 0.60 0.3    1.500 2.100  0.9200 
Arp271_1_sbt_disk_2_5      0.2      0.1     8.40 0.40 190.0  80.00 0.60 0.3    0.860 1.600  0.2800 
Arp271_10_sbt_disk_2_5     0.004    0.002   8.30 0.30 200.0 200.00 0.10 0.1    0.550 1.500  5.3000 
Arp271_2_sbt_disk_2_5      0.02     0.006   7.80 0.40 280.0  90.00 0.50 0.3    0.780 1.300  1.6000 
Arp271_3_sbt_disk_2_5      0.01     0.01    8.30 0.30 200.0  50.00 0.60 0.3    1.600 1.900  2.4000 
Arp271_4_sbt_disk_2_5      0.03     0.01    7.40 0.80  50.0  50.00 0.60 0.3    1.600 2.200  4.2000 
Arp271_5_sbt_disk_2_5      0.06     0.05    8.80 0.30 210.0  50.00 0.70 0.3    1.400 2.000  0.3700 
Arp271_6_sbt_disk_2_5      0.02     0.03    9.10 0.30 260.0  60.00 0.60 0.3    1.500 1.900  0.1900 
Arp271_7_sbt_disk_2_5      0.01     0.01    8.40 0.40  90.0  30.00 0.50 0.3    1.500 1.900  1.0000 
Arp271_8_sbt_disk_2_5      0.1      0.1     8.80 0.40 120.0  60.00 0.50 0.3    1.500 2.000  0.9800 
Arp271_9_sbt_disk_2_5      0.011    0.004   6.90 0.50  28.0   6.00 0.70 0.2    0.870 1.100  1.2000 
Arp279_1_sbt_disk_2_5      0.52     0.04    6.90 0.50  10.0   6.00 0.60 0.3    0.068 0.110  5.3000 
Arp290_1_sbt_disk_2_5      0.032    0.003   9.10 0.40 400.0 200.00 0.16 0.08   0.750 1.500  2.4000 
Arp290_2_sbt_disk_2_5      0.02     0.001   9.12 0.05 500.0  20.00 0.20 0.01   0.800 1.500  5.9000 
Arp290_3_sbt_disk_2_5      0.1      0.03    9.20 0.10 300.0  70.00 0.20 0.01   1.600 2.300  3.6000 
Arp293_1_sbt_disk_2_5      0.2      0.2     9.00 0.60 100.0 100.00 0.60 0.3    2.000 2.800  0.7500 
Arp293_2_sbt_disk_2_5      0.0      0.2     8.50 0.50 200.0 100.00 0.60 0.3    1.900 2.700  2.5000 
Arp293_3_sbt_disk_2_5      0.07     0.08    9.00 1.00 200.0 200.00 0.50 0.4    0.400 0.920  2.6000 
Arp294_2_sbt_disk_2_5      0.1      0.1     9.20 0.40 250.0  80.00 0.40 0.3    2.400 3.400  0.3700 
Arp294_3_sbt_disk_2_5      0.007    0.007   8.70 0.60 300.0 200.00 0.40 0.4    0.650 1.400  1.6000 
Arp295_1_sbt_disk_2_5      0.138    0.007   9.85 0.05 100.0 100.00 0.00 0.0    2.800 4.100  2.8000 
Arp295_2_sbt_disk_2_5      0.005    0.002   8.20 0.10 460.0  50.00 0.22 0.06   1.600 2.100  4.1000 
Arp297N_1_sbt_disk_2_5     0.042    0.002   9.33 0.05 100.0 100.00 0.00 0.0003 0.670 1.600  6.4000 
Arp297S_1_sbt_disk_2_5     0.075    0.004   9.26 0.05 100.0 100.00 0.00 0.0    0.790 1.400  0.7600 
Arp297S_10_sbt_disk_2_5    0.008    0.002   8.30 0.20 100.0 100.00 0.02 0.06   0.620 1.500  2.8000 
Arp297S_2_sbt_disk_2_5     0.008    0.008   8.70 0.10 220.0  40.00 0.21 0.06   1.600 1.900  6.9000 
Arp297S_3_sbt_disk_2_5     0.028    0.001   8.82 0.09 100.0 100.00 0.00 0.03   0.810 1.400  3.4000 
Arp297S_4_sbt_disk_2_5     0.003    0.004   8.10 0.40 110.0  40.00 0.40 0.3    1.600 1.900  1.6000 
Arp297S_5_sbt_disk_2_5     0.067    0.003   9.21 0.05 100.0 100.00 0.00 0.0    0.790 1.400  2.2000 
Arp297S_6_sbt_disk_2_5     0.049    0.002   9.40 0.05 100.0 100.00 0.00 0.0    0.550 1.600  2.5000 
Arp297S_7_sbt_disk_2_5     0.004    0.002   7.80 0.20 170.0  40.00 0.30 0.2    0.760 1.100  6.2000 
Arp297S_8_sbt_disk_2_5     0.0115   0.0006  8.44 0.05 100.0 100.00 0.00 0.0    0.760 1.500  6.1000 
Arp298_1_sbt_disk_2_5      0.68     0.06    7.10 0.50  11.0   4.00 0.60 0.3    1.600 2.200  1.7000 
Arp298_2_sbt_disk_2_5      0.6      0.05    7.50 0.50  27.0   7.00 0.60 0.3    1.600 3.400  7.7000 
Arp298_3_sbt_disk_2_5      0.58     0.05    7.80 0.50  50.0  20.00 0.60 0.3    0.830 1.700  2.3000 
Arp298_4_sbt_disk_2_5      0.004    0.002   9.60 0.30 500.0  20.00 0.30 0.3    1.400 3.200  8.5000 
Arp298_5_sbt_disk_2_5      0.01     0.01    8.50 0.30 200.0  90.00 0.30 0.2    2.200 2.700  0.9800 
Arp34_1_sbt_disk_2_5       0.22     0.03    8.70 0.30 260.0  20.00 0.40 0.2    0.860 1.400  2.1000 
Arp34_10_sbt_disk_2_5      0.0039   0.0005  9.40 0.10 100.0 200.00 0.01 0.04   0.460 1.500  2.0000 
Arp34_2_sbt_disk_2_5       0.03     0.01    9.32 0.07 100.0 100.00 0.00 7e-05  0.120 0.360  3.0000 
Arp34_3_sbt_disk_2_5       0.0073   0.0005  8.56 0.05 100.0 100.00 0.00 0.02   0.760 1.400  6.5000 
Arp34_4_sbt_disk_2_5       0.011    0.001   8.75 0.05 100.0 100.00 0.00 0.02   0.038 0.110  6.3000 
Arp34_5_sbt_disk_2_5       0.08     0.03    9.20 0.08 150.0  20.00 0.20 0.03   1.600 1.900  2.7000 
Arp34_7_sbt_disk_2_5       0.02     0.02    8.00 1.00 300.0 200.00 0.40 0.3    0.360 0.730  0.4400 
Arp34_8_sbt_disk_2_5       0.3      0.1     9.00 0.20 110.0  30.00 0.20 0.1    1.500 2.100  2.6000 
Arp34_9_sbt_disk_2_5       0.004    0.002   8.20 0.10 400.0  90.00 0.21 0.04   0.560 1.400  4.8000 
Arp65_1_sbt_disk_2_5       0.04     0.01    8.70 0.10 240.0  50.00 0.20 0.01   1.600 2.100  4.1000 
Arp82_1_sbt_disk_2_5       0.1      0.2     8.70 0.40  60.0  30.00 0.50 0.3    2.300 2.800  1.1000 
Arp82_2_sbt_disk_2_5       0.2      0.1     9.00 0.30 170.0  50.00 0.40 0.2    1.600 2.000  1.3000 
Arp84_1_sbt_disk_2_5       0.19     0.04    9.80 0.10 100.0 100.00 0.00 0.003  1.500 2.600  1.6000 
Arp84_2_sbt_disk_2_5       0.13     0.06    9.40 0.10 260.0  40.00 0.20 0.03   2.500 3.200  1.8000 
Arp84_3_sbt_disk_2_5       0.21     0.05    9.90 0.10 100.0 100.00 0.00 0.0004 1.200 2.700  1.6000 
Arp84_4_sbt_disk_2_5       0.43     0.06    8.50 0.20 130.0  20.00 0.20 0.02   3.300 4.200  4.7000 
Arp84_5_sbt_disk_2_5       0.33     0.04    9.01 0.09 260.0  20.00 0.21 0.05   2.300 3.400  1.9000 
Arp84_6_sbt_disk_2_5       0.35     0.02    7.40 0.60  11.0   6.00 0.40 0.3    1.600 2.200  3.5000 
Arp84_7_sbt_disk_2_5       0.65     0.04    7.30 0.50  15.1   0.90 0.50 0.3    5.300 5.400  8.6000 
Arp85_1_sbt_disk_2_5       0.06     0.08    8.80 0.10 100.0  70.00 0.20 0.03     ... 2.700  2.6000 
Arp85_2_sbt_disk_2_5       0.1      0.07    8.70 0.20  80.0  20.00 0.22 0.09     ... 2.000  0.6700 
Arp85_3_sbt_disk_2_5       0.16     0.07    8.90 0.30 140.0  60.00 0.30 0.1      ... 2.100  1.7000 
Arp85_4_sbt_disk_2_5       0.19     0.03    9.00 0.10 280.0  40.00 0.22 0.08     ... 2.300  0.4100 
Arp85_5_sbt_disk_2_5       0.08     0.02    8.60 0.20 320.0  60.00 0.30 0.2      ... 2.200  2.2000 
Arp86_13_sbt_disk_2_5      0.002    0.008   8.10 0.30  90.0  10.00 0.80 0.2    1.100 2.000  9.9000 
Arp86_2_sbt_disk_2_5       0.7      0.08    8.60 0.30 130.0  40.00 0.40 0.2    1.400 2.700  7.9000 
Arp86_3_sbt_disk_2_5       0.04     0.03    8.30 0.40 200.0 100.00 0.40 0.3    2.000 2.500  4.5000 
Arp86_4_sbt_disk_2_5       0.033    0.002   9.22 0.05 100.0 100.00 0.00 0.0    0.500 1.600  7.7000 
Arp86_6_sbt_disk_2_5       0.005    0.007   8.50 0.30 220.0  40.00 0.70 0.3    2.300 2.800  3.5000 
Arp87_1_sbt_disk_2_5       0.4      0.3     9.20 0.40 130.0  50.00 0.40 0.2    1.600 2.000  1.5000 
NGC2207_1_sbt_disk_2_5     0.56     0.08    7.70 0.70  40.0  20.00 0.60 0.3      ... 1.700  1.9000 
NGC2207_2_sbt_disk_2_5     0.01     0.02    8.50 0.40  90.0  30.00 0.50 0.3      ... 2.000  2.5000 
NGC2207_3_sbt_disk_2_5     0.7      0.2     7.70 0.50  30.0  10.00 0.60 0.3      ... 1.800  1.5000 
NGC2207_4_sbt_disk_2_5     0.02     0.05    9.20 0.30 200.0  60.00 0.60 0.3      ... 2.100  0.2000 
NGC2207_5_sbt_disk_2_5     0.09     0.03    8.00 0.60  80.0  60.00 0.60 0.3      ... 1.200  1.9000 
NGC2207_6_sbt_disk_2_5     0.1      0.1     8.90 0.50 100.0  50.00 0.60 0.3      ... 2.000  0.3700 
NGC2207_7_sbt_disk_2_5     0.3      0.2     8.60 0.50 100.0  60.00 0.60 0.3      ... 2.200  0.3300 
NGC2207_8_sbt_disk_2_5     0.2      0.2     8.80 0.60 100.0  70.00 0.60 0.3      ... 3.300  0.1100 
NGC2207_9_sbt_disk_2_5     0.08     0.09    8.90 0.40 230.0  80.00 0.60 0.3      ... 2.100  0.1600 
Arp104_2_sbt_nuc_1_0       0.0109   0.0005  9.87 0.05 100.0 100.00 0.00 0.0    0.038 0.074  1.0000 
Arp120_1_sbt_nuc_1_0       0.0132   0.0007  9.95 0.05 100.0 100.00 0.00 0.0    1.000 2.800  1.8000 
Arp120_2_sbt_nuc_1_0       0.0109   0.0005  9.86 0.05 100.0 100.00 0.00 0.0    0.990 2.700  4.3000 
Arp202_1_sbt_nuc_1_0       0.005    0.006   8.50 0.40 100.0  20.00 0.50 0.3    0.590 1.000  1.6000 
Arp202_2_sbt_nuc_1_0       0.002    0.004   7.70 0.20  70.0  10.00 0.90 0.2    0.660 0.960  2.6000 
Arp205_1_sbt_nuc_1_0       0.01     0.02    8.60 0.20 170.0  30.00 0.80 0.2    1.700 3.100  9.3000 
Arp244_1_sbt_nuc_1_0       0.1      0.1     9.10 0.30 120.0  50.00 0.40 0.2    2.600 3.300  2.2000 
Arp244_2_sbt_nuc_1_0       0.03     0.03    9.10 0.30 220.0  50.00 0.50 0.3    2.300 2.800  1.4000 
Arp245_1_sbt_nuc_1_0       4        2       8.00 1.00  20.0  10.00 0.60 0.3    1.500 2.000  2.6000 
Arp253_1_sbt_nuc_1_0       0.014    0.002   7.80 0.20 280.0  50.00 0.20 0.1    0.034 0.081  3.3000 
Arp253_2_sbt_nuc_1_0       0.0003   0.0005  7.70 0.30  99.0   7.00 0.60 0.2    0.510 1.000  4.9000 
Arp261_1_sbt_nuc_1_0       0.001    0.001   7.90 0.40  80.0  10.00 0.70 0.2    0.670 0.950  3.7000 
Arp261_2_sbt_nuc_1_0       0.014    0.002   7.10 0.30  90.0  10.00 0.80 0.2    0.790 1.200  4.3000 
Arp269_1_sbt_nuc_1_0       5e-05    8e-05   7.30 0.30 180.0  30.00 0.80 0.2    0.035 0.048  5.6000 
Arp269_2_sbt_nuc_1_0       0.004    0.003   8.10 0.30 140.0  40.00 0.40 0.3    1.200 2.100  1.4000 
Arp270_1_sbt_nuc_1_0       0.03     0.03    8.60 0.20  60.0  10.00 0.20 0.1    1.500 1.900  0.2400 
Arp270_2_sbt_nuc_1_0       0.6      0.1     8.40 0.60  90.0  30.00 0.70 0.3    2.200 2.400  1.8000 
Arp271_1_sbt_nuc_1_0       0.1      0.1     9.20 0.40 200.0 100.00 0.60 0.3    2.500 3.100  1.9000 
Arp271_2_sbt_nuc_1_0       0.06     0.04    9.70 0.30 100.0 200.00 0.00 0.1    1.500 3.700  1.1000 
Arp279_1_sbt_nuc_1_0       0.02     0.02    9.30 0.20 100.0 100.00 0.00 0.02   1.900 3.800  0.7500 
Arp279_2_sbt_nuc_1_0       0.19     0.03    6.90 0.50  23.0   8.00 0.60 0.3    0.064 0.096  1.1000 
Arp280_1_sbt_nuc_1_0       0.0045   0.0005  7.40 0.20 400.0  20.00 0.50 0.2    0.053 0.066  2.6000 
Arp280_2_sbt_nuc_1_0       0.02     0.01    8.80 0.20 400.0 100.00 0.19 0.06   1.400 2.200  1.1000 
Arp282_1_sbt_nuc_1_0       0.037    0.002  10.39 0.05 100.0 100.00 0.00 0.0    0.920 2.900  1.3000 
Arp282_2_sbt_nuc_1_0       0.22     0.04    9.70 0.10 100.0 100.00 0.01 0.05   0.820 1.400  2.5000 
Arp283_1_sbt_nuc_1_0       7.5      0.5     8.50 0.30  15.0   0.80 0.30 0.2    3.400 6.100  7.1000 
Arp283_2_sbt_nuc_1_0       0.008    0.006   8.65 0.09 160.0  40.00 0.20 0.03   1.600 1.900  6.6000 
Arp284_1_sbt_nuc_1_0       9        1       8.70 0.50  27.0   7.00 0.60 0.3    2.300 3.000  0.2500 
Arp284_2_sbt_nuc_1_0       0.001    0.003   8.30 0.20 380.0  50.00 0.80 0.2    0.028 0.052  0.7200 
Arp285_2_sbt_nuc_1_0       0.2      0.01    9.69 0.05 100.0 100.00 0.00 0.0002 2.900 4.300  6.6000 
Arp290_2_sbt_nuc_1_0       0.019    0.001  10.12 0.05 100.0 100.00 0.00 0.0    0.460 1.600  4.3000 
Arp294_1_sbt_nuc_1_0       0.0111   0.0006  9.87 0.05 100.0 100.00 0.00 0.0    0.031 0.082  1.2000 
Arp294_2_sbt_nuc_1_0       0.35     0.02    9.93 0.05 100.0 100.00 0.00 0.005  2.800 4.300  3.0000 
Arp298_1_sbt_nuc_1_0       21       1       9.00 0.50  10.0   1.00 0.50 0.3    3.100 7.300  9.2000 
Arp72_1_sbt_nuc_1_0        0.7      0.2     8.50 0.40  60.0  20.00 0.80 0.2    1.500 2.200  2.0000 
Arp72_2_sbt_nuc_1_0        0.0004   0.0006  8.00 0.40 100.0  20.00 0.90 0.2    0.510 1.000  3.9000 
Arp82_1_sbt_nuc_1_0        0.02     0.01    9.00 0.10 150.0  30.00 0.21 0.06   1.500 1.900  0.8600 
Arp82_2_sbt_nuc_1_0        0.48     0.08    9.10 0.30 270.0  40.00 0.30 0.2    2.200 4.200  1.6000 
Arp84_1_sbt_nuc_1_0        0.0098   0.0005  9.82 0.05 100.0 100.00 0.00 0.0    0.540 1.500  1.0000 
Arp85_1_sbt_nuc_1_0        0.18     0.05    9.70 0.10 100.0 100.00 0.02 0.06     ... 2.800  1.6000 
Arp85_2_sbt_nuc_1_0        0.0151   0.0008 10.01 0.05 100.0 100.00 0.00 0.0      ... 4.500  7.2000 
Arp89_2_sbt_nuc_1_0        0.06     0.02    8.50 0.20 230.0  50.00 0.23 0.09   1.700 2.200  3.0000 
Arp91_1_sbt_nuc_1_0        1.2      0.1     9.60 0.10 260.0  30.00 0.20 0.1    2.200 4.300  1.6000 
Arp91_2_sbt_nuc_1_0        0.49     0.07    8.90 0.20 190.0  30.00 0.20 0.1    3.400 3.800  0.6200 
NGC2207_1_sbt_nuc_1_0      0.01     0.02    9.40 0.10 100.0 100.00 0.01 0.09     ... 0.077  3.2000 
NGC2207_2_sbt_nuc_1_0      0.026    0.001  10.24 0.05 100.0 100.00 0.00 0.0      ... 1.600  1.4000 
NGC4567_1_sbt_nuc_1_0      0.23     0.09    9.60 0.30 400.0 100.00 0.23 0.09   1.500 2.400  0.9400 
NGC4567_2_sbt_nuc_1_0      0.53     0.03   10.22 0.05 500.0  20.00 0.20 0.01   2.900 4.200  5.4000 
Arp102_1_sbt_nuc_2_5       0.056    0.003  10.57 0.05 100.0 100.00 0.00 0.0    1.000 2.800  1.6000 
Arp102_2_sbt_nuc_2_5       1        2      10.40 0.50 200.0 200.00 0.20 0.3    1.100 2.400  0.4500 
Arp104_1_sbt_nuc_2_5       1.03     0.05   10.39 0.05 100.0 100.00 0.00 0.0    2.900 4.000  4.4000 
Arp104_2_sbt_nuc_2_5       0.024    0.001  10.21 0.05 100.0 100.00 0.00 0.0    0.033 0.078  0.5700 
Arp107_2_sbt_nuc_2_5       0.62     0.03   10.17 0.05 100.0 100.00 0.00 0.01   1.800 3.700  0.8900 
Arp120_1_sbt_nuc_2_5       0.024    0.001  10.21 0.05 100.0 100.00 0.00 0.0    0.510 1.600  2.3000 
Arp120_2_sbt_nuc_2_5       0.0175   0.0009 10.07 0.05 100.0 100.00 0.00 0.0    0.990 2.700  7.6000 
Arp178_1_sbt_nuc_2_5       0.35     0.02   11.38 0.05 100.0 100.00 0.00 0.0    0.510 1.500  0.6500 
Arp178_2_sbt_nuc_2_5       0.036    0.002  10.38 0.05 100.0 100.00 0.00 0.0    0.460 1.500  2.9000 
Arp181_1_sbt_nuc_2_5       0.038    0.002  10.41 0.05 100.0 100.00 0.00 0.0    0.033 0.077  2.5000 
Arp181_2_sbt_nuc_2_5       3.6      0.2    10.23 0.05 300.0  10.00 0.20 0.01   2.800 4.000  3.4000 
Arp188_1_sbt_nuc_2_5       0.051    0.003  10.54 0.05 100.0 100.00 0.00 0.0    0.033 0.080  2.3000 
Arp202_1_sbt_nuc_2_5       0.01     0.02    8.80 0.40 110.0  30.00 0.60 0.3    0.640 0.990  1.2000 
Arp202_2_sbt_nuc_2_5       0.01     0.01    8.50 0.40  67.0   9.00 0.60 0.3    0.730 0.940  1.4000 
Arp205_1_sbt_nuc_2_5       0.4      0.2     9.10 0.50 230.0  60.00 0.50 0.3    1.600 2.500  0.3600 
Arp205_2_sbt_nuc_2_5       0.003    0.001   7.90 0.10 400.0 100.00 0.20 0.1    0.034 0.064  5.2000 
Arp240_1_sbt_nuc_2_5       0.79     0.04   10.28 0.05 100.0 100.00 0.00 0.0    2.800 4.100  5.6000 
Arp240_2_sbt_nuc_2_5       10       1       9.00 0.60  40.0  20.00 0.40 0.3    2.700 5.300  2.6000 
Arp242_1_sbt_nuc_2_5       0.04     0.002  10.44 0.05 100.0 100.00 0.00 0.0    0.460 1.500  1.4000 
Arp244_1_sbt_nuc_2_5       0.9      0.7     9.60 0.30 180.0  90.00 0.30 0.2    1.900 2.600  0.9300 
Arp244_2_sbt_nuc_2_5       0.3      0.3     9.50 0.30 260.0  90.00 0.70 0.3    2.300 3.100  2.7000 
Arp245_1_sbt_nuc_2_5       2.6      0.9     8.90 0.80  50.0  30.00 0.60 0.3    1.800 2.300  0.5400 
Arp245_2_sbt_nuc_2_5       1.3      0.1    10.50 0.10 100.0 200.00 0.01 0.05   2.900 4.200  7.2000 
Arp24_1_sbt_nuc_2_5        0.005    0.001   8.10 0.20 400.0 100.00 0.30 0.1    0.036 0.063  3.0000 
Arp24_2_sbt_nuc_2_5        0.02     0.02    9.00 0.30 100.0  20.00 0.30 0.2    0.710 0.960  1.1000 
Arp253_1_sbt_nuc_2_5       0.017    0.005   8.40 0.30 250.0  50.00 0.30 0.2    0.034 0.067  2.2000 
Arp256_1_sbt_nuc_2_5       38       6       9.20 0.40  20.0   5.00 0.60 0.3    4.100 4.400  2.2000 
Arp256_2_sbt_nuc_2_5       0.3      0.2     9.60 0.20 140.0  50.00 0.20 0.03   1.600 2.000  1.6000 
Arp261_1_sbt_nuc_2_5       0.005    0.008   8.40 0.40 100.0  20.00 0.60 0.3    0.580 1.000  1.4000 
Arp261_2_sbt_nuc_2_5       0.0006   0.0009  7.50 0.20  78.0   9.00 0.90 0.2    0.660 0.960  5.6000 
Arp269_1_sbt_nuc_2_5       0.0001   0.0001  7.70 0.10 230.0  30.00 0.90 0.1    0.480 1.100  6.2000 
Arp269_2_sbt_nuc_2_5       0.002    0.003   8.70 0.40 100.0  20.00 0.50 0.3    1.000 2.100  1.5000 
Arp270_1_sbt_nuc_2_5       0.7      0.09    9.10 0.30 220.0  40.00 0.30 0.2    0.910 1.300  0.9200 
Arp270_2_sbt_nuc_2_5       0.1      0.1     8.80 0.50  60.0  20.00 0.60 0.3    1.600 1.900  0.9400 
Arp271_1_sbt_nuc_2_5       0.3      0.3     9.50 0.40 300.0 100.00 0.60 0.3    1.900 2.700  0.3700 
Arp271_2_sbt_nuc_2_5       0.2      0.2     9.90 0.30 300.0 200.00 0.20 0.2    1.600 3.500  0.1500 
Arp279_1_sbt_nuc_2_5       0.13     0.05    9.70 0.20 100.0 200.00 0.00 0.1    1.700 3.600  0.4500 
Arp279_2_sbt_nuc_2_5       0.45     0.09    7.80 0.50  50.0  20.00 0.60 0.3    0.060 0.086  1.6000 
Arp280_1_sbt_nuc_2_5       0.008    0.001   8.08 0.07 470.0  50.00 0.20 0.02   0.046 0.071  3.5000 
Arp280_2_sbt_nuc_2_5       0.09     0.01    9.20 0.30 300.0 200.00 0.10 0.1    1.100 1.400  0.8400 
Arp282_1_sbt_nuc_2_5       0.09     0.005  10.79 0.05 100.0 100.00 0.00 0.0    1.600 4.400  0.6800 
Arp282_2_sbt_nuc_2_5       0.53     0.05   10.10 0.06 100.0 100.00 0.00 0.03   0.810 1.400  1.8000 
Arp283_1_sbt_nuc_2_5       1.9      0.2     9.70 0.20 280.0  20.00 0.40 0.2    3.000 4.000  9.3000 
Arp283_2_sbt_nuc_2_5       0.07     0.03    9.00 0.50 300.0 200.00 0.40 0.3    0.820 1.500  6.7000 
Arp284_1_sbt_nuc_2_5       7        2       9.40 0.40  60.0  30.00 0.30 0.2    1.900 2.700  1.5000 
Arp284_2_sbt_nuc_2_5       0.003    0.007   8.70 0.20 390.0  50.00 0.80 0.2    0.027 0.053  0.4300 
Arp285_1_sbt_nuc_2_5       1.71     0.09    9.90 0.05 300.0  20.00 0.20 0.02   2.900 4.000  3.5000 
Arp285_2_sbt_nuc_2_5       0.09     0.09    9.80 0.20 200.0  40.00 0.21 0.06   2.700 3.200  2.1000 
Arp290_2_sbt_nuc_2_5       0.033    0.002  10.35 0.05 100.0 100.00 0.00 0.0    0.460 1.600  3.9000 
Arp293_1_sbt_nuc_2_5       4        2       9.40 0.80  40.0  40.00 0.60 0.3    2.700 3.400  0.2600 
Arp293_2_sbt_nuc_2_5       4        2       9.20 0.80  80.0  60.00 0.60 0.3    1.900 2.900  0.2500 
Arp294_1_sbt_nuc_2_5       0.2      0.1    10.20 0.10 100.0 100.00 0.00 0.008  0.970 2.200  0.6100 
Arp294_2_sbt_nuc_2_5       0.4      0.1    10.10 0.30 200.0 200.00 0.10 0.2    2.500 3.900  0.4800 
Arp295_1_sbt_nuc_2_5       6        1       9.30 0.30  80.0  20.00 0.21 0.05   3.500 4.500  4.9000 
Arp295_2_sbt_nuc_2_5       0.033    0.002  10.34 0.05 100.0 100.00 0.00 0.0    1.500 2.500  0.8200 
Arp297N_1_sbt_nuc_2_5      7        2       9.90 0.20 120.0  30.00 0.22 0.09   3.100 4.000  6.0000 
Arp297N_2_sbt_nuc_2_5      0.0174   0.0009 10.07 0.05 100.0 100.00 0.00 0.0    0.032 0.078  3.5000 
Arp297S_1_sbt_nuc_2_5      0.027    0.001  10.27 0.05 100.0 100.00 0.00 0.0    0.025 0.085  1.6000 
Arp297S_2_sbt_nuc_2_5      1.0      0.1     9.40 0.20 250.0  20.00 0.30 0.2    3.000 3.800  0.9600 
Arp298_1_sbt_nuc_2_5       99       5       9.50 0.50  10.1   0.70 0.50 0.3    3.500 4.100  7.2000 
Arp298_2_sbt_nuc_2_5       1.4      0.2     9.90 0.40 290.0  60.00 0.18 0.05   2.900 4.000  7.4000 
Arp34_1_sbt_nuc_2_5        0.1      0.1     9.40 0.20 370.0  80.00 0.30 0.2    1.600 3.000  1.7000 
Arp34_2_sbt_nuc_2_5        0.037    0.002  10.39 0.05 100.0 100.00 0.00 0.0008 0.610 1.400  1.1000 
Arp72_1_sbt_nuc_2_5        1.4      0.4     9.20 0.30 120.0  50.00 0.40 0.3    1.500 2.300  1.0000 
Arp72_2_sbt_nuc_2_5        0.001    0.002   8.40 0.50 100.0  20.00 0.70 0.3    0.560 0.990  1.9000 
Arp82_1_sbt_nuc_2_5        0.02     0.04    9.20 0.40 130.0  30.00 0.50 0.3    1.500 1.800  1.1000 
Arp82_2_sbt_nuc_2_5        0.16     0.08    9.70 0.20 450.0  60.00 0.30 0.2    2.700 3.500  1.4000 
Arp84_1_sbt_nuc_2_5        0.024    0.001  10.22 0.05 100.0 100.00 0.00 0.0    0.470 1.600  4.6000 
Arp84_2_sbt_nuc_2_5        3.4      0.2     9.76 0.08 200.0  10.00 0.20 0.03   2.200 4.400  4.2000 
Arp85_1_sbt_nuc_2_5        0.2      0.2     9.80 0.30 220.0  90.00 0.20 0.08     ... 2.800  1.2000 
Arp85_2_sbt_nuc_2_5        0.03     0.002  10.30 0.06 100.0 100.00 0.00 0.0      ... 2.500  1.6000 
Arp87_1_sbt_nuc_2_5        0.5      0.2    10.00 0.30 200.0 100.00 0.10 0.1    1.600 2.600  2.7000 
Arp87_2_sbt_nuc_2_5        7        1       9.70 0.30 160.0  40.00 0.40 0.2    2.800 4.300  1.0000 
Arp89_2_sbt_nuc_2_5        0.02     0.01    8.90 0.10 190.0  40.00 0.21 0.06   1.500 1.900  0.9300 
Arp91_1_sbt_nuc_2_5        1.5      0.3     9.80 0.30 310.0  50.00 0.30 0.2    2.300 4.200  1.7000 
Arp91_2_sbt_nuc_2_5        0.3      0.2     9.50 0.20 160.0  50.00 0.20 0.1    2.600 3.100  0.8200 
NGC2207_1_sbt_nuc_2_5      0.2      0.3     9.90 0.50 300.0 200.00 0.40 0.3      ... 3.100  0.3200 
NGC2207_2_sbt_nuc_2_5      0.046    0.002  10.50 0.05 100.0 100.00 0.00 0.0      ... 1.600  0.8400 
NGC4567_1_sbt_nuc_2_5      0.7      0.3    10.30 0.10 370.0  90.00 0.22 0.08   1.600 2.200  0.5400 
NGC4567_2_sbt_nuc_2_5      2.7      0.6    10.70 0.30 300.0 200.00 0.10 0.1    2.900 3.800  0.8200 
Arp104_10_sbt_tail_1_0     0.001    0.001   8.30 0.10 100.0 100.00 0.00 0.0    0.920 2.100  1.4000 
Arp104_2_sbt_tail_1_0      0.002    0.001   8.00 0.50 300.0 200.00 0.20 0.3    1.400 3.300  2.5000 
Arp104_3_sbt_tail_1_0      0.0006   0.0004  7.60 0.20 100.0 100.00 0.00 0.007  1.000 2.400  3.0000 
Arp104_4_sbt_tail_1_0      0.0018   0.0005  7.80 0.10 100.0 100.00 0.00 0.005  0.630 1.600  3.4000 
Arp104_6_sbt_tail_1_0      0.0002   0.0002  7.70 0.10 100.0 100.00 0.00 0.0005 2.100 3.800  0.9800 
Arp104_8_sbt_tail_1_0      0.002    0.004   7.00 3.00 100.0 100.00 0.50 0.3    1.900 3.100  0.5200 
Arp120_10_sbt_tail_1_0     0.0005   0.0001  7.20 0.10 100.0 100.00 0.00 0.0    0.051 0.087  5.0000 
Arp120_3_sbt_tail_1_0      0.0003   0.0001  5.60 0.70 120.0  80.00 0.60 0.3    1.300 1.200  0.2900 
Arp120_6_sbt_tail_1_0      0.0002   0.0003  5.80 0.50  40.0  10.00 0.50 0.3    4.100 3.400  9.7000 
Arp120_7_sbt_tail_1_0      0.0009   7e-05   7.35 0.06 100.0 100.00 0.00 0.0    0.810 1.700  8.4000 
Arp120_8_sbt_tail_1_0      7e-06    3e-06   6.81 0.05 250.0  10.00 0.20 0.01   0.470 1.100  4.8000 
Arp120_9_sbt_tail_1_0      0.00051  3e-05   7.41 0.05 100.0 100.00 0.00 0.0    0.050 0.081  4.1000 
Arp244_1_sbt_tail_1_0      0.0002   0.0004  6.00 0.50  60.0  20.00 0.70 0.3    0.790 0.970  7.0000 
Arp244_3_sbt_tail_1_0      0.0001   0.0003  6.60 0.40 120.0  40.00 0.50 0.3    0.680 0.990  3.3000 
Arp244_4_sbt_tail_1_0      0.0001   0.0003  6.20 0.50 110.0  50.00 0.60 0.3    0.630 1.100  2.8000 
Arp244_5_sbt_tail_1_0      0.003    0.002   6.90 0.40 240.0  80.00 0.60 0.3    0.860 1.500  3.7000 
Arp244_6_sbt_tail_1_0      0.0015   0.0008  6.40 0.70 100.0 100.00 0.60 0.3    1.500 2.600  0.0510 
Arp244_7_sbt_tail_1_0      0.0033   0.0003  7.20 0.30 400.0  20.00 0.80 0.2    1.700 2.500  5.7000 
Arp245_2_sbt_tail_1_0      0.0006   0.0002  6.10 0.50  30.0   3.00 0.70 0.3    1.700 2.000  5.4000 
Arp245_3_sbt_tail_1_0      0.015    0.003   7.50 0.40 240.0  50.00 0.40 0.3    1.700 2.400  3.9000 
Arp245_4_sbt_tail_1_0      0.001    0.001   7.40 0.40 120.0  40.00 0.50 0.3    2.400 2.800  1.2000 
Arp245_5_sbt_tail_1_0      0.0001   0.0002  6.60 0.50  70.0  10.00 0.50 0.3    1.500 1.900  5.7000 
Arp261_1_sbt_tail_1_0      0.0001   0.0003  6.50 0.30 100.0  10.00 0.60 0.2    0.560 1.000  3.4000 
Arp261_2_sbt_tail_1_0      0.0037   0.0002  5.60 0.40  15.0   1.00 0.70 0.3    0.045 0.098  8.0000 
Arp261_3_sbt_tail_1_0      3e-05    6e-05   6.60 0.40  90.0  10.00 0.70 0.3    0.630 0.960  8.2000 
Arp261_4_sbt_tail_1_0      0.103    0.007   6.50 0.40  22.0   3.00 0.70 0.2    1.500 1.700  8.7000 
Arp261_5_sbt_tail_1_0      0.0001   0.0001  6.90 0.40 300.0 100.00 0.60 0.3    0.540 1.100  0.3500 
Arp261_6_sbt_tail_1_0      0.0001   0.0001  7.00 0.40  98.0   8.00 0.60 0.3    0.570 1.000  2.4000 
Arp261_8_sbt_tail_1_0      0.0005   0.0007  6.60 0.50  90.0  30.00 0.40 0.3    0.780 0.990  3.2000 
Arp261_9_sbt_tail_1_0      0.0001   0.0001  6.60 0.40  60.0  20.00 0.30 0.2    0.730 0.940  3.6000 
Arp269_1_sbt_tail_1_0      0.0023   0.0009  6.30 0.40  30.0  20.00 0.70 0.2    1.000 1.100  3.6000 
Arp270_1_sbt_tail_1_0      1e-05    1e-05   7.20 0.10 500.0  20.00 0.90 0.1    0.470 1.100  8.7000 
Arp270_2_sbt_tail_1_0      1e-05    2e-05   7.20 0.10 500.0  20.00 0.90 0.1    0.460 1.100  5.8000 
Arp270_3_sbt_tail_1_0      0.0001   0.0001  7.30 0.40 230.0  30.00 0.60 0.3    0.550 1.000  3.5000 
Arp270_4_sbt_tail_1_0      0.002    0.002   6.80 0.50  40.0  10.00 0.60 0.3    1.600 1.900  0.7800 
Arp270_5_sbt_tail_1_0      0.003    0.008   5.10 0.50  19.0   8.00 0.70 0.3    1.200 1.300  7.1000 
Arp270_6_sbt_tail_1_0      0.036    0.008   6.50 0.40  30.0  10.00 0.70 0.2    1.100 1.600  3.1000 
Arp270_7_sbt_tail_1_0      0.004    0.003   7.10 0.30 260.0  90.00 0.80 0.2    1.500 2.700  2.0000 
Arp270_8_sbt_tail_1_0      0.05     0.01    6.80 0.50  30.0  10.00 0.40 0.3    0.990 1.700  2.2000 
Arp271_1_sbt_tail_1_0      0.001    0.002   5.40 0.80  80.0  60.00 0.60 0.3    0.880 1.600  5.5000 
Arp271_2_sbt_tail_1_0      0.0031   0.0007  5.90 0.60  80.0  40.00 0.60 0.3    0.920 1.400  3.8000 
Arp271_3_sbt_tail_1_0      0.0016   0.0007  6.00 0.70 100.0  70.00 0.60 0.3    0.970 1.400  1.2000 
Arp271_4_sbt_tail_1_0      5e-05    8e-05   6.60 0.30  70.0  10.00 0.80 0.2    0.700 0.940  6.6000 
Arp271_5_sbt_tail_1_0      0.01     0.004   7.80 0.30 260.0  50.00 0.50 0.3    1.600 2.300  5.9000 
Arp271_8_sbt_tail_1_0      0.001    0.002   5.90 0.70  80.0  50.00 0.60 0.3    0.740 1.200  0.4500 
Arp271_9_sbt_tail_1_0      0.007    0.003   6.80 0.80 140.0  90.00 0.50 0.3    1.900 2.400  0.9800 
Arp283_2_sbt_tail_1_0      0.0002   0.0004  7.10 0.30 150.0  30.00 0.70 0.2    0.680 0.970  6.8000 
Arp283_3_sbt_tail_1_0      0.009    0.004   7.80 0.30 280.0  80.00 0.40 0.2    1.600 2.100  6.0000 
Arp284_2_sbt_tail_1_0      0.0002   0.0003  6.90 0.60 130.0  90.00 0.50 0.3    1.600 2.500  2.8000 
Arp284_3_sbt_tail_1_0      0.0004   0.0004  6.30 0.40  41.0   6.00 0.70 0.2    0.770 0.950  5.4000 
Arp284_4_sbt_tail_1_0      0.015    0.007   7.50 0.40  30.0   2.00 0.70 0.2    0.790 1.000  4.0000 
Arp284_5_sbt_tail_1_0      0.0002   0.0003  6.70 0.40  60.0  10.00 0.40 0.3    0.680 0.970  4.0000 
Arp284_6_sbt_tail_1_0      0.003    0.001   6.00 0.40  20.0   2.00 0.70 0.2    1.000 1.200  6.7000 
Arp284_7_sbt_tail_1_0      0.002    0.001   6.60 0.50 100.0  50.00 0.50 0.3    0.680 1.200  9.2000 
Arp284_8_sbt_tail_1_0      0.006    0.002   6.30 0.50  60.0  20.00 0.60 0.3    0.900 1.300  1.5000 
Arp285_1_sbt_tail_1_0      0.0001   0.0001  7.10 0.40  90.0  10.00 0.60 0.3    1.400 1.900  3.2000 
Arp285_2_sbt_tail_1_0      0.0012   0.0005  7.40 0.10 160.0  20.00 0.21 0.06   0.800 1.000  5.4000 
Arp285_3_sbt_tail_1_0      0.007    0.002   5.70 0.40  30.0  10.00 0.70 0.2    1.300 1.600  8.1000 
Arp290_1_sbt_tail_1_0      0.0016   0.0005  7.90 0.20 200.0 200.00 0.10 0.1    0.820 1.600  2.6000 
Arp290_2_sbt_tail_1_0      0.0007   0.0009  7.90 0.20 100.0 100.00 0.00 0.005  1.400 2.900  1.3000 
Arp294_2_sbt_tail_1_0      0.0001   0.0002  7.60 0.30 490.0  30.00 0.70 0.2    0.550 1.100  1.6000 
Arp298_1_sbt_tail_1_0      0.02     0.01    6.80 0.60 100.0  60.00 0.60 0.3    1.600 2.200  4.4000 
Arp298_2_sbt_tail_1_0      0.008    0.003   7.20 0.40 190.0  70.00 0.50 0.3    1.600 2.300  1.9000 
Arp72_1_sbt_tail_1_0       0.001    0.002   7.40 0.30  48.0   7.00 0.80 0.2    0.710 0.940  2.5000 
Arp72_10_sbt_tail_1_0      0.03     0.03    7.70 0.40  80.0  40.00 0.40 0.3    2.100 2.700  2.0000 
Arp72_11_sbt_tail_1_0      0.018    0.008   6.80 0.50  40.0  20.00 0.70 0.3    0.830 1.200  1.4000 
Arp72_12_sbt_tail_1_0      0.02     0.02    7.00 0.50  60.0  20.00 0.60 0.3    1.200 1.800  1.2000 
Arp72_13_sbt_tail_1_0      0.002    0.003   6.30 0.60  50.0  20.00 0.70 0.3    1.200 2.100  0.4700 
Arp72_14_sbt_tail_1_0      0.0002   0.0004  6.70 0.40 100.0  40.00 0.70 0.2    0.770 1.900  3.3000 
Arp72_15_sbt_tail_1_0      0.022    0.004   7.10 0.50 140.0  50.00 0.60 0.3    0.740 1.500  1.2000 
Arp72_16_sbt_tail_1_0      0.0009   0.0005  6.10 0.40  30.0   4.00 0.60 0.3    0.790 1.000  6.7000 
Arp72_2_sbt_tail_1_0       0.09     0.04    6.80 0.60  30.0  20.00 0.60 0.3    1.100 1.600  3.4000 
Arp72_3_sbt_tail_1_0       0.008    0.001   6.80 0.40 170.0  50.00 0.60 0.3    0.700 1.300  0.2000 
Arp72_4_sbt_tail_1_0       0.14     0.02    6.60 0.50  18.0   4.00 0.60 0.3    1.300 1.800  2.9000 
Arp72_5_sbt_tail_1_0       0.005    0.002   7.30 0.40 180.0  50.00 0.50 0.3    0.730 1.100  2.3000 
Arp72_6_sbt_tail_1_0       0.008    0.009   7.40 0.40  80.0  30.00 0.70 0.2    1.200 2.100  3.8000 
Arp72_7_sbt_tail_1_0       0.021    0.002   7.40 0.40 200.0  20.00 0.40 0.2    0.870 1.400  7.4000 
Arp72_8_sbt_tail_1_0       0.08     0.02    7.10 0.50  50.0  20.00 0.40 0.3    0.830 1.600  1.5000 
Arp72_9_sbt_tail_1_0       0.07     0.01    7.40 0.40  70.0  20.00 0.40 0.3    1.800 2.600  1.2000 
Arp82_1_sbt_tail_1_0       0.0006   0.0004  5.90 0.50  29.0   4.00 0.50 0.3    0.780 1.100  9.3000 
Arp82_10_sbt_tail_1_0      0.15     0.03    6.70 0.50  12.0   2.00 0.60 0.3    1.300 2.200  3.6000 
Arp82_11_sbt_tail_1_0      0.001    0.002   6.90 0.40  70.0  20.00 0.70 0.2    0.900 1.700  2.9000 
Arp82_12_sbt_tail_1_0      0.003    0.005   7.10 0.50  50.0  20.00 0.50 0.3    2.300 2.800  0.5700 
Arp82_13_sbt_tail_1_0      0.0027   0.0007  6.60 0.20  24.0   2.00 0.20 0.1    0.860 1.200  8.8000 
Arp82_16_sbt_tail_1_0      0.0001   0.0005  6.10 0.20  80.0  10.00 0.80 0.2    0.510 1.100  1.8000 
Arp82_17_sbt_tail_1_0      0.0024   0.0008  6.00 0.40  22.0   3.00 0.70 0.2    0.890 1.100  5.3000 
Arp82_2_sbt_tail_1_0       0.0029   0.0008  6.00 0.60  70.0  30.00 0.60 0.3    0.850 1.300  0.1900 
Arp82_3_sbt_tail_1_0       0.015    0.002   6.40 0.30  70.0  20.00 0.80 0.2    0.750 1.600  4.3000 
Arp82_4_sbt_tail_1_0       0.001    0.003   6.30 0.50  31.0   5.00 0.60 0.3    0.810 1.000  0.7100 
Arp82_5_sbt_tail_1_0       0.15     0.01    6.40 0.50  10.0   0.50 0.60 0.3    1.200 2.300  3.0000 
Arp82_6_sbt_tail_1_0       0.001    0.001   6.70 0.50 120.0  80.00 0.60 0.3    1.800 3.100  5.2000 
Arp82_7_sbt_tail_1_0       0.001    0.002   6.50 0.50  50.0  10.00 0.60 0.3    1.500 1.900  0.5500 
Arp82_8_sbt_tail_1_0       0.01     0.005   6.90 0.50  50.0  20.00 0.60 0.3    0.730 1.200  0.8700 
Arp82_9_sbt_tail_1_0       0.04     0.01    6.70 0.60  40.0  20.00 0.50 0.3    1.000 1.800  1.1000 
Arp84_1_sbt_tail_1_0       0.0001   0.0002  6.70 0.40 170.0  80.00 0.50 0.3    1.300 1.900  1.4000 
Arp84_2_sbt_tail_1_0       0.0      0.001   6.50 0.50  50.0  20.00 0.60 0.3    1.400 1.900  2.4000 
Arp84_3_sbt_tail_1_0       0.001    0.002   7.00 1.00 200.0 200.00 0.50 0.4    1.500 2.700  0.4300 
Arp84_4_sbt_tail_1_0       0.029    0.004   7.20 0.50 110.0  40.00 0.50 0.3    1.700 2.400  1.8000 
Arp84_5_sbt_tail_1_0       0.0005   0.0007  6.70 0.50 140.0  80.00 0.40 0.3    1.200 1.600  1.7000 
Arp84_6_sbt_tail_1_0       0.0015   0.0005  6.00 6.00  50.0  30.00 0.60 0.3    1.100 1.600  0.2800 
Arp85_1_sbt_tail_1_0       0.00029  2e-05   6.86 0.08 100.0 100.00 0.00 0.0001   ... 3.100  1.3000 
Arp85_10_sbt_tail_1_0      7e-05    1e-05   6.70 0.20 490.0  30.00 0.25 0.09     ... 1.600  6.6000 
Arp85_11_sbt_tail_1_0      3.4e-05  6e-06   7.48 0.05 400.0  20.00 0.20 0.03     ... 1.100  5.0000 
Arp85_12_sbt_tail_1_0      3e-05    5e-05   7.00 0.40 300.0 200.00 0.10 0.2      ... 3.300  1.3000 
Arp85_14_sbt_tail_1_0      2.9e-05  1e-06   7.29 0.05 100.0 100.00 0.00 0.0      ... 1.500  8.7000 
Arp85_15_sbt_tail_1_0      0.009    0.002   8.70 0.20 200.0 200.00 0.03 0.07     ... 1.700  3.8000 
Arp85_16_sbt_tail_1_0      0.001    0.003   4.00 2.00  30.0  40.00 0.60 0.3      ... 4.200  2.2000 
Arp85_17_sbt_tail_1_0      0.0157   0.0008  8.58 0.05 100.0 100.00 0.00 0.0      ... 2.800  9.8000 
Arp85_18_sbt_tail_1_0      0.00012  4e-05   6.90 0.20 500.0  20.00 0.40 0.1      ... 1.500  7.5000 
Arp85_19_sbt_tail_1_0      0.013    0.007   6.50 0.40  70.0  30.00 0.60 0.3      ... 2.700  1.9000 
Arp85_2_sbt_tail_1_0       4.4e-05  2e-06   7.48 0.05 100.0 100.00 0.00 0.0      ... 1.400  3.6000 
Arp85_20_sbt_tail_1_0      0.013    0.007   6.60 0.50  22.0   6.00 0.60 0.3      ... 3.600  1.7000 
Arp85_23_sbt_tail_1_0      0.0009   0.0002  5.20 0.60  19.0   5.00 0.60 0.3      ... 1.500  6.7000 
Arp85_24_sbt_tail_1_0      0.0002   0.0002  5.20 0.60  60.0  40.00 0.60 0.3      ... 3.200  8.6000 
Arp85_25_sbt_tail_1_0      0.0006   0.0004  6.00 0.50  30.0   4.00 0.60 0.3      ... 2.900  5.4000 
Arp85_26_sbt_tail_1_0      6e-05    3e-05   6.40 0.20 370.0  90.00 0.20 0.1      ... 1.400  1.5000 
Arp85_4_sbt_tail_1_0       6e-05    3e-05   6.68 0.07 500.0  20.00 0.20 0.01     ... 2.700  5.9000 
Arp85_6_sbt_tail_1_0       0.0      0.001   6.00 3.00 100.0 100.00 0.60 0.3      ... 3.300  0.6300 
Arp86_1_sbt_tail_1_0       0.0001   0.0003  6.90 0.30  97.0   7.00 0.70 0.2    0.560 1.000  7.4000 
Arp86_10_sbt_tail_1_0      0.02     0.01    6.20 0.80  20.0  30.00 0.60 0.3    0.140 0.280  0.8900 
Arp86_11_sbt_tail_1_0      0.0      0.01    7.60 0.40 400.0 100.00 0.70 0.2    0.450 0.940  1.2000 
Arp86_12_sbt_tail_1_0      0.008    0.004   5.90 0.60  40.0  20.00 0.70 0.3    1.000 1.500  0.3700 
Arp86_14_sbt_tail_1_0      0.0001   0.0004  7.10 0.20  95.0   8.00 0.80 0.2    1.700 3.100  8.7000 
Arp86_15_sbt_tail_1_0      0.15     0.01    5.40 0.40   1.0   0.30 0.60 0.3    0.077 0.110  3.8000 
Arp86_18_sbt_tail_1_0      0.01     0.01    7.80 0.80 200.0 200.00 0.30 0.4    0.920 1.900  0.4900 
Arp86_19_sbt_tail_1_0      0.0025   0.0007  6.40 0.40 140.0  50.00 0.60 0.3    0.760 1.200  5.1000 
Arp86_2_sbt_tail_1_0       0.001    0.001   6.80 0.40 120.0  60.00 0.70 0.3    0.490 1.100  5.5000 
Arp86_20_sbt_tail_1_0      0.0001   0.0006  7.20 0.20  95.0   7.00 0.90 0.2    0.490 1.100  3.4000 
Arp86_21_sbt_tail_1_0      0.2      0.03    6.00 2.00   0.0  10.00 0.60 0.3    1.100 2.400  3.8000 
Arp86_24_sbt_tail_1_0      0.0002   0.0002  7.40 0.20  98.0   5.00 0.70 0.2    0.920 2.200  5.3000 
Arp86_3_sbt_tail_1_0       0.05     0.08    6.70 0.60 200.0 100.00 0.70 0.3    0.730 1.600  4.3000 
Arp86_5_sbt_tail_1_0       0.0004   0.0008  7.40 0.40  80.0  20.00 0.70 0.3    0.630 1.000  5.7000 
Arp86_6_sbt_tail_1_0       0.0001   0.0001  7.10 0.30  98.0   5.00 0.70 0.2    0.620 0.990  7.4000 
Arp86_7_sbt_tail_1_0       0.01     0.04    6.60 0.40  90.0  20.00 0.70 0.2    0.610 1.100  8.3000 
Arp86_9_sbt_tail_1_0       0.0      0.0002  6.70 0.20  95.0   8.00 0.80 0.2    0.950 2.100  6.8000 
Arp89_1_sbt_tail_1_0       0.00122  6e-05   7.47 0.05 100.0 100.00 0.00 0.0    0.790 1.600  2.2000 
Arp89_10_sbt_tail_1_0      0.00163  8e-05   7.59 0.05 100.0 100.00 0.00 0.0    0.830 1.600  2.5000 
Arp89_11_sbt_tail_1_0      0.001    0.0004  7.40 0.30 200.0 200.00 0.10 0.2    1.100 1.600  2.6000 
Arp89_13_sbt_tail_1_0      4e-05    3e-05   7.60 0.30 380.0  60.00 0.30 0.2    0.460 1.100  5.8000 
Arp89_14_sbt_tail_1_0      0.0002   0.0005  6.60 0.30 160.0  40.00 0.70 0.2    0.680 1.000  2.6000 
Arp89_15_sbt_tail_1_0      0.0004   0.0002  7.00 0.30 400.0 100.00 0.30 0.2    1.000 1.400  5.9000 
Arp89_3_sbt_tail_1_0       0.00072  5e-05   7.24 0.07 100.0 100.00 0.00 0.01   0.780 1.400  0.6900 
Arp89_4_sbt_tail_1_0       0.0005   0.0002  7.20 0.20 480.0  90.00 0.19 0.04   0.066 0.160  2.0000 
Arp89_9_sbt_tail_1_0       0.00102  5e-05   7.72 0.05 100.0 100.00 0.00 0.0    0.850 1.400  3.2000 
Arp91_1_sbt_tail_1_0       0.00016  9e-05   6.80 0.10  80.0  10.00 0.21 0.07   0.810 0.960  5.9000 
Arp91_2_sbt_tail_1_0       0.0002   0.0003  6.80 0.40 300.0 100.00 0.40 0.3    1.500 2.100  0.0150 
NGC2207_1_sbt_tail_1_0     0.3      0.2     6.40 0.50   7.0   3.00 0.60 0.3      ... 2.200  0.5600 
NGC2207_10_sbt_tail_1_0    0.002    0.001   7.80 0.30 200.0 200.00 0.20 0.3      ... 1.500  3.0000 
NGC2207_11_sbt_tail_1_0    0.0003   0.0006  7.00 0.30  70.0  20.00 0.70 0.2      ... 0.990  0.5300 
NGC2207_12_sbt_tail_1_0    0.001    0.001   6.40 0.50  80.0  30.00 0.60 0.3      ... 1.100  5.2000 
NGC2207_13_sbt_tail_1_0    0.028    0.008   7.20 0.50 130.0  60.00 0.60 0.3      ... 1.300  1.7000 
NGC2207_14_sbt_tail_1_0    4e-05    7e-05   7.30 0.40 300.0 100.00 0.70 0.3      ... 1.100  5.6000 
NGC2207_2_sbt_tail_1_0     3        2       7.50 0.40   4.9   0.70 0.50 0.3      ... 4.300  0.7400 
NGC2207_3_sbt_tail_1_0     0.13     0.02    6.60 0.50  16.0   4.00 0.60 0.3      ... 3.400  0.9600 
NGC2207_4_sbt_tail_1_0     0.07     0.03    7.20 0.50  40.0  20.00 0.60 0.3      ... 1.300  3.9000 
NGC2207_6_sbt_tail_1_0     0.0004   0.0007  7.40 0.40 100.0  20.00 0.50 0.3      ... 1.000  8.1000 
NGC2207_7_sbt_tail_1_0     0.2      0.2     6.10 0.60  10.0  10.00 0.70 0.3      ... 0.710  6.8000 
NGC2207_8_sbt_tail_1_0     0.02     0.01    6.10 0.60  20.0  10.00 0.60 0.3      ... 1.700  0.0560 
Arp102_2_sbt_tail_2_5      0.01     0.03    7.90 0.70 200.0 200.00 0.30 0.4    1.400 2.500  0.2500 
Arp102_3_sbt_tail_2_5      0.05     0.04    8.00 1.00  80.0  90.00 0.50 0.3    0.210 0.480  2.4000 
Arp102_4_sbt_tail_2_5      0.03     0.07    8.40 0.60 200.0 200.00 0.30 0.3    1.300 2.400  0.0310 
Arp102_5_sbt_tail_2_5      0.006    0.005   8.30 0.40 200.0 200.00 0.10 0.3    1.700 3.400  0.4600 
Arp102_6_sbt_tail_2_5      0.01     0.03    8.20 0.50 200.0 200.00 0.20 0.3    1.200 2.500  4.6000 
Arp104_1_sbt_tail_2_5      0.002    0.002   8.20 0.50 300.0 200.00 0.30 0.3    0.520 1.400  6.1000 
Arp104_4_sbt_tail_2_5      0.0004   0.0004  8.30 0.40 400.0 200.00 0.15 0.09   0.700 1.200  1.9000 
Arp105_1_sbt_tail_2_5      0.04     0.03    7.00 2.00  70.0  60.00 0.60 0.3    0.120 0.230  9.8000 
Arp105_8_sbt_tail_2_5      0.001    0.002   7.70 0.30 300.0 100.00 0.70 0.2    0.840 1.500  9.4000 
Arp107_2_sbt_tail_2_5      0.004    0.003   8.10 0.40 200.0 200.00 0.20 0.3    0.860 2.000  3.1000 
Arp107_3_sbt_tail_2_5      0.02     0.03    7.80 0.80 200.0 200.00 0.40 0.4    1.300 2.400  0.0670 
Arp107_4_sbt_tail_2_5      0.02     0.09    7.20 0.80 200.0 100.00 0.60 0.3    1.300 2.200  4.8000 
Arp107_5_sbt_tail_2_5      0.08     0.03    7.70 0.50  60.0  20.00 0.70 0.3    1.300 2.300  0.4900 
Arp107_6_sbt_tail_2_5      0.07     0.02    7.90 0.40  70.0  30.00 0.40 0.3    1.600 2.200  0.7600 
Arp107_7_sbt_tail_2_5      0.025    0.008   6.80 0.60  60.0  30.00 0.60 0.3    0.870 1.500  0.3600 
Arp107_8_sbt_tail_2_5      0.001    0.0008  7.70 0.20  68.0   9.00 0.30 0.1    0.640 0.970  6.3000 
Arp178_1_sbt_tail_2_5      0.02     0.01    9.10 0.20 100.0 100.00 0.00 0.03   1.000 2.400  0.7700 
Arp178_2_sbt_tail_2_5      0.01     0.02    7.90 0.80 200.0 200.00 0.40 0.4    0.910 1.800  2.2000 
Arp178_3_sbt_tail_2_5      0.001    0.001   8.50 0.30 500.0  20.00 0.40 0.2    0.520 1.200  2.2000 
Arp181_1_sbt_tail_2_5      0.087    0.004   9.33 0.05 100.0 100.00 0.00 0.0    1.400 2.700  3.1000 
Arp181_2_sbt_tail_2_5      0.004    0.009   7.90 0.70 300.0 100.00 0.50 0.3    1.500 2.500  0.6400 
Arp181_4_sbt_tail_2_5      0.01     0.01    8.40 0.40 300.0 100.00 0.50 0.3    1.500 2.700  2.3000 
Arp181_5_sbt_tail_2_5      0.02     0.01    9.05 0.08 270.0  30.00 0.21 0.04   1.500 2.100  3.7000 
Arp181_6_sbt_tail_2_5      0.031    0.002   8.88 0.05 100.0 100.00 0.00 0.009  0.740 1.400  6.8000 
Arp205_1_sbt_tail_2_5      0.0002   0.0002  7.80 0.20 270.0  30.00 0.30 0.2    0.480 1.100  5.8000 
Arp240_1_sbt_tail_2_5      0.02     0.01    8.40 0.40 290.0  80.00 0.50 0.3    1.500 2.100  4.0000 
Arp240_10_sbt_tail_2_5     0.06     0.02    8.40 0.30 240.0  60.00 0.30 0.2    1.500 2.300  1.1000 
Arp240_11_sbt_tail_2_5     0.01     0.007   7.70 0.40 220.0  90.00 0.60 0.3    0.750 1.400  0.5700 
Arp240_12_sbt_tail_2_5     0.002    0.004   7.50 0.40 150.0  70.00 0.60 0.3    0.890 1.500  3.8000 
Arp240_2_sbt_tail_2_5      0.1      0.1     8.60 0.40 130.0  70.00 0.60 0.3    2.300 3.000  1.6000 
Arp240_3_sbt_tail_2_5      0.6      0.08    9.10 0.20 220.0  20.00 0.22 0.08   2.900 3.800  1.8000 
Arp240_4_sbt_tail_2_5      5        1       9.00 0.50  70.0  20.00 0.70 0.3    2.500 3.700  1.8000 
Arp240_5_sbt_tail_2_5      0.02     0.01    6.70 0.60  40.0  30.00 0.70 0.3    1.600 3.100  6.1000 
Arp240_6_sbt_tail_2_5      0.005    0.008   7.10 0.40  90.0  50.00 0.60 0.3    1.000 1.900  4.9000 
Arp240_7_sbt_tail_2_5      0.001    0.002   7.90 0.30 200.0 100.00 0.40 0.2    0.880 1.800  3.6000 
Arp240_8_sbt_tail_2_5      11.5     0.9     8.90 0.50  27.0   8.00 0.40 0.3    2.800 5.500  2.6000 
Arp240_9_sbt_tail_2_5      0.2      0.3     9.50 0.30 110.0  50.00 0.40 0.3    2.200 2.900  0.7100 
Arp242_1_sbt_tail_2_5      0.01     0.003   8.20 0.30 400.0 100.00 0.30 0.3    0.780 1.300  3.4000 
Arp242_2_sbt_tail_2_5      0.032    0.007   8.40 0.30 330.0  80.00 0.50 0.3    0.790 1.300  4.2000 
Arp242_3_sbt_tail_2_5      0.006    0.005   8.60 0.10 200.0  20.00 0.22 0.07   0.740 1.000  4.6000 
Arp242_4_sbt_tail_2_5      0.027    0.008   8.60 0.20 170.0  40.00 0.30 0.2    0.780 1.100  1.9000 
Arp242_5_sbt_tail_2_5      0.011    0.003   8.50 0.10 100.0 100.00 0.00 0.001  1.200 2.200  4.5000 
Arp242_6_sbt_tail_2_5      0.02     0.02    8.30 0.80 100.0 100.00 0.30 0.3    0.570 1.400  0.4300 
Arp242_7_sbt_tail_2_5      0.0015   0.0006  7.50 0.10  42.0   4.00 0.21 0.06   1.600 1.900  6.1000 
Arp244_1_sbt_tail_2_5      0.001    0.0007  7.40 0.50 200.0 200.00 0.30 0.3    0.080 0.140  9.6000 
Arp244_3_sbt_tail_2_5      0.0002   0.0003  7.70 0.40 260.0  50.00 0.40 0.3    0.520 1.000  6.6000 
Arp244_4_sbt_tail_2_5      0.02     0.02    8.90 0.30 200.0 100.00 0.10 0.1    0.840 1.800  2.4000 
Arp244_5_sbt_tail_2_5      0.001    0.001   8.30 0.30 500.0  20.00 0.30 0.1    0.030 0.066  8.3000 
Arp245_2_sbt_tail_2_5      0.01     0.01    8.70 0.40 200.0 100.00 0.20 0.1    2.200 2.900  3.7000 
Arp256_2_sbt_tail_2_5      0.03     0.02    7.20 0.70  90.0  60.00 0.50 0.3    2.300 3.700  1.1000 
Arp256_3_sbt_tail_2_5      0.36     0.05    8.70 0.30 200.0  30.00 0.40 0.2    0.850 1.300  1.4000 
Arp256_4_sbt_tail_2_5      1.8      0.4     9.00 0.40  70.0  30.00 0.40 0.2    1.800 2.400  0.7700 
Arp256_5_sbt_tail_2_5      0.05     0.05    8.60 0.30 220.0  80.00 0.70 0.3    1.600 3.200  1.0000 
Arp256_6_sbt_tail_2_5      0.001    0.002   8.10 0.40 110.0  30.00 0.60 0.3    0.710 0.940  0.8100 
Arp269_1_sbt_tail_2_5      0.003    0.002   7.50 0.30  70.0  30.00 0.30 0.2    0.740 1.100  1.1000 
Arp270_1_sbt_tail_2_5      3e-05    5e-05   7.70 0.20 500.0  20.00 0.90 0.2    0.460 1.100  6.2000 
Arp270_2_sbt_tail_2_5      0.09     0.02    7.80 0.40 130.0  60.00 0.60 0.3    0.830 1.400  1.4000 
Arp271_1_sbt_tail_2_5      0.033    0.006   6.70 0.70  60.0  30.00 0.60 0.3    0.820 1.600  2.6000 
Arp271_2_sbt_tail_2_5      0.0003   0.0007  6.90 0.70  70.0  30.00 0.60 0.3    0.730 0.950  1.9000 
Arp284_1_sbt_tail_2_5      0.009    0.001   8.30 0.20 200.0 200.00 0.04 0.09   0.540 1.600  3.1000 
Arp284_2_sbt_tail_2_5      0.0004   0.0006  7.30 0.40  70.0  10.00 0.70 0.2    0.730 0.930  2.9000 
Arp295_2_sbt_tail_2_5      0.008    0.0004  8.28 0.05 100.0 100.00 0.00 0.003  0.750 1.400  1.3000 
Arp297N_2_sbt_tail_2_5     0.02     0.03    8.00 0.50 160.0  90.00 0.60 0.3    1.900 3.100  1.2000 
Arp297N_3_sbt_tail_2_5     0.07     0.03    6.80 0.80  40.0  30.00 0.60 0.3    2.400 3.600  0.1700 
Arp297N_4_sbt_tail_2_5     0.002    0.003   7.30 0.50 100.0  50.00 0.50 0.3    0.460 0.660  4.8000 
Arp297N_5_sbt_tail_2_5     0.02     0.01    7.60 0.40  40.0  10.00 0.70 0.2    2.500 3.300  2.0000 
Arp297N_6_sbt_tail_2_5     0.01     0.02    6.90 0.50  70.0  20.00 0.70 0.3    0.660 1.300  4.6000 
Arp297S_1_sbt_tail_2_5     0.002    0.003   7.30 0.50  60.0  50.00 0.40 0.3    1.400 1.900  0.5200 
Arp298_1_sbt_tail_2_5      0.009    0.006   8.20 0.30 280.0  80.00 0.40 0.2    1.500 2.000  2.4000 
Arp34_2_sbt_tail_2_5       0.0006   0.0007  7.90 0.20 130.0  30.00 0.22 0.08   0.620 0.970  9.3000 
Arp65_2_sbt_tail_2_5       0.031    0.003   9.19 0.06 100.0 100.00 0.00 0.01   0.810 1.500  9.9000 
Arp65_3_sbt_tail_2_5       0.0006   0.0005  7.50 0.40  80.0  10.00 0.40 0.3    0.650 0.970  1.9000 
Arp65_4_sbt_tail_2_5       0.009    0.003   7.40 0.30  80.0  20.00 0.30 0.2    0.840 1.100  1.3000 
Arp65_5_sbt_tail_2_5       0.022    0.001   8.73 0.05 100.0 100.00 0.00 0.008  0.820 1.500  7.7000 
Arp65_6_sbt_tail_2_5       0.008    0.003   7.40 0.30  50.0  10.00 0.30 0.2    0.820 1.000  7.8000 
Arp72_1_sbt_tail_2_5       0.0101   0.0005  8.71 0.05 100.0 100.00 0.00 0.0    0.560 1.500  8.0000 
Arp72_2_sbt_tail_2_5       0.01     0.02    8.50 0.50  90.0  20.00 0.60 0.3    1.400 1.800  1.8000 
Arp72_3_sbt_tail_2_5       0.1      0.03    8.50 0.40 230.0  40.00 0.50 0.3    1.600 2.100  0.7900 
Arp82_1_sbt_tail_2_5       0.027    0.006   7.40 0.40 160.0  40.00 0.60 0.3    0.820 1.200  4.0000 
Arp82_2_sbt_tail_2_5       0.024    0.005   6.90 0.50  90.0  30.00 0.70 0.3    0.720 1.500  1.4000 
Arp82_3_sbt_tail_2_5       0.2      0.04    8.50 0.30 150.0  50.00 0.40 0.2    1.700 2.200  1.8000 
Arp82_4_sbt_tail_2_5       0.002    0.004   8.00 0.40  80.0  10.00 0.60 0.3    1.500 1.800  2.0000 
Arp82_5_sbt_tail_2_5       0.23     0.08    7.30 0.50  30.0  30.00 0.50 0.3    1.100 2.400  6.4000 
Arp82_6_sbt_tail_2_5       0.006    0.006   7.20 0.30  90.0  50.00 0.40 0.3    0.800 1.100  3.1000 
Arp82_7_sbt_tail_2_5       0.006    0.003   7.10 0.40  90.0  30.00 0.50 0.3    0.700 1.100  3.0000 
Arp82_8_sbt_tail_2_5       0.002    0.002   6.80 0.70  40.0  10.00 0.60 0.3    0.790 1.000  0.9900 
Arp84_3_sbt_tail_2_5       0.06     0.02    8.20 0.50 180.0  50.00 0.50 0.3    1.700 2.300  1.1000 
Arp84_4_sbt_tail_2_5       0.0077   0.0004  8.59 0.05 100.0 100.00 0.00 0.003  0.470 1.600  6.3000 
Arp85_2_sbt_tail_2_5       0.036    0.004   8.63 0.05 400.0  20.00 0.20 0.01     ... 2.200  2.0000 
Arp85_3_sbt_tail_2_5       0.013    0.002   7.60 0.20 270.0  30.00 0.20 0.1      ... 2.300  5.7000 
Arp86_2_sbt_tail_2_5       0.01     0.01    8.00 0.30 280.0  90.00 0.70 0.3    1.300 2.900  6.6000 
Arp86_4_sbt_tail_2_5       0.0002   0.0007  7.00 0.30  90.0  10.00 0.80 0.2    0.510 1.100  8.5000 
Arp87_1_sbt_tail_2_5       0.01     0.01    8.20 0.30  90.0  40.00 0.30 0.2    2.100 3.200  1.4000 
Arp89_2_sbt_tail_2_5       0.002    0.0003  7.80 0.20 500.0 100.00 0.19 0.06   0.044 0.092  3.9000 
NGC2207_1_sbt_tail_2_5     1.7      0.6     7.70 0.40  13.0   6.00 0.60 0.3      ... 2.300  4.8000 
NGC2207_2_sbt_tail_2_5     0.039    0.002  10.42 0.05 100.0 100.00 0.00 0.0      ... 0.074  3.9000 
NGC2207_3_sbt_tail_2_5     0.003    0.003   7.10 0.50  40.0  10.00 0.70 0.2      ... 1.000  4.1000 
NGC2207_4_sbt_tail_2_5     0.06     0.02    7.70 0.70  60.0  60.00 0.60 0.3      ... 1.200  2.4000 
NGC1097_1_spiral_disk_1_0  0.0002   0.0006  7.10 0.20  96.0   6.00 0.70 0.2    0.710 0.960  6.4000 
NGC1097_10_spiral_disk_1_0 0.025    0.004   6.80 0.50  80.0  20.00 0.70 0.2    1.200 1.400  6.9000 
NGC1097_11_spiral_disk_1_0 0.004    0.001   7.80 0.20 440.0  50.00 0.30 0.2    0.900 1.200  3.8000 
NGC1097_12_spiral_disk_1_0 0.016    0.001   7.10 0.30 160.0  30.00 0.40 0.3    1.300 1.400  5.5000 
NGC1097_13_spiral_disk_1_0 0.015    0.009   7.30 0.30  90.0  20.00 0.70 0.2    1.700 2.100  6.1000 
NGC1097_14_spiral_disk_1_0 0.016    0.005   8.60 0.10 460.0  70.00 0.22 0.08   1.700 2.100  3.0000 
NGC1097_15_spiral_disk_1_0 0.01     0.01    8.40 0.30 260.0  50.00 0.60 0.3    2.400 2.800  1.1000 
NGC1097_16_spiral_disk_1_0 0.008    0.001   6.90 0.30 200.0  50.00 0.70 0.2    1.000 1.300  6.5000 
NGC1097_17_spiral_disk_1_0 0.023    0.006   8.60 0.10 450.0  60.00 0.21 0.06   1.800 2.200  1.8000 
NGC1097_18_spiral_disk_1_0 0.049    0.003   9.07 0.05 100.0 100.00 0.00 0.02   1.500 2.600  0.6400 
NGC1097_19_spiral_disk_1_0 0.003    0.006   7.70 0.30  80.0  20.00 0.70 0.3    1.600 1.900  7.2000 
NGC1097_2_spiral_disk_1_0  0.0027   0.0009  6.00 0.50  80.0  20.00 0.70 0.2    1.100 1.300  4.5000 
NGC1097_20_spiral_disk_1_0 0.0004   0.0007  7.00 0.40 170.0  30.00 0.70 0.3    0.790 0.950  9.3000 
NGC1097_22_spiral_disk_1_0 0.0038   0.0003  8.28 0.05 100.0 100.00 0.00 0.005  1.200 2.800  6.5000 
NGC1097_23_spiral_disk_1_0 0.001    0.001   7.30 0.30 250.0  50.00 0.70 0.2    0.740 1.000  4.9000 
NGC1097_24_spiral_disk_1_0 0.002    0.002   7.70 0.40 170.0  40.00 0.50 0.3    0.800 0.990  4.3000 
NGC1097_25_spiral_disk_1_0 0.0105   0.0005  8.40 0.05 100.0 100.00 0.00 0.0    0.900 1.400  3.0000 
NGC1097_26_spiral_disk_1_0 0.0003   0.0004  6.90 0.40 170.0  40.00 0.60 0.3    1.600 1.900  4.2000 
NGC1097_27_spiral_disk_1_0 0.036    0.009   6.60 0.50  40.0  20.00 0.70 0.3    1.400 1.500  9.8000 
NGC1097_28_spiral_disk_1_0 0.0002   0.0003  7.10 0.20  80.0  10.00 0.80 0.2    0.720 0.940  6.7000 
NGC1097_29_spiral_disk_1_0 0.0      0.001   7.10 0.40 100.0  30.00 0.60 0.3    1.200 1.900  8.9000 
NGC1097_3_spiral_disk_1_0  0.012    0.002   8.80 0.10 100.0 100.00 0.01 0.04   0.530 1.700  7.2000 
NGC1097_30_spiral_disk_1_0 0.006    0.001   7.40 0.30 340.0  50.00 0.40 0.3    0.950 1.200  6.3000 
NGC1097_32_spiral_disk_1_0 0.0001   0.0001  6.90 0.20  90.0  10.00 0.80 0.2    0.680 0.960  7.0000 
NGC1097_33_spiral_disk_1_0 0.0005   0.0009  7.20 0.40  90.0  20.00 0.60 0.3    0.750 0.940  8.1000 
NGC1097_34_spiral_disk_1_0 0.0013   0.0005  6.70 0.30 330.0  70.00 0.70 0.3    0.840 1.200  2.3000 
NGC1097_35_spiral_disk_1_0 0.01     0.001   7.20 0.30 250.0  30.00 0.60 0.3    1.000 1.300  5.9000 
NGC1097_36_spiral_disk_1_0 0.0054   0.0006  7.10 0.30 280.0  30.00 0.50 0.3    1.000 1.300  6.5000 
NGC1097_37_spiral_disk_1_0 0.007    0.001   7.00 0.30 250.0  50.00 0.70 0.3    0.960 1.300  5.4000 
NGC1097_38_spiral_disk_1_0 0.0013   0.0009  6.30 0.30  80.0  20.00 0.80 0.2    0.830 1.100  5.9000 
NGC1097_39_spiral_disk_1_0 0.004    0.002   6.80 0.50 110.0  40.00 0.60 0.3    0.910 1.200  5.5000 
NGC1097_4_spiral_disk_1_0  5e-05    7e-05   7.30 0.40 230.0  60.00 0.50 0.3    0.500 1.100  8.7000 
NGC1097_40_spiral_disk_1_0 0.0001   0.0001  6.80 0.50  96.0   9.00 0.60 0.3    0.660 0.970  6.9000 
NGC1097_5_spiral_disk_1_0  0.03     0.01    6.80 0.40  60.0  20.00 0.70 0.2    1.200 1.400  8.0000 
NGC1097_7_spiral_disk_1_0  0.02     0.008   7.30 0.50  90.0  20.00 0.70 0.3    1.800 2.200  5.8000 
NGC1097_8_spiral_disk_1_0  0.064    0.005   6.90 0.50  50.0  20.00 0.40 0.3    1.000 1.700  8.2000 
NGC1097_9_spiral_disk_1_0  0.007    0.002   7.60 0.30 300.0  80.00 0.70 0.3    0.840 1.100  2.6000 
NGC1291_2_spiral_disk_1_0  0.0001   0.0002  6.70 0.40 150.0  30.00 0.70 0.3    0.750 0.950  8.5000 
NGC1291_4_spiral_disk_1_0  0.0006   0.0002  6.90 0.30 450.0  60.00 0.50 0.2    0.850 1.100  3.9000 
NGC1291_5_spiral_disk_1_0  0.0014   0.0003  6.90 0.30 420.0  50.00 0.70 0.3    0.810 1.200  2.4000 
NGC1291_6_spiral_disk_1_0  0.0011   0.0003  7.00 0.30 390.0  50.00 0.50 0.3    0.860 1.200  1.5000 
NGC2403_1_spiral_disk_1_0  1e-05    2e-05   6.30 0.10 190.0  20.00 0.96 0.08     ... 1.000  9.4000 
NGC2403_3_spiral_disk_1_0  0.0006   0.0005  6.70 0.20 300.0 100.00 0.80 0.2      ... 1.500  8.0000 
NGC2403_4_spiral_disk_1_0  0.0021   0.0004  7.43 0.08 440.0  50.00 0.20 0.05     ... 1.200  1.3000 
NGC2403_5_spiral_disk_1_0  0.0002   0.0001  5.70 0.40  90.0  30.00 0.60 0.3      ... 1.000  9.4000 
NGC2403_6_spiral_disk_1_0  0.0004   0.0005  7.20 0.40  90.0  20.00 0.50 0.3      ... 1.900  1.1000 
NGC2403_7_spiral_disk_1_0  0.0018   0.0005  7.30 0.20 390.0  50.00 0.20 0.1      ... 1.300  1.3000 
NGC2403_8_spiral_disk_1_0  0.0001   0.0001  6.90 0.20 340.0  60.00 0.70 0.2      ... 0.990  0.7900 
NGC2403_9_spiral_disk_1_0  9e-05    9e-05   6.50 0.40  70.0  10.00 0.60 0.2      ... 0.950  1.5000 
NGC2543_1_spiral_disk_1_0  0.012    0.008   7.00 1.00  80.0  90.00 0.50 0.3      ... 3.900  0.6700 
NGC2543_10_spiral_disk_1_0 0.03     0.01    7.30 0.40  80.0  40.00 0.50 0.3      ... 1.400  0.2900 
NGC2543_11_spiral_disk_1_0 0.01     0.01    7.20 0.50  50.0  20.00 0.50 0.3      ... 2.700  1.0000 
NGC2543_12_spiral_disk_1_0 0.04     0.03    7.10 0.50  40.0  20.00 0.60 0.3      ... 1.300  1.0000 
NGC2543_13_spiral_disk_1_0 0.02     0.03    7.60 0.50  70.0  40.00 0.50 0.3      ... 3.000  1.6000 
NGC2543_14_spiral_disk_1_0 0.0123   0.0006  8.80 0.05 100.0 100.00 0.00 0.0      ... 1.400  2.1000 
NGC2543_15_spiral_disk_1_0 0.05     0.06    7.80 0.50  60.0  30.00 0.50 0.3      ... 3.000  0.4200 
NGC2543_16_spiral_disk_1_0 0.02     0.02    7.10 0.40  50.0  30.00 0.40 0.2      ... 1.200  1.5000 
NGC2543_17_spiral_disk_1_0 0.006    0.004   6.00 0.50  30.0  10.00 0.60 0.3      ... 3.500  2.1000 
NGC2543_18_spiral_disk_1_0 0.009    0.007   6.60 0.60  40.0  40.00 0.50 0.3      ... 2.800  4.5000 
NGC2543_2_spiral_disk_1_0  0.003    0.002   6.40 0.60  40.0  20.00 0.50 0.3      ... 1.700  3.1000 
NGC2543_3_spiral_disk_1_0  0.003    0.008   7.20 0.40 300.0 100.00 0.50 0.3      ... 3.300  0.0730 
NGC2543_4_spiral_disk_1_0  0.005    0.004   6.40 0.50 120.0  60.00 0.50 0.3      ... 1.600  3.1000 
NGC2543_5_spiral_disk_1_0  0.0011   0.0006  6.20 0.50  90.0  40.00 0.50 0.3      ... 1.300  4.8000 
NGC2543_6_spiral_disk_1_0  0.009    0.008   8.70 0.20 460.0  90.00 0.30 0.2      ... 2.400  1.1000 
NGC2543_7_spiral_disk_1_0  0.002    0.003   7.80 0.30 340.0  90.00 0.60 0.3      ... 3.300  1.8000 
NGC2543_8_spiral_disk_1_0  0.01     0.01    6.50 0.60  30.0  10.00 0.60 0.3      ... 2.400  1.3000 
NGC2543_9_spiral_disk_1_0  0.02     0.01    7.60 0.40 250.0  60.00 0.50 0.3      ... 1.300  2.0000 
NGC2639_11_spiral_disk_1_0 0.02     0.001   8.69 0.05 100.0 100.00 0.00 0.0    1.100 1.900  4.5000 
NGC2639_12_spiral_disk_1_0 0.001    0.004   7.00 1.00 200.0 100.00 0.50 0.3    0.800 1.300  0.4900 
NGC2639_13_spiral_disk_1_0 0.007    0.003   6.90 0.40  90.0  50.00 0.70 0.3    0.039 0.074  1.3000 
NGC2639_14_spiral_disk_1_0 0.11     0.02    9.50 0.10 100.0 100.00 0.00 0.03   1.800 3.800  1.3000 
NGC2639_15_spiral_disk_1_0 0.0006   0.0007  7.80 0.20 100.0 100.00 0.01 0.05   0.930 2.200  0.0180 
NGC2639_16_spiral_disk_1_0 0.0014   0.0002  7.50 0.10 100.0 100.00 0.00 0.01   0.680 1.400  0.5500 
NGC2639_17_spiral_disk_1_0 0.0025   0.0006  8.14 0.08 100.0 100.00 0.00 0.0    0.520 1.700  3.6000 
NGC2639_18_spiral_disk_1_0 0.0007   0.0009  7.90 0.20 100.0 200.00 0.00 0.1    1.100 2.300  0.0470 
NGC2639_19_spiral_disk_1_0 0.0004   0.0005  7.80 0.10 100.0 100.00 0.00 0.03   0.620 1.500  0.7900 
NGC2639_2_spiral_disk_1_0  0.003    0.007   6.00 1.00  70.0  60.00 0.60 0.3    2.000 3.000  0.4400 
NGC2639_20_spiral_disk_1_0 0.0016   0.0004  8.00 0.10 100.0 100.00 0.00 0.01   0.510 1.600  1.1000 
NGC2639_21_spiral_disk_1_0 0.003    0.001   8.00 0.40 200.0 200.00 0.10 0.3    0.810 1.800  3.4000 
NGC2639_22_spiral_disk_1_0 0.027    0.004   9.26 0.05 490.0  30.00 0.20 0.01   1.600 2.700  1.5000 
NGC2639_23_spiral_disk_1_0 0.004    0.001   8.40 0.10 100.0 200.00 0.01 0.08   0.590 1.600  0.9200 
NGC2639_24_spiral_disk_1_0 0.028    0.001   8.83 0.05 100.0 100.00 0.00 0.003  1.600 2.800  4.3000 
NGC2639_25_spiral_disk_1_0 0.002    0.004   6.80 0.80 200.0 200.00 0.50 0.3    1.500 2.500  0.1100 
NGC2639_26_spiral_disk_1_0 0.005    0.003   8.20 0.30 200.0 200.00 0.10 0.2    0.880 1.900  0.8700 
NGC2639_29_spiral_disk_1_0 0.001    0.001   7.30 0.60 200.0 200.00 0.30 0.3    1.000 1.900  0.0320 
NGC2639_3_spiral_disk_1_0  0.001    0.003   7.00 1.00 200.0 200.00 0.50 0.3    0.880 1.500  0.4800 
NGC2639_30_spiral_disk_1_0 0.002    0.001   8.00 0.40 300.0 200.00 0.20 0.3    0.610 1.600  1.1000 
NGC2639_31_spiral_disk_1_0 0.0041   0.0004  8.32 0.05 100.0 100.00 0.00 0.02   0.660 1.500  0.5600 
NGC2639_32_spiral_disk_1_0 0.001    0.002   7.20 0.90 200.0 200.00 0.30 0.4    1.200 2.200  0.4700 
NGC2639_33_spiral_disk_1_0 0.0012   0.0004  7.80 0.20 100.0 100.00 0.00 0.1    0.660 1.600  0.0170 
NGC2639_34_spiral_disk_1_0 0.0012   0.0009  7.90 0.20 100.0 100.00 0.01 0.08   0.780 1.800  1.3000 
NGC2639_35_spiral_disk_1_0 0.001    0.0002  7.70 0.06 100.0 100.00 0.00 0.0    0.780 1.500  2.5000 
NGC2639_36_spiral_disk_1_0 0.002    0.004   7.80 0.60 200.0 100.00 0.20 0.3    0.610 1.400  0.3600 
NGC2639_37_spiral_disk_1_0 0.003    0.008   7.00 3.00 100.0 100.00 0.50 0.3    2.000 3.100  0.5000 
NGC2639_38_spiral_disk_1_0 0.001    0.001   6.70 0.40  70.0  40.00 0.40 0.3    2.200 2.600  0.9700 
NGC2639_4_spiral_disk_1_0  0.002    0.001   7.90 0.30 200.0 200.00 0.10 0.2    0.950 2.100  1.3000 
NGC2639_5_spiral_disk_1_0  0.0007   0.0006  7.20 0.50 200.0 200.00 0.30 0.3    0.810 1.500  0.8400 
NGC2639_6_spiral_disk_1_0  0.0012   0.0003  7.74 0.08 100.0 100.00 0.00 0.03   0.630 1.600  0.6800 
NGC2639_7_spiral_disk_1_0  0.001    0.001   7.20 0.60 100.0 100.00 0.20 0.3    1.400 2.100  1.3000 
NGC2639_8_spiral_disk_1_0  0.0028   0.0005  8.20 0.10 100.0 100.00 0.01 0.07   0.620 1.600  1.3000 
NGC2639_9_spiral_disk_1_0  0.0002   0.0003  7.70 0.60 500.0 100.00 0.40 0.2    0.540 1.300  1.3000 
NGC2841_10_spiral_disk_1_0 0.0035   0.0002  7.92 0.05 100.0 100.00 0.00 0.003  1.000 1.500  5.6000 
NGC2841_11_spiral_disk_1_0 2.3e-05  1e-06   7.20 0.05 100.0 100.00 0.00 0.0    0.760 1.300  3.9000 
NGC2841_12_spiral_disk_1_0 0.0018   0.0003  7.70 0.10 100.0 100.00 0.00 0.0    0.990 1.500  3.7000 
NGC2841_2_spiral_disk_1_0  0.003    0.0001  7.86 0.05 100.0 100.00 0.00 0.0    1.100 1.400  4.3000 
NGC2841_3_spiral_disk_1_0  0.0024   0.0003  8.07 0.05 100.0 100.00 0.00 0.0    1.000 1.400  7.0000 
NGC2841_4_spiral_disk_1_0  0.0068   0.0003  8.22 0.05 100.0 100.00 0.00 0.0    0.890 1.600  7.1000 
NGC2841_7_spiral_disk_1_0  0.0044   0.0002  8.35 0.05 100.0 100.00 0.00 0.0    0.930 1.400  6.0000 
NGC2841_8_spiral_disk_1_0  0.0048   0.0002  8.39 0.05 100.0 100.00 0.00 0.0    0.800 1.600  6.3000 
NGC3184_10_spiral_disk_1_0 0.007    0.003   6.80 0.40 160.0  70.00 0.70 0.3    1.500 2.300  8.9000 
NGC3184_13_spiral_disk_1_0 0.003    0.003   7.90 0.30 200.0 100.00 0.30 0.2    2.100 3.400  6.8000 
NGC3184_14_spiral_disk_1_0 0.007    0.007   7.20 0.40 110.0  60.00 0.60 0.3    1.400 2.200  7.5000 
NGC3184_16_spiral_disk_1_0 0.003    0.003   7.20 0.40 230.0  80.00 0.70 0.3    1.700 2.800  8.1000 
NGC3184_19_spiral_disk_1_0 0.015    0.008   6.90 0.40 100.0  30.00 0.60 0.3    1.000 1.800  7.1000 
NGC3184_20_spiral_disk_1_0 8.9e-05  4e-06   7.78 0.05 100.0 100.00 0.00 0.0    0.031 0.077  8.7000 
NGC3184_21_spiral_disk_1_0 0.008    0.004   6.60 0.60  40.0  30.00 0.50 0.3    1.000 1.500  7.3000 
NGC3184_4_spiral_disk_1_0  0.001    0.001   6.60 0.40 180.0  80.00 0.60 0.3    1.800 2.700  8.0000 
NGC3184_5_spiral_disk_1_0  0.007    0.004   6.80 0.40 120.0  60.00 0.60 0.3    1.500 2.500  7.3000 
NGC3184_6_spiral_disk_1_0  0.001    0.002   7.20 0.40 190.0  80.00 0.60 0.3    1.500 3.000  6.5000 
NGC3184_7_spiral_disk_1_0  0.002    0.001   6.90 0.30 230.0  80.00 0.70 0.3    1.700 3.600  9.9000 
NGC3184_8_spiral_disk_1_0  0.002    0.004   7.20 0.50 100.0  50.00 0.60 0.3    1.800 3.000  6.8000 
NGC3184_9_spiral_disk_1_0  0.001    0.001   7.80 0.30 410.0  90.00 0.50 0.3    1.800 3.400  6.5000 
NGC3344_1_spiral_disk_1_0  0.016    0.002   8.24 0.09 400.0  20.00 0.21 0.04     ... 1.200  1.4000 
NGC3344_2_spiral_disk_1_0  0.004    0.004   7.80 0.30 320.0  90.00 0.40 0.3      ... 1.500  5.4000 
NGC3367_1_spiral_disk_1_0  0.083    0.008   6.60 0.50  28.0   9.00 0.60 0.3      ... 1.900  2.8000 
NGC3367_10_spiral_disk_1_0 0.0002   0.0003  6.80 0.30  60.0   8.00 0.70 0.2      ... 0.930  2.8000 
NGC3367_11_spiral_disk_1_0 0.005    0.003   6.70 0.40  80.0  40.00 0.70 0.2      ... 1.200  0.3800 
NGC3367_12_spiral_disk_1_0 0.008    0.003   7.00 0.40  90.0  40.00 0.50 0.3      ... 1.100  5.2000 
NGC3367_13_spiral_disk_1_0 0.002    0.003   7.50 0.40 100.0  40.00 0.50 0.3      ... 3.300  1.1000 
NGC3367_14_spiral_disk_1_0 0.0002   0.0003  7.10 0.40 300.0 100.00 0.60 0.3      ... 1.900  0.6800 
NGC3367_15_spiral_disk_1_0 0.002    0.009   6.00 1.00 100.0 100.00 0.50 0.3      ... 2.400  0.5200 
NGC3367_16_spiral_disk_1_0 0.0002   0.0003  7.50 0.40 270.0  90.00 0.50 0.3      ... 1.000  0.2100 
NGC3367_17_spiral_disk_1_0 0.058    0.006   6.60 0.50  30.0  10.00 0.60 0.3      ... 1.700  0.9000 
NGC3367_18_spiral_disk_1_0 0.039    0.004   6.80 0.50  70.0  20.00 0.70 0.3      ... 1.600  2.9000 
NGC3367_2_spiral_disk_1_0  0.002    0.001   6.20 0.40  40.0  20.00 0.70 0.2      ... 1.100  2.6000 
NGC3367_20_spiral_disk_1_0 0.007    0.002   6.30 0.50  50.0  20.00 0.50 0.3      ... 1.500  1.8000 
NGC3367_21_spiral_disk_1_0 0.001    0.001   6.70 0.40  41.0   6.00 0.70 0.2      ... 0.980  0.9300 
NGC3367_22_spiral_disk_1_0 0.01     0.01    7.80 0.50  60.0  20.00 0.50 0.3      ... 3.200  1.9000 
NGC3367_23_spiral_disk_1_0 0.01     0.01    7.70 0.50  50.0  10.00 0.60 0.3      ... 1.900  0.6500 
NGC3367_24_spiral_disk_1_0 0.0003   0.0004  6.90 0.50 300.0 100.00 0.50 0.3      ... 3.100  1.5000 
NGC3367_25_spiral_disk_1_0 0.01     0.01    7.30 0.40 150.0  60.00 0.70 0.3      ... 1.600  1.9000 
NGC3367_26_spiral_disk_1_0 0.007    0.004   6.10 0.60  40.0  20.00 0.60 0.3      ... 2.300  8.0000 
NGC3367_27_spiral_disk_1_0 0.01     0.01    7.20 0.50  60.0  40.00 0.50 0.3      ... 1.700  5.3000 
NGC3367_28_spiral_disk_1_0 0.29     0.05    7.10 0.80  20.0  20.00 0.60 0.3      ... 2.300  4.6000 
NGC3367_3_spiral_disk_1_0  0.001    0.001   6.50 0.60  40.0  30.00 0.60 0.3      ... 1.200  3.2000 
NGC3367_30_spiral_disk_1_0 0.004    0.004   7.10 0.50 120.0  80.00 0.50 0.3      ... 3.500  0.3800 
NGC3367_31_spiral_disk_1_0 0.0005   0.0008  6.70 0.40 160.0  90.00 0.50 0.3      ... 1.800  3.6000 
NGC3367_32_spiral_disk_1_0 0.01     0.005   6.60 0.50  24.0   6.00 0.70 0.3      ... 1.200  5.0000 
NGC3367_33_spiral_disk_1_0 0.0006   0.0009  7.30 0.40  80.0  20.00 0.40 0.2      ... 3.300  6.2000 
NGC3367_34_spiral_disk_1_0 0.0028   0.0002  7.84 0.07 100.0 100.00 0.00 0.007    ... 1.500  3.6000 
NGC3367_35_spiral_disk_1_0 0.014    0.002   6.80 0.50 110.0  30.00 0.60 0.3      ... 1.400  2.6000 
NGC3367_36_spiral_disk_1_0 0.046    0.005   6.30 0.50  11.0   4.00 0.60 0.3      ... 2.100  4.8000 
NGC3367_37_spiral_disk_1_0 0.071    0.008   6.50 0.50  23.0   6.00 0.60 0.3      ... 1.700  0.7700 
NGC3367_38_spiral_disk_1_0 0.001    0.002   7.30 0.40  70.0  20.00 0.60 0.3      ... 3.300  5.8000 
NGC3367_39_spiral_disk_1_0 0.012    0.007   6.60 0.70  40.0  30.00 0.60 0.3      ... 3.400  1.5000 
NGC3367_4_spiral_disk_1_0  0.015    0.009   7.20 0.60 120.0  70.00 0.60 0.3      ... 3.100  0.5500 
NGC3367_40_spiral_disk_1_0 0.0      0.01    7.10 0.80 200.0 200.00 0.50 0.3      ... 2.200  0.2500 
NGC3367_41_spiral_disk_1_0 0.05     0.01    8.00 0.50 110.0  30.00 0.50 0.3      ... 2.200  0.6200 
NGC3367_42_spiral_disk_1_0 0.034    0.006   7.20 0.40  80.0  20.00 0.70 0.3      ... 1.400  1.2000 
NGC3367_43_spiral_disk_1_0 0.009    0.001   6.40 0.50  20.0   1.00 0.70 0.3      ... 2.300  2.2000 
NGC3367_44_spiral_disk_1_0 0.03     0.02    7.10 0.60  60.0  30.00 0.60 0.3      ... 2.600  2.0000 
NGC3367_45_spiral_disk_1_0 0.0004   0.0005  7.20 0.60 300.0 200.00 0.30 0.3      ... 2.200  0.4300 
NGC3367_46_spiral_disk_1_0 0.11     0.03    7.90 0.50  70.0  20.00 0.60 0.3      ... 2.300  1.6000 
NGC3367_47_spiral_disk_1_0 0.008    0.008   7.10 0.40 110.0  60.00 0.70 0.3      ... 1.700  1.9000 
NGC3367_48_spiral_disk_1_0 0.027    0.004   7.00 0.50  90.0  30.00 0.50 0.3      ... 1.400  0.4800 
NGC3367_49_spiral_disk_1_0 0.04     0.03    7.40 0.40  90.0  40.00 0.50 0.3      ... 1.700  1.4000 
NGC3367_5_spiral_disk_1_0  0.072    0.004   6.10 0.40  10.0   1.00 0.70 0.3      ... 2.100  1.6000 
NGC3367_50_spiral_disk_1_0 0.1      0.03    6.70 0.50  11.0   3.00 0.50 0.3      ... 2.100  3.5000 
NGC3367_51_spiral_disk_1_0 0.003    0.002   6.20 0.60  40.0  30.00 0.60 0.3      ... 1.300  0.4300 
NGC3367_52_spiral_disk_1_0 0.02     0.04    6.20 0.90  60.0  50.00 0.60 0.3      ... 2.700  0.3100 
NGC3367_53_spiral_disk_1_0 0.002    0.005   7.60 0.60 200.0 200.00 0.20 0.3      ... 2.300  0.2900 
NGC3367_54_spiral_disk_1_0 0.01     0.04    7.00 1.00 100.0 200.00 0.40 0.4      ... 2.200  0.4100 
NGC3367_55_spiral_disk_1_0 0.003    0.002   6.80 0.40  38.0   9.00 0.60 0.3      ... 1.000  3.3000 
NGC3367_56_spiral_disk_1_0 0.002    0.002   5.90 0.70  60.0  40.00 0.60 0.3      ... 1.500  0.2200 
NGC3367_57_spiral_disk_1_0 0.02     0.05    6.20 0.70  70.0  70.00 0.60 0.3      ... 1.300  0.7800 
NGC3367_58_spiral_disk_1_0 0.002    0.003   6.20 0.70  70.0  50.00 0.50 0.3      ... 1.900  0.3200 
NGC3367_6_spiral_disk_1_0  0.0185   0.0009  7.10 0.30  25.0   1.00 0.80 0.2      ... 1.100  4.0000 
NGC3367_7_spiral_disk_1_0  0.0002   0.0003  6.30 0.50  50.0  20.00 0.60 0.3      ... 0.980  2.9000 
NGC3367_8_spiral_disk_1_0  0.002    0.002   6.30 0.50  40.0  30.00 0.60 0.3      ... 1.200  2.0000 
NGC337_1_spiral_disk_1_0   0.1      0.1     7.60 0.40  50.0  20.00 0.50 0.3    1.000 1.900  2.3000 
NGC337_2_spiral_disk_1_0   0.021    0.001   7.30 0.20 250.0  20.00 0.90 0.2    0.530 1.400  4.5000 
NGC337_4_spiral_disk_1_0   0.32     0.06    7.90 0.50  70.0  20.00 0.70 0.3    2.000 2.500  0.9800 
NGC337_5_spiral_disk_1_0   0.035    0.009   7.80 0.40 100.0  30.00 0.40 0.3    1.800 2.100  2.0000 
NGC337_6_spiral_disk_1_0   0.045    0.006   7.80 0.30 260.0  40.00 0.60 0.3    0.660 1.300  1.9000 
NGC337_8_spiral_disk_1_0   0.041    0.007   7.10 0.30  90.0  30.00 0.80 0.2    0.630 1.400  4.6000 
NGC3521_2_spiral_disk_1_0  0.037    0.007   8.00 0.10 250.0  30.00 0.22 0.09   2.600 2.400  2.9000 
NGC3521_3_spiral_disk_1_0  0.008    0.005   8.00 0.10 230.0  60.00 0.22 0.08   2.800 2.900  6.5000 
NGC3521_4_spiral_disk_1_0  0.14     0.06    9.00 0.40 420.0  80.00 0.60 0.3    3.100 3.800  0.7600 
NGC3521_5_spiral_disk_1_0  0.011    0.002   7.70 0.20 390.0  30.00 0.80 0.2    2.000 2.200  4.7000 
NGC3521_8_spiral_disk_1_0  5e-05    8e-05   7.00 0.20 190.0  20.00 0.80 0.2    1.500 1.900  9.1000 
NGC3621_1_spiral_disk_1_0  0.00157  8e-05   9.14 0.05 500.0  20.00 0.20 0.01   0.039 0.060  5.8000 
NGC3621_2_spiral_disk_1_0  0.021    0.008   8.30 0.40 440.0  70.00 0.60 0.3    0.880 1.200  1.1000 
NGC3621_3_spiral_disk_1_0  0.07     0.04    8.90 0.30 400.0  90.00 0.60 0.3    1.400 2.300  0.2400 
NGC3621_4_spiral_disk_1_0  0.02     0.03    9.10 0.30 270.0  60.00 0.60 0.3    2.000 2.900  0.1100 
NGC3621_5_spiral_disk_1_0  0.006    0.0004  7.20 0.30 290.0  20.00 0.50 0.2    0.039 0.088  9.8000 
NGC3621_6_spiral_disk_1_0  0.00152  8e-05   7.57 0.05 100.0 100.00 0.00 0.005  0.038 0.089  6.9000 
NGC3621_9_spiral_disk_1_0  0.0059   0.0006  7.30 0.30 290.0  30.00 0.40 0.2    0.046 0.082  4.5000 
NGC3938_1_spiral_disk_1_0  3e-05    4e-05   6.40 0.40 160.0  40.00 0.40 0.3      ... 0.990  2.2000 
NGC3938_10_spiral_disk_1_0 0.005    0.004   7.30 0.40 190.0  90.00 0.50 0.3      ... 2.600  2.0000 
NGC3938_11_spiral_disk_1_0 0.004    0.003   7.60 0.30 300.0 100.00 0.40 0.2      ... 2.500  2.6000 
NGC3938_13_spiral_disk_1_0 0.0101   0.0005  8.39 0.05 100.0 100.00 0.00 0.002    ... 1.700  2.0000 
NGC3938_14_spiral_disk_1_0 0.0006   0.0004  6.90 0.30 300.0 100.00 0.40 0.3      ... 2.100  5.5000 
NGC3938_15_spiral_disk_1_0 0.0096   0.0005  8.37 0.05 100.0 100.00 0.00 0.0004   ... 1.500  1.1000 
NGC3938_16_spiral_disk_1_0 0.008    0.004   8.30 0.30 200.0 200.00 0.10 0.1      ... 1.800  1.2000 
NGC3938_17_spiral_disk_1_0 0.004    0.001   6.50 0.20  90.0  20.00 0.90 0.2      ... 1.200  3.4000 
NGC3938_18_spiral_disk_1_0 0.004    0.005   7.40 0.30 140.0  80.00 0.30 0.2      ... 2.600  1.0000 
NGC3938_19_spiral_disk_1_0 0.007    0.002   6.30 0.60  50.0  20.00 0.60 0.3      ... 1.400  2.5000 
NGC3938_2_spiral_disk_1_0  9e-05    9e-05   6.30 0.30  60.0  10.00 0.30 0.2      ... 1.000  2.7000 
NGC3938_20_spiral_disk_1_0 0.0104   0.0006  8.72 0.05 100.0 100.00 0.00 0.0007   ... 1.400  0.8200 
NGC3938_21_spiral_disk_1_0 0.0005   0.0003  6.00 0.50  40.0  20.00 0.60 0.3      ... 1.100  9.9000 
NGC3938_22_spiral_disk_1_0 0.0008   0.0009  7.60 0.30 300.0  70.00 0.40 0.2      ... 2.900  6.0000 
NGC3938_23_spiral_disk_1_0 0.0004   0.0002  6.40 0.40 260.0  90.00 0.50 0.3      ... 2.300  9.4000 
NGC3938_24_spiral_disk_1_0 0.005    0.003   8.00 0.20 280.0  80.00 0.22 0.09     ... 2.100  1.2000 
NGC3938_25_spiral_disk_1_0 0.008    0.003   6.20 0.50  40.0  20.00 0.60 0.3      ... 1.400  3.3000 
NGC3938_26_spiral_disk_1_0 0.005    0.004   7.70 0.20 270.0  90.00 0.22 0.09     ... 2.600  3.2000 
NGC3938_27_spiral_disk_1_0 0.027    0.003   5.90 0.40  19.0   3.00 0.70 0.2      ... 2.000  5.7000 
NGC3938_28_spiral_disk_1_0 0.005    0.001   6.90 0.30 130.0  50.00 0.40 0.2      ... 1.300  1.5000 
NGC3938_29_spiral_disk_1_0 0.0011   0.0008  6.20 0.40  60.0  20.00 0.60 0.3      ... 1.100  0.7400 
NGC3938_3_spiral_disk_1_0  0.003    0.002   7.10 0.40 180.0  60.00 0.60 0.3      ... 2.100  6.9000 
NGC3938_30_spiral_disk_1_0 0.0002   0.0002  6.70 0.30 140.0  50.00 0.30 0.2      ... 0.980  1.7000 
NGC3938_4_spiral_disk_1_0  0.001    0.002   7.20 0.30 240.0  70.00 0.60 0.3      ... 2.800  7.0000 
NGC3938_5_spiral_disk_1_0  0.0008   0.0009  6.60 0.50  70.0  30.00 0.50 0.3      ... 1.000  3.8000 
NGC3938_6_spiral_disk_1_0  0.017    0.008   7.50 0.40 160.0  70.00 0.50 0.3      ... 2.400  1.5000 
NGC3938_8_spiral_disk_1_0  0.01     0.01    7.50 0.40 110.0  60.00 0.50 0.3      ... 2.600  1.2000 
NGC3938_9_spiral_disk_1_0  0.0009   0.0002  4.60 0.50  22.0   6.00 0.70 0.3      ... 1.700  2.9000 
NGC4254_1_spiral_disk_1_0  0.055    0.005   8.10 0.30 260.0  30.00 0.40 0.3    0.670 1.400  6.0000 
NGC4254_10_spiral_disk_1_0 0.03     0.05    8.50 0.20 100.0  60.00 0.23 0.09   2.300 2.700  8.0000 
NGC4254_11_spiral_disk_1_0 0.6      0.2     9.30 0.20 230.0  40.00 0.20 0.1    2.800 3.700  6.0000 
NGC4254_13_spiral_disk_1_0 0.8      0.1     9.40 0.20 250.0  40.00 0.20 0.1    2.400 4.000  5.6000 
NGC4254_14_spiral_disk_1_0 0.05     0.03    7.80 0.50  70.0  30.00 0.60 0.3    1.500 2.200  5.7000 
NGC4254_15_spiral_disk_1_0 0.49     0.07    8.20 0.40  80.0  20.00 0.60 0.3    1.700 2.500  4.8000 
NGC4254_16_spiral_disk_1_0 0.11     0.05    9.30 0.10 410.0  60.00 0.22 0.09   2.400 3.700  6.0000 
NGC4254_18_spiral_disk_1_0 0.11     0.03    8.50 0.30 130.0  50.00 0.30 0.2    1.400 2.200  6.1000 
NGC4254_19_spiral_disk_1_0 0.76     0.09    8.50 0.20  80.0  20.00 0.20 0.1    1.600 2.800  4.3000 
NGC4254_2_spiral_disk_1_0  0.028    0.005   7.30 0.40 170.0  50.00 0.60 0.3    1.500 2.500  7.0000 
NGC4254_20_spiral_disk_1_0 0.41     0.03    7.10 0.50  14.0   3.00 0.50 0.3    1.000 2.300  5.6000 
NGC4254_21_spiral_disk_1_0 0.5      0.2     8.50 0.50  60.0  20.00 0.50 0.3    1.500 2.400  5.1000 
NGC4254_22_spiral_disk_1_0 0.6      0.3     9.10 0.20 180.0  60.00 0.30 0.2    1.700 2.700  5.7000 
NGC4254_24_spiral_disk_1_0 0.32     0.03    7.30 0.40  24.0   4.00 0.50 0.3    0.920 2.000  4.1000 
NGC4254_25_spiral_disk_1_0 0.47     0.05    7.90 0.50  80.0  20.00 0.70 0.3    1.800 2.700  5.2000 
NGC4254_26_spiral_disk_1_0 0.83     0.06    7.80 0.50  39.0   9.00 0.50 0.3    0.850 1.800  3.7000 
NGC4254_27_spiral_disk_1_0 0.27     0.02    6.90 0.50  12.0   2.00 0.50 0.3    1.000 2.400  5.8000 
NGC4254_3_spiral_disk_1_0  0.005    0.0002  8.41 0.05 100.0 100.00 0.00 0.0    1.200 3.000  3.4000 
NGC4254_4_spiral_disk_1_0  0.2      0.04    8.00 0.50  90.0  40.00 0.70 0.3    1.600 2.400  5.8000 
NGC4254_5_spiral_disk_1_0  0.01     0.01    7.90 0.40  70.0  20.00 0.50 0.3    1.500 1.900  6.9000 
NGC4254_6_spiral_disk_1_0  0.03     0.01    8.20 0.20 320.0  80.00 0.80 0.2    2.300 3.000  9.9000 
NGC4254_7_spiral_disk_1_0  0.24     0.03    8.00 0.20  90.0  10.00 0.20 0.2    1.400 2.900  8.3000 
NGC4254_9_spiral_disk_1_0  0.05     0.03    8.00 0.20 160.0  60.00 0.30 0.2    2.100 2.600  6.2000 
NGC4321_1_spiral_disk_1_0  0.06     0.01    7.70 0.30 140.0  50.00 0.40 0.3    2.900 2.400  6.0000 
NGC4321_10_spiral_disk_1_0 0.004    0.005   7.40 0.40  80.0  30.00 0.50 0.3    1.800 2.000  4.1000 
NGC4321_11_spiral_disk_1_0 0.02     0.02    7.60 0.30  70.0  20.00 0.30 0.2    2.500 2.500  4.6000 
NGC4321_12_spiral_disk_1_0 0.087    0.008   6.60 0.50  26.0   6.00 0.60 0.3    1.300 1.800  8.0000 
NGC4321_13_spiral_disk_1_0 0.1      0.03    8.40 0.20 110.0  40.00 0.21 0.07   2.400 2.300  2.8000 
NGC4321_14_spiral_disk_1_0 0.027    0.005   7.80 0.40 120.0  30.00 0.40 0.3    2.300 2.200  3.4000 
NGC4321_15_spiral_disk_1_0 0.008    0.003   7.00 0.30 170.0  40.00 0.30 0.2    1.500 1.300  6.1000 
NGC4321_16_spiral_disk_1_0 0.003    0.003   7.90 0.10  53.0   6.00 0.21 0.05   1.700 1.900  3.4000 
NGC4321_17_spiral_disk_1_0 0.017    0.003   6.60 0.60  70.0  20.00 0.60 0.3    1.300 1.500  2.1000 
NGC4321_18_spiral_disk_1_0 0.0135   0.0007  8.51 0.06 100.0 100.00 0.00 0.002  1.100 1.400  7.4000 
NGC4321_19_spiral_disk_1_0 0.09     0.09    7.80 0.40  70.0  40.00 0.70 0.3    2.700 2.700  1.4000 
NGC4321_2_spiral_disk_1_0  0.01     0.02    8.00 0.30  60.0  20.00 0.40 0.2    2.600 2.800  3.0000 
NGC4321_20_spiral_disk_1_0 0.051    0.004   7.60 0.20 140.0  20.00 0.20 0.1    1.500 1.400  3.3000 
NGC4321_21_spiral_disk_1_0 0.09     0.03    6.30 0.60  11.0   4.00 0.60 0.3    1.500 2.300  5.8000 
NGC4321_22_spiral_disk_1_0 0.004    0.003   7.30 0.30  42.0   8.00 0.30 0.2    1.900 1.900  4.5000 
NGC4321_23_spiral_disk_1_0 0.04     0.08    8.40 0.20  60.0  40.00 0.20 0.2    2.600 2.700  3.7000 
NGC4321_24_spiral_disk_1_0 0.03     0.02    8.71 0.08 150.0  30.00 0.20 0.03   2.700 2.800  3.0000 
NGC4321_25_spiral_disk_1_0 0.06     0.07    7.90 0.40  40.0  20.00 0.40 0.3    3.000 2.900  1.9000 
NGC4321_26_spiral_disk_1_0 0.0005   0.0007  7.20 0.20 160.0  20.00 0.90 0.2    1.400 1.900  6.4000 
NGC4321_27_spiral_disk_1_0 0.0      0.01    7.80 0.40  60.0  20.00 0.60 0.2    1.600 1.800  0.8000 
NGC4321_28_spiral_disk_1_0 0.02     0.003   7.90 0.20 290.0  20.00 0.30 0.2    2.400 2.400  1.7000 
NGC4321_29_spiral_disk_1_0 0.009    0.001   6.90 0.30 150.0  30.00 0.30 0.2    1.400 1.500  4.7000 
NGC4321_3_spiral_disk_1_0  0.04     0.02    8.10 0.20  60.0  20.00 0.22 0.09   2.100 2.000  1.3000 
NGC4321_4_spiral_disk_1_0  0.005    0.006   8.00 0.40  55.0   9.00 0.50 0.3    1.600 1.900  1.1000 
NGC4321_5_spiral_disk_1_0  0.004    0.004   7.50 0.50  50.0  10.00 0.60 0.3    1.800 1.900  1.8000 
NGC4321_6_spiral_disk_1_0  0.019    0.003   7.80 0.10 260.0  20.00 0.20 0.03   2.500 2.300  8.5000 
NGC4321_7_spiral_disk_1_0  0.007    0.001   8.08 0.05 150.0  10.00 0.20 0.02   0.920 1.000  8.2000 
NGC4321_8_spiral_disk_1_0  0.18     0.04    8.30 0.40  80.0  10.00 0.50 0.3    2.400 2.300  2.1000 
NGC4321_9_spiral_disk_1_0  0.053    0.006   7.30 0.40  90.0  30.00 0.40 0.3    1.400 1.400  2.7000 
NGC4450_1_spiral_disk_1_0  0.031    0.002   9.20 0.05 100.0 100.00 0.00 0.0    0.490 1.700  2.3000 
NGC4450_2_spiral_disk_1_0  0.045    0.002   9.36 0.05 100.0 100.00 0.00 0.0    0.490 1.700  1.8000 
NGC4450_3_spiral_disk_1_0  0.0116   0.0006  9.89 0.05 100.0 100.00 0.00 0.004  0.530 1.400  3.0000 
NGC4450_4_spiral_disk_1_0  0.0058   0.0003  9.59 0.05 100.0 100.00 0.00 0.0    0.920 2.800  6.5000 
NGC4450_5_spiral_disk_1_0  0.0003   0.0001  8.30 0.10 410.0  40.00 0.22 0.09   0.460 1.100  4.7000 
NGC4450_6_spiral_disk_1_0  0.0066   0.0003  8.53 0.05 100.0 100.00 0.00 0.01   0.480 1.700  8.1000 
NGC4559_1_spiral_disk_1_0  0.008    0.004   7.40 0.30 180.0  30.00 0.70 0.2    1.000 1.100  2.3000 
NGC4559_2_spiral_disk_1_0  0.028    0.004   7.70 0.30 200.0  50.00 0.40 0.2    1.200 1.300  1.6000 
NGC4559_3_spiral_disk_1_0  0.02     0.02    8.50 0.20 200.0 100.00 0.30 0.1    1.200 1.700  1.9000 
NGC4559_5_spiral_disk_1_0  0.0      0.01    8.20 0.20 110.0  50.00 0.30 0.2    1.600 1.800  1.1000 
NGC4559_6_spiral_disk_1_0  0.005    0.001   7.00 0.30 240.0  50.00 0.70 0.2    1.200 1.100  5.7000 
NGC4559_7_spiral_disk_1_0  0.0007   0.0009  7.50 0.20 340.0  80.00 0.60 0.2    0.037 0.051  3.5000 
NGC4579_10_spiral_disk_1_0 0.031    0.002   9.20 0.05 100.0 100.00 0.00 0.0    0.490 1.700  1.7000 
NGC4579_11_spiral_disk_1_0 0.0176   0.0009  8.95 0.05 100.0 100.00 0.00 0.0    0.820 1.400  2.1000 
NGC4579_12_spiral_disk_1_0 0.0167   0.0008  8.93 0.05 100.0 100.00 0.00 0.0    0.820 1.400  1.0000 
NGC4579_14_spiral_disk_1_0 0.024    0.001   9.08 0.05 100.0 100.00 0.00 0.0    0.800 1.400  2.8000 
NGC4579_15_spiral_disk_1_0 0.00131  7e-05   7.82 0.05 100.0 100.00 0.00 0.0    0.600 1.500  7.1000 
NGC4579_3_spiral_disk_1_0  0.01     0.002   8.31 0.07 490.0  30.00 0.20 0.01   1.600 2.200  7.9000 
NGC4579_6_spiral_disk_1_0  0.043    0.002   9.01 0.05 100.0 100.00 0.00 0.0    0.610 1.500  3.1000 
NGC4579_7_spiral_disk_1_0  0.03     0.02    8.71 0.08 390.0  90.00 0.21 0.04   1.800 2.400  5.7000 
NGC4579_8_spiral_disk_1_0  0.000142 7e-06   7.98 0.05 100.0 100.00 0.00 0.0    0.560 1.400  8.3000 
NGC4579_9_spiral_disk_1_0  0.03     0.01    8.90 0.30 300.0 200.00 0.10 0.1    0.620 1.400  5.0000 
NGC4594_10_spiral_disk_1_0 0.04     0.002   9.31 0.05 100.0 100.00 0.00 0.0005 1.100 3.200  2.1000 
NGC4594_11_spiral_disk_1_0 3e-05    8e-05   6.00 0.50 100.0  40.00 0.70 0.3    0.690 0.980  2.1000 
NGC4594_14_spiral_disk_1_0 0.0002   0.0003  5.90 0.70  80.0  30.00 0.60 0.3    0.840 1.100  4.0000 
NGC4594_15_spiral_disk_1_0 2e-05    2e-05   6.50 0.30 130.0  50.00 0.40 0.3    0.600 1.000  1.4000 
NGC4594_16_spiral_disk_1_0 0.0028   0.0007  6.80 0.50 160.0  60.00 0.50 0.3    2.300 2.200  6.0000 
NGC4594_3_spiral_disk_1_0  0.04     0.002   9.31 0.05 100.0 100.00 0.00 0.0    1.100 3.200  2.9000 
NGC4594_5_spiral_disk_1_0  0.00117  6e-05   7.46 0.05 100.0 100.00 0.00 0.0    1.100 1.500  3.3000 
NGC4594_8_spiral_disk_1_0  0.007    0.0003  9.68 0.05 100.0 100.00 0.00 0.0    0.480 1.600  0.7500 
NGC4725_10_spiral_disk_1_0 0.0014   0.0004  7.50 0.20 200.0 200.00 0.00 0.1    0.830 1.700  8.7000 
NGC4725_11_spiral_disk_1_0 0.007    0.008   8.00 0.40 170.0  60.00 0.40 0.3    1.600 2.300  1.7000 
NGC4725_12_spiral_disk_1_0 0.001    0.001   6.80 0.40  60.0  20.00 0.50 0.3    1.800 2.900  1.3000 
NGC4725_13_spiral_disk_1_0 0.005    0.008   8.20 0.20 100.0  40.00 0.20 0.1    1.700 3.200  0.9600 
NGC4725_14_spiral_disk_1_0 0.006    0.008   8.50 0.50 300.0 100.00 0.40 0.3    1.400 2.200  1.5000 
NGC4725_15_spiral_disk_1_0 0.0007   0.0008  6.80 0.30 130.0  80.00 0.30 0.2    0.880 1.300  4.4000 
NGC4725_16_spiral_disk_1_0 0.006    0.003   7.20 0.20 210.0  60.00 0.80 0.2    1.600 2.200  4.6000 
NGC4725_17_spiral_disk_1_0 0.0002   0.0003  6.80 0.20 400.0 100.00 0.80 0.2    2.600 3.200  5.7000 
NGC4725_18_spiral_disk_1_0 0.0007   0.0006  7.70 0.30 100.0 100.00 0.00 0.1    0.180 0.380  0.5500 
NGC4725_19_spiral_disk_1_0 0.013    0.005   8.70 0.20 200.0 200.00 0.00 0.1    0.960 1.600  1.9000 
NGC4725_2_spiral_disk_1_0  0.001    0.001   7.10 0.40 170.0  60.00 0.60 0.3    2.000 3.100  3.6000 
NGC4725_20_spiral_disk_1_0 0.0025   0.0001  7.78 0.05 100.0 100.00 0.00 0.0    0.051 0.110  6.7000 
NGC4725_21_spiral_disk_1_0 0.003    0.007   7.80 0.40  90.0  40.00 0.50 0.3    2.300 3.300  1.9000 
NGC4725_24_spiral_disk_1_0 0.006    0.005   7.40 0.30 200.0  70.00 0.50 0.3    1.300 1.700  4.9000 
NGC4725_25_spiral_disk_1_0 0.003    0.003   7.20 0.30 120.0  80.00 0.30 0.2    0.970 1.700  5.1000 
NGC4725_26_spiral_disk_1_0 0.002    0.002   7.30 0.30 300.0 100.00 0.70 0.2    2.100 2.700  5.9000 
NGC4725_27_spiral_disk_1_0 0.0002   0.0005  7.30 0.20 310.0  70.00 0.90 0.2    1.500 1.900  7.2000 
NGC4725_3_spiral_disk_1_0  0.001    0.001   6.90 0.50  43.0   8.00 0.50 0.3    1.400 2.000  3.0000 
NGC4725_5_spiral_disk_1_0  0.0003   0.0005  6.90 0.60 200.0 100.00 0.50 0.3    1.400 2.400  5.1000 
NGC4725_6_spiral_disk_1_0  0.0004   0.0005  7.10 0.30 300.0 100.00 0.70 0.3    1.900 2.800  3.8000 
NGC4725_9_spiral_disk_1_0  0.031    0.002   9.20 0.05 100.0 100.00 0.00 0.0    1.300 3.000  4.6000 
NGC4736_1_spiral_disk_1_0  9e-05    9e-05   6.90 0.20 320.0  50.00 0.30 0.1      ... 1.900  8.1000 
NGC5055_10_spiral_disk_1_0 0.007    0.006   8.28 0.08 190.0  60.00 0.20 0.02   2.900 3.100  1.3000 
NGC5055_11_spiral_disk_1_0 0.027    0.004   8.81 0.08 100.0 100.00 0.01 0.04   1.900 2.600  0.8000 
NGC5055_12_spiral_disk_1_0 0.0011   0.0006  6.80 0.10 230.0  90.00 0.20 0.01   2.400 2.600  6.7000 
NGC5055_13_spiral_disk_1_0 0.018    0.004   8.50 0.40 300.0 200.00 0.10 0.1    2.700 3.000  3.9000 
NGC5055_14_spiral_disk_1_0 0.0005   3e-05   7.08 0.05 100.0 100.00 0.00 0.0    1.900 2.800  8.1000 
NGC5055_15_spiral_disk_1_0 0.0016   0.0007  7.84 0.09 440.0  60.00 0.21 0.05   1.700 2.100  2.1000 
NGC5055_17_spiral_disk_1_0 0.003    0.002   7.50 0.30 200.0  50.00 0.60 0.3    2.700 2.800  2.9000 
NGC5055_18_spiral_disk_1_0 0.0166   0.0008  8.60 0.05 100.0 100.00 0.00 0.0004 3.100 3.500  1.4000 
NGC5055_19_spiral_disk_1_0 0.0148   0.0007  8.56 0.05 100.0 100.00 0.00 0.0    2.100 2.600  2.7000 
NGC5055_21_spiral_disk_1_0 0.0117   0.0006  8.45 0.05 100.0 100.00 0.00 0.0    2.100 2.600  0.6200 
NGC5055_22_spiral_disk_1_0 0.00022  4e-05   6.70 0.20 480.0  60.00 0.20 0.1    0.840 1.400  3.7000 
NGC5055_24_spiral_disk_1_0 0.008    0.004   7.30 0.20 200.0  70.00 0.20 0.1    2.600 2.400  4.8000 
NGC5055_6_spiral_disk_1_0  0.00021  1e-05   8.16 0.05 100.0 100.00 0.00 0.0    0.820 1.400  9.4000 
NGC5055_8_spiral_disk_1_0  0.015    0.009   7.70 0.20 160.0  80.00 0.20 0.1    3.500 3.300  1.7000 
NGC5656_1_spiral_disk_1_0  0.0024   0.0005  6.80 0.40 250.0  50.00 0.40 0.3      ... 1.300  1.4000 
NGC5656_10_spiral_disk_1_0 0.035    0.002   9.26 0.05 100.0 100.00 0.00 0.0      ... 1.800  4.2000 
NGC5656_11_spiral_disk_1_0 0.0005   0.0006  7.10 0.50 200.0 200.00 0.30 0.3      ... 2.900  0.9100 
NGC5656_12_spiral_disk_1_0 0.007    0.009   9.20 0.10 100.0 100.00 0.00 0.003    ... 3.700  0.2600 
NGC5656_13_spiral_disk_1_0 0.0006   0.0009  7.00 0.40 200.0 100.00 0.60 0.3      ... 3.200  1.8000 
NGC5656_14_spiral_disk_1_0 0.001    0.001   7.60 0.40 200.0 200.00 0.20 0.3      ... 3.100  0.8600 
NGC5656_15_spiral_disk_1_0 0.11     0.03    8.30 0.40 160.0  60.00 0.40 0.2      ... 3.600  2.6000 
NGC5656_16_spiral_disk_1_0 0.0004   0.0007  6.80 0.40 200.0 100.00 0.60 0.3      ... 2.400  0.5000 
NGC5656_17_spiral_disk_1_0 0.002    0.003   7.30 0.40 180.0  70.00 0.70 0.3      ... 3.000  1.6000 
NGC5656_18_spiral_disk_1_0 0.0013   0.0002  7.40 0.40 200.0 100.00 0.05 0.09     ... 1.400  2.8000 
NGC5656_2_spiral_disk_1_0  0.0002   0.0003  6.40 0.40  50.0  10.00 0.60 0.3      ... 0.960  1.9000 
NGC5656_3_spiral_disk_1_0  0.006    0.006   7.60 0.30  50.0  10.00 0.30 0.2      ... 1.900  2.4000 
NGC5656_4_spiral_disk_1_0  0.004    0.006   7.90 0.30 250.0  70.00 0.70 0.2      ... 3.200  1.0000 
NGC5656_5_spiral_disk_1_0  0.1      0.02    8.50 0.40 280.0  40.00 0.40 0.3      ... 4.000  0.8200 
NGC5656_7_spiral_disk_1_0  0.037    0.007   9.25 0.08 100.0 100.00 0.00 0.02     ... 2.500  0.3400 
NGC5656_8_spiral_disk_1_0  0.033    0.002   9.22 0.05 100.0 100.00 0.00 0.0      ... 1.500  1.7000 
NGC5656_9_spiral_disk_1_0  0.03     0.004   9.17 0.06 100.0 100.00 0.00 0.009    ... 1.600  0.3300 
NGC628_1_spiral_disk_1_0   0.0034   0.0005  6.60 0.40 210.0  40.00 0.60 0.3    0.940 1.400  1.9000 
NGC628_10_spiral_disk_1_0  8e-05    4e-05   6.00 0.30  41.0   3.00 0.80 0.2    0.770 0.940  3.2000 
NGC628_11_spiral_disk_1_0  0.0006   0.0003  5.90 0.60  30.0  10.00 0.50 0.3    0.970 1.100  0.2200 
NGC628_12_spiral_disk_1_0  0.0083   0.0009  6.30 0.40  90.0  20.00 0.60 0.3    1.200 1.400  5.2000 
NGC628_14_spiral_disk_1_0  0.005    0.001   8.00 0.10 480.0  70.00 0.20 0.03   0.850 1.200  6.8000 
NGC628_16_spiral_disk_1_0  0.0001   0.0001  6.80 0.40  70.0  10.00 0.50 0.2    0.740 0.930  2.4000 
NGC628_17_spiral_disk_1_0  0.004    0.002   6.10 0.50  50.0  30.00 0.60 0.3    1.100 1.300  1.9000 
NGC628_18_spiral_disk_1_0  0.0014   0.0004  6.80 0.30 350.0  50.00 0.50 0.3    1.800 2.200  2.6000 
NGC628_19_spiral_disk_1_0  0.002    0.002   8.20 0.10 480.0  70.00 0.19 0.03   0.710 1.100  4.3000 
NGC628_20_spiral_disk_1_0  0.0105   0.0007  7.69 0.07 300.0  10.00 0.20 0.01   2.000 2.300  7.1000 
NGC628_21_spiral_disk_1_0  0.009    0.001   6.00 0.50  50.0  20.00 0.50 0.3    1.400 1.600  5.4000 
NGC628_22_spiral_disk_1_0  0.0009   0.0004  5.80 0.50  30.0   9.00 0.60 0.3    1.000 1.100  0.5400 
NGC628_24_spiral_disk_1_0  0.0002   0.0002  6.40 0.20  50.0  10.00 0.90 0.2    0.760 0.940  7.6000 
NGC628_25_spiral_disk_1_0  0.002    0.001   7.30 0.20 160.0  50.00 0.30 0.2    1.700 1.900  7.4000 
NGC628_27_spiral_disk_1_0  0.011    0.002   7.73 0.05 290.0  40.00 0.20 0.01   1.900 2.300  7.1000 
NGC628_28_spiral_disk_1_0  0.003    0.002   7.20 0.30  80.0  20.00 0.30 0.2    1.700 2.000  3.9000 
NGC628_29_spiral_disk_1_0  0.007    0.002   6.80 0.40 130.0  40.00 0.60 0.3    1.000 1.200  3.6000 
NGC628_3_spiral_disk_1_0   2e-05    3e-05   6.50 0.60  80.0  10.00 0.60 0.3    0.640 0.960  3.2000 
NGC628_30_spiral_disk_1_0  0.012    0.003   7.10 0.40 140.0  50.00 0.50 0.3    2.000 2.200  1.7000 
NGC628_31_spiral_disk_1_0  0.002    0.004   7.30 0.50  70.0  30.00 0.50 0.3    1.600 1.800  4.1000 
NGC628_33_spiral_disk_1_0  2e-05    3e-05   6.10 0.40  70.0  10.00 0.70 0.2    0.730 0.930  3.7000 
NGC628_34_spiral_disk_1_0  0.022    0.006   7.10 0.30  70.0  20.00 0.70 0.2    1.900 2.200  2.7000 
NGC628_35_spiral_disk_1_0  0.0025   0.0008  5.90 0.50  40.0  20.00 0.50 0.3    1.300 1.300  3.3000 
NGC628_36_spiral_disk_1_0  0.009    0.003   6.30 0.40  30.0  10.00 0.60 0.3    2.500 2.300  9.5000 
NGC628_37_spiral_disk_1_0  1e-05    1e-05   6.40 0.30  95.0   6.00 0.70 0.2    0.590 0.980  5.9000 
NGC628_38_spiral_disk_1_0  0.0002   0.0002  6.30 0.40  54.0   9.00 0.70 0.2    0.770 0.950  1.4000 
NGC628_39_spiral_disk_1_0  0.009    0.002   6.10 0.30  50.0  20.00 0.70 0.2    1.000 1.500  3.1000 
NGC628_4_spiral_disk_1_0   0.017    0.004   6.40 0.40  40.0  20.00 0.60 0.3    1.300 1.400  1.3000 
NGC628_5_spiral_disk_1_0   0.007    0.002   6.60 0.50  60.0  20.00 0.60 0.3    1.000 1.300  2.2000 
NGC628_6_spiral_disk_1_0   0.0057   0.0007  6.80 0.40 220.0  30.00 0.60 0.3    1.100 1.300  6.4000 
NGC628_7_spiral_disk_1_0   0.001    0.003   6.70 0.50  50.0  20.00 0.60 0.3    2.500 2.700  3.6000 
NGC628_8_spiral_disk_1_0   0.005    0.004   5.90 0.50  18.0   4.00 0.70 0.3    2.200 2.200  2.7000 
NGC628_9_spiral_disk_1_0   0.0017   0.0002  6.70 0.30 260.0  40.00 0.30 0.2    0.990 1.400  1.5000 
NGC6373_1_spiral_disk_1_0  0.00015  3e-05   8.01 0.05 100.0 100.00 0.00 0.0      ... 4.200  6.2000 
NGC6373_10_spiral_disk_1_0 0.001    0.002   7.30 0.40 210.0  70.00 0.50 0.3      ... 1.900  1.3000 
NGC6373_11_spiral_disk_1_0 0.002    0.004   7.20 0.60 200.0 200.00 0.30 0.4      ... 2.600  0.1400 
NGC6373_12_spiral_disk_1_0 0.0001   0.0002  6.20 0.40  60.0  10.00 0.70 0.2      ... 0.980  1.8000 
NGC6373_13_spiral_disk_1_0 6e-05    7e-05   6.40 0.50  70.0  10.00 0.60 0.3      ... 0.950  3.6000 
NGC6373_14_spiral_disk_1_0 0.002    0.002   6.20 0.50  50.0  20.00 0.50 0.3      ... 1.400  1.2000 
NGC6373_3_spiral_disk_1_0  0.0016   0.0003  7.70 0.20 100.0 100.00 0.00 0.0007   ... 0.087  3.3000 
NGC6373_4_spiral_disk_1_0  0.0007   0.0008  6.80 0.40  42.0   5.00 0.70 0.2      ... 0.970  3.7000 
NGC6373_5_spiral_disk_1_0  4e-05    5e-05   6.50 0.30  80.0  10.00 0.80 0.2      ... 0.990  5.4000 
NGC6373_7_spiral_disk_1_0  0.0004   0.0004  7.10 0.50 300.0 200.00 0.40 0.3      ... 2.700  4.7000 
NGC6373_8_spiral_disk_1_0  0.028    0.006   7.00 0.50  80.0  30.00 0.60 0.3      ... 1.300  1.9000 
NGC6373_9_spiral_disk_1_0  0.0091   0.0007  6.90 0.30 160.0  20.00 0.30 0.2      ... 0.090  3.2000 
NGC6946_1_spiral_disk_1_0  0.00021  4e-05   5.40 0.50 210.0  80.00 0.60 0.3    1.200 1.300  2.3000 
NGC6946_10_spiral_disk_1_0 7e-06    8e-06   5.70 0.40  90.0  10.00 0.60 0.3    1.500 1.900  3.2000 
NGC6946_2_spiral_disk_1_0  0.0005   0.0001  6.40 0.30 370.0  70.00 0.60 0.3    1.400 2.400  2.7000 
NGC6946_3_spiral_disk_1_0  0.0001   0.0002  6.00 0.50 110.0  60.00 0.60 0.3    1.900 2.900  2.1000 
NGC6946_4_spiral_disk_1_0  0.00014  3e-05   5.80 0.20 280.0  40.00 0.30 0.2    1.200 1.200  3.6000 
NGC6946_5_spiral_disk_1_0  0.0007   0.0002  5.60 0.40 130.0  60.00 0.60 0.3    2.200 2.600  2.2000 
NGC6946_6_spiral_disk_1_0  0.0002   0.0001  5.60 0.50  80.0  30.00 0.60 0.3    0.900 1.100  2.7000 
NGC6946_7_spiral_disk_1_0  3e-05    4e-05   6.00 0.30 230.0  50.00 0.70 0.3    1.100 2.100  2.7000 
NGC6946_8_spiral_disk_1_0  1e-05    5e-05   5.60 0.30  70.0  10.00 0.70 0.2    1.600 1.800  1.5000 
NGC6946_9_spiral_disk_1_0  0.0002   0.0002  5.80 0.50  70.0  20.00 0.60 0.3    1.700 2.100  2.1000 
NGC7331_1_spiral_disk_1_0  0.0032   0.0002  8.22 0.05 100.0 100.00 0.00 0.0    1.200 3.200  7.8000 
NGC7331_10_spiral_disk_1_0 0.0018   0.0005  6.80 0.30 300.0  80.00 0.40 0.3    2.300 2.300  6.3000 
NGC7331_11_spiral_disk_1_0 0.012    0.004   8.50 0.20 400.0 100.00 0.17 0.07   3.200 3.700  6.7000 
NGC7331_12_spiral_disk_1_0 0.028    0.004   9.10 0.10 500.0  20.00 0.38 0.06   3.000 4.100  7.5000 
NGC7331_13_spiral_disk_1_0 0.0059   0.0003  8.16 0.05 100.0 100.00 0.00 0.005  2.400 2.900  9.7000 
NGC7331_14_spiral_disk_1_0 0.02     0.01    9.30 0.30 460.0  50.00 0.30 0.1    2.900 3.700  7.2000 
NGC7331_15_spiral_disk_1_0 0.009    0.001   5.50 0.50  15.0   3.00 0.50 0.3    1.200 2.200  6.1000 
NGC7331_16_spiral_disk_1_0 0.01     0.003   7.50 0.30 290.0  50.00 0.50 0.3    2.800 3.400  8.2000 
NGC7331_17_spiral_disk_1_0 0.006    0.002   5.80 0.50  19.0   8.00 0.60 0.3    5.200 4.400  2.0000 
NGC7331_18_spiral_disk_1_0 0.003    0.0007  6.80 0.30 270.0  50.00 0.70 0.2    2.500 4.200  7.9000 
NGC7331_21_spiral_disk_1_0 0.0063   0.0009  6.70 0.40  90.0  20.00 0.70 0.2    2.200 2.300  7.6000 
NGC7331_4_spiral_disk_1_0  0.0047   0.0008  6.10 0.60  80.0  40.00 0.50 0.3    2.100 3.100  5.0000 
NGC7331_5_spiral_disk_1_0  0.003    0.004   8.00 0.40 300.0 100.00 0.50 0.3    1.800 2.700  5.4000 
NGC7331_6_spiral_disk_1_0  0.01     0.002   7.20 0.40 240.0  70.00 0.60 0.3    2.300 2.400  5.2000 
NGC7331_7_spiral_disk_1_0  0.0047   0.0006  6.80 0.40 230.0  30.00 0.60 0.3    0.970 1.500  6.0000 
NGC7331_8_spiral_disk_1_0  0.073    0.005   5.00 4.00   0.0  20.00 0.60 0.3    1.700 2.100  6.0000 
NGC7331_9_spiral_disk_1_0  0.029    0.003   6.60 0.50  40.0  20.00 0.40 0.3    2.700 3.100 10.0000 
NGC925_11_spiral_disk_1_0  0.005    0.001   7.00 0.40 240.0  40.00 0.30 0.2    1.200 1.400  5.1000 
NGC925_12_spiral_disk_1_0  0.0018   0.0004  6.40 0.40 140.0  50.00 0.70 0.3    0.990 1.200  7.9000 
NGC925_13_spiral_disk_1_0  0.007    0.001   6.40 0.40 100.0  30.00 0.60 0.3    1.200 1.300  7.1000 
NGC925_14_spiral_disk_1_0  0.003    0.001   7.10 0.30 200.0  40.00 0.70 0.2    0.800 1.100  2.7000 
NGC925_17_spiral_disk_1_0  0.0003   0.0003  6.70 0.30 180.0  40.00 0.80 0.2    0.590 1.100  3.9000 
NGC925_18_spiral_disk_1_0  0.0024   0.0003  6.80 0.40 290.0  30.00 0.50 0.3    1.100 1.300  3.7000 
NGC925_2_spiral_disk_1_0   0.0028   0.0005  6.30 0.40 100.0  50.00 0.70 0.3    1.200 1.200  7.5000 
NGC925_4_spiral_disk_1_0   0.0004   0.0004  6.60 0.40 260.0  60.00 0.40 0.3    0.041 0.062  7.1000 
NGC925_5_spiral_disk_1_0   3e-05    5e-05   6.70 0.30 230.0  40.00 0.60 0.3    0.610 1.000  5.6000 
NGC925_6_spiral_disk_1_0   1e-05    1e-05   6.50 0.30 120.0  30.00 0.40 0.3    0.520 1.000  8.2000 
NGC925_8_spiral_disk_1_0   0.0035   0.0005  6.90 0.20 200.0  20.00 0.80 0.2    0.830 1.200  8.0000 
NGC925_9_spiral_disk_1_0   0.013    0.001   6.00 0.50  40.0  10.00 0.60 0.3    1.400 1.600  6.2000 
UGC04704_1_spiral_disk_1_0 0.00139  7e-05   6.90 0.20 400.0  20.00 0.50 0.2      ... 0.082  8.7000 
UGC04704_2_spiral_disk_1_0 0.0016   0.0001  7.10 0.20 400.0  20.00 0.40 0.1      ... 0.073  7.1000 
UGC06879_1_spiral_disk_1_0 4e-05    6e-05   7.20 0.20 150.0   8.00 0.20 0.1      ... 1.000  7.4000 
UGC06879_2_spiral_disk_1_0 0.0055   0.0003  8.12 0.05 100.0 100.00 0.00 0.01     ... 1.400  3.9000 
UGC06879_3_spiral_disk_1_0 0.0124   0.0006  8.47 0.05 100.0 100.00 0.00 0.01     ... 2.600  0.7700 
UGC06879_4_spiral_disk_1_0 0.0015   0.0007  7.80 0.10 260.0  60.00 0.20 0.03     ... 1.000  3.9000 
UGC06879_5_spiral_disk_1_0 0.017    0.008   8.10 0.20 300.0  80.00 0.21 0.04     ... 1.400  4.0000 
UGC06879_6_spiral_disk_1_0 0.009    0.009   7.90 0.20 220.0  80.00 0.23 0.09     ... 1.600  2.4000 
UGC06879_7_spiral_disk_1_0 0.001    0.0007  7.10 0.40 140.0  30.00 0.40 0.2      ... 1.000  2.4000 
NGC1097_1_spiral_disk_2_5  0.015    0.006   7.70 0.20 280.0  70.00 0.80 0.2    0.750 1.200  8.1000 
NGC1097_10_spiral_disk_2_5 0.072    0.007   7.50 0.30 120.0  30.00 0.50 0.3    0.940 1.600  9.6000 
NGC1097_11_spiral_disk_2_5 0.001    0.002   8.30 0.30 260.0  40.00 0.70 0.2    1.100 2.000  3.4000 
NGC1097_12_spiral_disk_2_5 0.008    0.008   8.00 0.30 160.0  30.00 0.80 0.2    0.730 0.990  3.7000 
NGC1097_13_spiral_disk_2_5 0.012    0.006   7.70 0.30 260.0  60.00 0.70 0.2    0.690 1.200  7.5000 
NGC1097_14_spiral_disk_2_5 0.014    0.006   8.00 0.30 360.0  70.00 0.60 0.3    0.790 1.200  2.7000 
NGC1097_2_spiral_disk_2_5  0.001    0.001   7.40 0.30 110.0  30.00 0.40 0.3    0.650 1.000  2.7000 
NGC1097_3_spiral_disk_2_5  0.006    0.005   8.70 0.20 370.0  70.00 0.30 0.2    0.750 1.000  1.8000 
NGC1097_4_spiral_disk_2_5  0.0002   0.0003  7.60 0.20 190.0  30.00 0.80 0.2    0.580 1.000  9.0000 
NGC1097_5_spiral_disk_2_5  0.07     0.02    8.30 0.30 330.0  50.00 0.60 0.3    0.730 1.400  4.2000 
NGC1097_6_spiral_disk_2_5  0.01     0.01    8.80 0.30 240.0  30.00 0.70 0.3    1.300 2.000  0.4900 
NGC1097_7_spiral_disk_2_5  0.05     0.04    9.50 0.20 320.0  80.00 0.30 0.2    1.600 2.000  0.4000 
NGC1097_8_spiral_disk_2_5  0.003    0.003   8.50 0.30 210.0  40.00 0.50 0.3    1.300 2.000  1.9000 
NGC1097_9_spiral_disk_2_5  0.2      0.1     9.80 0.20 200.0 200.00 0.10 0.1    1.300 2.500  0.9600 
NGC1291_3_spiral_disk_2_5  0.001    0.001   8.20 0.10 470.0  70.00 0.22 0.07   0.590 1.100  8.8000 
NGC1291_4_spiral_disk_2_5  0.012    0.001   8.50 0.10 100.0 200.00 0.02 0.07   0.800 1.500  4.0000 
NGC1291_5_spiral_disk_2_5  0.0003   0.0004  8.00 0.20 220.0  40.00 0.30 0.1    0.500 1.100  5.2000 
NGC2543_2_spiral_disk_2_5  0.2      0.3     9.20 0.50 100.0 100.00 0.10 0.2      ... 2.400  2.5000 
NGC2543_3_spiral_disk_2_5  0.09     0.02    9.50 0.10 100.0 100.00 0.00 0.0009   ... 1.400  1.3000 
NGC2639_1_spiral_disk_2_5  0.00162  8e-05   9.04 0.05 100.0 100.00 0.00 0.0    0.790 1.300  3.9000 
NGC2639_2_spiral_disk_2_5  0.003    0.002   7.80 0.30 400.0 100.00 0.50 0.3    0.670 1.200  5.8000 
NGC2639_3_spiral_disk_2_5  0.0045   0.0005  8.35 0.05 100.0 100.00 0.00 0.001  0.710 1.500  4.1000 
NGC2841_1_spiral_disk_2_5  0.0062   0.0008  9.61 0.05 100.0 100.00 0.00 0.01   0.810 1.300  9.9000 
NGC2841_2_spiral_disk_2_5  0.058    0.008   9.40 0.30 200.0 200.00 0.06 0.09   0.700 1.600  5.9000 
NGC2857_1_spiral_disk_2_5  0.002    0.001   7.50 0.30  41.0   3.00 0.30 0.2      ... 1.900  2.3000 
NGC2857_10_spiral_disk_2_5 0.026    0.001   8.80 0.10 100.0 100.00 0.01 0.04     ... 1.400  9.3000 
NGC2857_11_spiral_disk_2_5 0.006    0.006   7.60 0.40 200.0 100.00 0.30 0.2      ... 2.400  6.8000 
NGC2857_12_spiral_disk_2_5 0.012    0.001   7.70 0.20 290.0  20.00 0.30 0.2      ... 1.400  0.1100 
NGC2857_13_spiral_disk_2_5 0.02     0.01    8.20 0.20 130.0  60.00 0.20 0.1      ... 2.000  5.5000 
NGC2857_14_spiral_disk_2_5 0.02     0.01    8.42 0.05 160.0  30.00 0.20 0.01     ... 2.100  4.1000 
NGC2857_15_spiral_disk_2_5 0.034    0.002   8.92 0.05 100.0 100.00 0.00 0.0      ... 1.500  3.7000 
NGC2857_17_spiral_disk_2_5 0.014    0.003   7.90 0.10 260.0  50.00 0.22 0.08     ... 1.300  5.9000 
NGC2857_18_spiral_disk_2_5 0.0004   0.0006  7.20 0.40  60.0   8.00 0.70 0.2      ... 0.950  3.6000 
NGC2857_19_spiral_disk_2_5 0.001    0.002   7.40 0.30 140.0  50.00 0.40 0.3      ... 1.000  4.8000 
NGC2857_2_spiral_disk_2_5  0.029    0.006   7.30 0.40 100.0  40.00 0.60 0.3      ... 1.300  7.3000 
NGC2857_3_spiral_disk_2_5  0.002    0.003   8.00 0.20  90.0  20.00 0.30 0.2      ... 1.900  2.0000 
NGC2857_4_spiral_disk_2_5  0.008    0.009   8.20 0.30  70.0  10.00 0.30 0.2      ... 1.900  1.6000 
NGC2857_5_spiral_disk_2_5  0.03     0.01    8.30 0.10 210.0  40.00 0.23 0.09     ... 2.100  2.8000 
NGC2857_7_spiral_disk_2_5  0.02     0.006   8.10 0.20 260.0  70.00 0.30 0.1      ... 1.300  2.7000 
NGC2857_8_spiral_disk_2_5  0.002    0.003   7.30 0.30 120.0  60.00 0.40 0.3      ... 1.300  9.5000 
NGC2857_9_spiral_disk_2_5  0.001    0.002   8.00 0.40  90.0  10.00 0.50 0.3      ... 1.900  2.2000 
NGC3184_1_spiral_disk_2_5  0.001    0.003   8.30 0.20 410.0  60.00 0.80 0.2    1.600 3.400  7.7000 
NGC3184_2_spiral_disk_2_5  0.01     0.01    8.70 0.30 400.0 100.00 0.40 0.3    1.600 2.900  6.7000 
NGC3184_3_spiral_disk_2_5  0.04     0.04    8.80 0.30 220.0  90.00 0.40 0.2    0.920 1.800  8.1000 
NGC3184_4_spiral_disk_2_5  0.004    0.006   8.20 0.20 330.0  90.00 0.80 0.2    1.600 3.500  7.5000 
NGC3367_1_spiral_disk_2_5  0.01     0.01    8.60 0.20  80.0  20.00 0.20 0.1      ... 1.900  2.2000 
NGC3367_2_spiral_disk_2_5  0.08     0.03    7.90 0.50  30.0  10.00 0.50 0.3      ... 1.100  5.2000 
NGC3367_3_spiral_disk_2_5  0.05     0.02    9.10 0.40 100.0 100.00 0.10 0.1      ... 1.700  4.6000 
NGC3367_4_spiral_disk_2_5  0.34     0.07    9.30 0.20 210.0  40.00 0.23 0.09     ... 2.300  2.2000 
NGC3367_5_spiral_disk_2_5  0.17     0.04    8.90 0.20 250.0  50.00 0.20 0.1      ... 2.200  2.8000 
NGC3367_6_spiral_disk_2_5  0.057    0.009   8.10 0.30 180.0  60.00 0.30 0.2      ... 1.200  2.7000 
NGC3938_2_spiral_disk_2_5  0.01     0.01    8.00 0.30 250.0  70.00 0.40 0.3      ... 1.500  2.0000 
NGC3938_3_spiral_disk_2_5  0.01     0.02    7.90 0.40 150.0  70.00 0.50 0.3      ... 1.700  2.6000 
NGC4254_1_spiral_disk_2_5  0.3      0.1     9.10 0.30 220.0  50.00 0.40 0.2    1.600 2.100  6.1000 
NGC4254_2_spiral_disk_2_5  1.4      0.2     9.50 0.30 250.0  50.00 0.40 0.3    1.600 2.300  5.6000 
NGC4254_3_spiral_disk_2_5  0.7      0.1     9.10 0.40 280.0  30.00 0.60 0.3    1.700 2.300  6.9000 
NGC4254_4_spiral_disk_2_5  2.1      0.5     9.60 0.20 210.0  40.00 0.20 0.1    1.800 2.400  5.4000 
NGC4321_1_spiral_disk_2_5  0.27     0.08    9.62 0.07 240.0  40.00 0.20 0.01   1.900 2.000  1.4000 
NGC4321_3_spiral_disk_2_5  0.06     0.02    9.03 0.07 350.0  70.00 0.20 0.02   1.900 2.100  3.7000 
NGC4321_4_spiral_disk_2_5  0.11     0.02    9.10 0.10 340.0  70.00 0.21 0.04   2.000 2.100  4.9000 
NGC4321_5_spiral_disk_2_5  0.1      0.09    9.66 0.09 210.0  40.00 0.20 0.02   2.500 2.800  2.3000 
NGC4594_2_spiral_disk_2_5  0.0139   0.0007  9.97 0.05 100.0 100.00 0.00 0.0    0.780 1.300  2.5000 
NGC4594_3_spiral_disk_2_5  0.016    0.0008 10.03 0.05 100.0 100.00 0.00 0.0    0.480 1.600  1.6000 
NGC4725_1_spiral_disk_2_5  0.02     0.001   9.02 0.05 100.0 100.00 0.00 0.01   0.860 1.500  2.1000 
NGC4725_2_spiral_disk_2_5  0.12     0.03    9.80 0.20 100.0 200.00 0.00 0.2    0.760 1.600  0.8100 
NGC4725_3_spiral_disk_2_5  0.18     0.04    9.70 0.10 100.0 100.00 0.00 0.04   0.900 1.600  0.7800 
NGC4736_1_spiral_disk_2_5  0.018    0.006   9.00 0.30 300.0 200.00 0.10 0.1      ... 1.700  3.8000 
NGC628_1_spiral_disk_2_5   0.076    0.005   7.90 0.30 240.0  20.00 0.70 0.2    0.800 1.300  4.6000 
NGC628_2_spiral_disk_2_5   0.063    0.005   8.50 0.10 300.0  20.00 0.21 0.06   0.940 1.300  2.1000 
NGC628_3_spiral_disk_2_5   0.03     0.01    8.70 0.20 220.0  50.00 0.20 0.1    1.600 2.000  3.0000 
NGC628_5_spiral_disk_2_5   0.02     0.004   7.20 0.20 160.0  30.00 0.80 0.2    0.940 1.200  7.1000 
NGC7331_2_spiral_disk_2_5  0.02     0.01    7.80 0.30 270.0  70.00 0.50 0.2    1.100 1.500  7.5000 
UGC05853_1_spiral_disk_2_5 0.28     0.07   10.07 0.09 100.0 100.00 0.00 0.0006   ... 3.600  0.3200 
UGC05853_2_spiral_disk_2_5 0.33     0.02    9.90 0.06 100.0 100.00 0.00 0.01     ... 3.600  0.4300 
UGC05853_3_spiral_disk_2_5 0.2      0.1     8.70 0.30 210.0  90.00 0.40 0.2      ... 2.800  2.9000 
NGC1097_1_spiral_nuc_1_0   0.8      0.6    10.00 0.30 370.0  90.00 0.70 0.3    2.800 3.400  0.2400 
NGC1291_1_spiral_nuc_1_0   0.032    0.002  10.33 0.05 100.0 100.00 0.00 0.0    0.470 1.600  8.4000 
NGC2403_1_spiral_nuc_1_0   0.0102   0.0005  8.39 0.05 100.0 100.00 0.00 0.0001   ... 1.500  0.5300 
NGC24_1_spiral_nuc_1_0     0.001    0.001   8.60 0.20 310.0  90.00 0.20 0.1      ... 1.100  1.5000 
NGC2543_1_spiral_nuc_1_0   0.15     0.06    9.60 0.30 300.0 200.00 0.10 0.1      ... 4.100  2.4000 
NGC3184_1_spiral_nuc_1_0   0.0161   0.0009  8.91 0.05 100.0 100.00 0.00 0.01   1.000 2.800  6.2000 
NGC3344_1_spiral_nuc_1_0   0.048    0.002   9.39 0.05 100.0 100.00 0.00 0.0007   ... 1.700  1.2000 
NGC3353_1_spiral_nuc_1_0   0.12     0.05    8.30 0.40  90.0  30.00 0.50 0.3      ... 2.100  0.7000 
NGC3367_1_spiral_nuc_1_0   0.9      0.4     8.50 0.40  24.0   7.00 0.70 0.3      ... 3.200  1.6000 
NGC337_1_spiral_nuc_1_0    0.12     0.07    8.80 0.20 230.0  90.00 0.30 0.1    1.700 2.500  0.4200 
NGC3521_1_spiral_nuc_1_0   0.11     0.07   10.01 0.08 400.0  50.00 0.21 0.03   1.900 3.500  3.2000 
NGC3621_1_spiral_nuc_1_0   0.08     0.08    9.50 0.30 400.0 100.00 0.40 0.3    1.500 2.100  0.1700 
NGC3633_1_spiral_nuc_1_0   0.14     0.01    9.63 0.05 500.0  30.00 0.20 0.01     ... 4.200  2.7000 
NGC3938_1_spiral_nuc_1_0   0.003    0.004   9.17 0.06 100.0 100.00 0.00 0.01     ... 1.500  1.4000 
NGC4254_1_spiral_nuc_1_0   0.98     0.05   10.37 0.05 100.0 100.00 0.00 0.01   1.000 3.000  6.5000 
NGC4321_1_spiral_nuc_1_0   1.1      0.5     9.80 0.10 260.0  80.00 0.21 0.04   2.100 2.600  1.5000 
NGC4450_1_spiral_nuc_1_0   0.047    0.002  10.50 0.05 100.0 100.00 0.00 0.0    0.460 1.600  4.6000 
NGC4559_1_spiral_nuc_1_0   0.074    0.004   9.25 0.05 100.0 100.00 0.00 0.002  1.100 1.400  1.0000 
NGC4579_1_spiral_nuc_1_0   0.055    0.003  10.57 0.05 100.0 100.00 0.00 0.0    0.460 1.600  2.0000 
NGC4725_1_spiral_nuc_1_0   0.028    0.001  10.28 0.05 100.0 100.00 0.00 0.0    0.039 0.075  1.2000 
NGC4736_1_spiral_nuc_1_0   0.25     0.01   10.11 0.05 100.0 100.00 0.00 0.003    ... 1.600  0.6300 
NGC4826_1_spiral_nuc_1_0   0.024    0.001  10.20 0.05 100.0 100.00 0.00 0.001    ... 1.300  3.8000 
NGC5055_1_spiral_nuc_1_0   0.109    0.005   9.75 0.05 100.0 100.00 0.00 0.006  1.200 3.000  0.8100 
NGC5656_1_spiral_nuc_1_0   0.0101   0.0005  9.83 0.05 100.0 100.00 0.00 0.0      ... 0.081  0.9900 
NGC628_1_spiral_nuc_1_0    0.002    0.002   8.99 0.05 500.0  20.00 0.20 0.01   0.530 1.100  4.7000 
NGC6373_1_spiral_nuc_1_0   0.004    0.006   8.30 0.50 400.0 200.00 0.40 0.3      ... 2.000  0.5400 
NGC6946_1_spiral_nuc_1_0   0.0009   0.0004  7.30 0.30 300.0 200.00 0.10 0.2    3.300 3.800  9.9000 
NGC7331_1_spiral_nuc_1_0   0.022    0.001  10.17 0.06 100.0 100.00 0.00 0.0    0.950 2.700  8.5000 
NGC7793_1_spiral_nuc_1_0   0.011    0.009   8.50 0.30 360.0  90.00 0.50 0.3      ... 1.000  0.2500 
NGC925_1_spiral_nuc_1_0    0.003    0.003   8.20 0.30 220.0  40.00 0.60 0.3    0.750 0.970  0.2200 
UGC06879_1_spiral_nuc_1_0  0.015    0.003   8.86 0.05 100.0 100.00 0.00 0.009    ... 2.700  0.7500 
NGC1097_1_spiral_nuc_2_5   0.6      0.7    10.30 0.30 430.0  80.00 0.60 0.3    2.700 3.400  0.0870 
NGC2403_1_spiral_nuc_2_5   0.037    0.007   8.90 0.20 300.0 200.00 0.10 0.1      ... 1.400  0.9900 
NGC24_1_spiral_nuc_2_5     0.001    0.002   8.90 0.20 240.0  60.00 0.20 0.1      ... 1.100  2.3000 
NGC2543_1_spiral_nuc_2_5   0.18     0.07   10.00 0.10 200.0 200.00 0.03 0.07     ... 4.400  0.8500 
NGC2639_1_spiral_nuc_2_5   0.094    0.005  10.81 0.05 100.0 100.00 0.00 0.0001 0.740 1.300  2.8000 
NGC2857_1_spiral_nuc_2_5   0.0063   0.0003  9.63 0.05 100.0 100.00 0.00 0.0      ... 0.080  1.3000 
NGC3049_1_spiral_nuc_2_5   0.31     0.05    9.00 0.20 250.0  30.00 0.30 0.1    1.800 2.300  6.7000 
NGC3184_1_spiral_nuc_2_5   0.08     0.03    9.30 0.10 100.0 200.00 0.02 0.08   0.850 1.900  6.6000 
NGC3344_1_spiral_nuc_2_5   0.28     0.01    9.83 0.05 100.0 100.00 0.00 0.002    ... 1.600  1.0000 
NGC3353_1_spiral_nuc_2_5   0.06     0.07    8.40 0.40  80.0  20.00 0.60 0.3      ... 2.000  1.6000 
NGC3367_1_spiral_nuc_2_5   0.2      0.4     9.50 0.10  60.0  30.00 0.20 0.03     ... 3.200  2.7000 
NGC337_1_spiral_nuc_2_5    0.07     0.08    9.30 0.30 220.0  50.00 0.60 0.3    1.300 2.000  0.6400 
NGC3521_1_spiral_nuc_2_5   0.2      0.2    10.40 0.20 260.0  30.00 0.23 0.09   2.300 2.900  1.5000 
NGC3621_1_spiral_nuc_2_5   0.3      0.3     9.90 0.30 360.0  80.00 0.60 0.3    1.600 2.000  0.2400 
NGC3633_1_spiral_nuc_2_5   0.6      0.03   10.16 0.05 100.0 100.00 0.00 0.006    ... 4.000  0.6500 
NGC3938_1_spiral_nuc_2_5   0.16     0.01    9.60 0.05 100.0 100.00 0.00 0.004    ... 1.500  0.4900 
NGC4254_1_spiral_nuc_2_5   1.5      0.9    10.70 0.10 290.0  60.00 0.21 0.04   2.300 3.000  6.0000 
NGC4321_1_spiral_nuc_2_5   1.1      0.4    10.30 0.40 300.0 200.00 0.10 0.1    2.000 2.500  1.7000 
NGC4450_1_spiral_nuc_2_5   0.102    0.005  10.83 0.05 100.0 100.00 0.00 0.0    0.460 1.500  3.2000 
NGC4559_1_spiral_nuc_2_5   0.26     0.04    9.60 0.40 300.0 200.00 0.20 0.2    0.890 1.400  0.8500 
NGC4579_1_spiral_nuc_2_5   0.098    0.005  10.81 0.05 100.0 100.00 0.00 0.0    0.500 1.400  1.1000 
NGC4725_1_spiral_nuc_2_5   0.056    0.003  10.58 0.05 100.0 100.00 0.00 0.0    0.034 0.079  0.9000 
NGC4736_1_spiral_nuc_2_5   0.38     0.02   10.28 0.05 100.0 100.00 0.00 0.003    ... 1.500  0.9000 
NGC4826_1_spiral_nuc_2_5   0.043    0.002  10.46 0.05 100.0 100.00 0.00 0.0      ... 1.500  3.5000 
NGC5055_1_spiral_nuc_2_5   0.52     0.03   10.11 0.05 100.0 100.00 0.00 0.004  1.300 3.000  0.4000 
NGC5656_1_spiral_nuc_2_5   0.75     0.07   10.28 0.06 100.0 100.00 0.00 0.003    ... 2.900  0.6700 
NGC628_1_spiral_nuc_2_5    0.094    0.005   9.68 0.05 100.0 100.00 0.00 0.002  0.500 1.600  2.6000 
NGC6373_1_spiral_nuc_2_5   0.03     0.01    8.90 0.10 400.0 100.00 0.22 0.07     ... 1.100  0.3300 
NGC6946_1_spiral_nuc_2_5   0.002    0.002   7.40 0.50 300.0 200.00 0.50 0.3    2.100 2.500  3.4000 
NGC7331_1_spiral_nuc_2_5   0.65     0.04   10.52 0.06 100.0 100.00 0.00 0.0    1.700 4.100  5.4000 
NGC7793_1_spiral_nuc_2_5   0.02     0.02    8.90 0.30 240.0  50.00 0.50 0.3      ... 0.980  1.0000 
NGC925_1_spiral_nuc_2_5    0.01     0.01    8.90 0.30 350.0  60.00 0.50 0.3    0.740 1.000  0.2700 
UGC04704_1_spiral_nuc_2_5  0.0017   0.0008  7.60 0.20 400.0 100.00 0.40 0.2      ... 0.058  2.3000 
UGC05853_1_spiral_nuc_2_5  0.34     0.06   10.21 0.05 100.0 100.00 0.00 0.01     ... 4.200  0.1600 
UGC06879_1_spiral_nuc_2_5  0.1      0.005   9.38 0.05 100.0 100.00 0.00 0.003    ... 1.500  0.3900 


==> photometry_int_A6.dat <==
Title: Stellar Population Synthesis of star forming clumps in galaxy pairs and 
non-interacting spiral galaxies
Authors: Javier Zaragoza-Cardiel, Beverly J. Smith, Margarita Rosado, 
John E. Beckman, Theodoros Bitsakis, Artemi Camps-Fari\~{n}a, Joan Font, 
Isaiah S. Cox.
Table: Table 6
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---     System          Name of the system
  10- 26 A17    ---     Galaxy          Name of the galaxy
  28- 36 F9.5   mJy     NUV             GALEX NUV band flux
  38- 43 A6     mJy     NUVErr          GALEX NUV band flux error
  45- 53 F9.5   mJy     FUV             GALEX FUV band flux
  55- 60 A6     mJy     FUVErr          GALEX FUV band flux error
  62- 69 F8.3   mJy     IRAS3.6         IRAS 3.6 microns band flux
  71- 75 F5.3   mJy     IRAS3.6Err      IRAS 3.6 microns band flux error
  77- 84 F8.3   mJy     IRAS4.5         IRAS 4.5 microns band flux
  86- 90 F5.3   mJy     IRAS4.5Err      IRAS 4.5 microns band flux error
  92- 99 F8.3   mJy     IRAS5.8         IRAS 5.8 microns band flux
 101-105 F5.3   mJy     IRAS5.8Err      IRAS 5.8 microns band flux error
 107-117 F11.5  mJy     IRAS8           IRAS 8 microns band flux
 119-124 A6     mJy     IRAS8Err        IRAS 8 microns band flux error
 126-134 F9.3   mJy     MIPS24          MIPS 24 microns band flux
 136-140 F5.3   mJy     MIPS24Err       MIPS 24 microns band flux error
 142-148 F7.3   mJy     u               SDSS u band flux
 150-154 F5.3   mJy     uErr            SDSS u band flux error
 156-163 F8.3   mJy     g               SDSS g band flux
 165-169 F5.3   mJy     gErr            SDSS g band flux error
 171-178 F8.3   mJy     r               SDSS r band flux
 180-184 F5.3   mJy     rErr            SDSS r band flux error
 186-193 F8.3   mJy     i               SDSS i band flux
 195-199 F5.3   mJy     iErr            SDSS i band flux error
 201-207 F7.2   mJy     z               SDSS z band flux
 209-212 F4.2   mJy     zErr            SDSS z band flux error
 214-220 F7.2   mJy     Halpha+Cont     Halpha plus continuum flux
 222-226 F5.2   mJy     Halpha+ContErr  Halpha plus continuum flux error
 228-237 A10    mW/m2   Halpha          Halpha continuum subtracted flux
 239-243 A5     mW/m2   HalphaErr       Halpha continuum subtracted flux error
 245-251 F7.2   mJy     H               2MASS H band flux
 253-256 F4.2   mJy     HErr            2MASS H band flux error
 258-264 F7.2   mJy     J               2MASS J band flux
 266-270 F5.2   mJy     JErr            2MASS J band flux error
 272-278 F7.2   mJy     K               2MASS K band flux
 280-285 F6.3   mJy     KErr            2MASS K band flux error
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
Arp102   UGC10814                ... ...          ... ...      30.849 0.006   20.104 0.003   22.790 0.010    38.59000 0.05      22.099 0.005     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...   16.90  0.30 5e-15      2e-15   90.80 0.20   77.60  0.10   78.20  0.200  
Arp102   UGC10814\_NOTES01       ... ...          ... ...         ...   ...   21.289 0.002      ...   ...    32.30000 0.1          ...   ...     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...   11.70  0.20 5.1e-14    1e-15   35.50 0.10   30.29  0.07   31.90  0.100  
Arp104   NGC5218                 ... ...          ... ...      85.070 0.010   57.280 0.010  129.190 0.050   286.00000 4        751.116 0.008   7.260 0.020   30.750 0.010   57.830 0.020   80.830 0.010  100.74 0.07  106.90  0.30 5.22e-13   2e-15  187.60 0.40  148.30  0.20  154.00  0.300  
Arp104   NGC5216                 ... ...          ... ...      47.470 0.010   28.600 0.010   19.470 0.050    16.30000 0.1       30.281 0.008   4.150 0.020   18.980 0.010   37.730 0.020   53.470 0.010   65.98 0.07   61.90  0.30 2.25e-13   2e-15  103.80 0.40   89.90  0.20   85.60  0.300  
Arp105   NGC3561             0.25700 0.002        ... ...      25.292 0.003   17.027 0.004   17.350 0.020    22.20000 0.2          ...   ...   1.910 0.010    8.264 0.005   17.240 0.010   25.592 0.008   31.87 0.05   13.23  0.09 2.29e-14   6e-16   62.30 0.20   48.50  0.10   49.60  0.200  
Arp105   PGC033992           0.30500 0.002        ... ...      20.965 0.003   15.110 0.004   31.240 0.020   143.00000 1            ...   ...   1.540 0.010    5.528 0.005    9.770 0.010   14.015 0.008   17.27 0.05    9.80  0.10 4.76e-14   6e-16   35.40 0.20   29.30  0.10   29.20  0.200  
Arp107   PGC032620           0.70070 0.0009   0.43700 0.001    18.735 0.005   12.277 0.005   15.620 0.020    33.60000 0.1       55.563 0.005   2.330 0.020    8.009 0.005   14.860 0.020   21.084 0.009   25.84 0.06     ...   ... ...        ...     45.10 0.20   37.30  0.10   36.60  0.200  
Arp107   PGC032628           0.03670 0.0005   0.00820 0.0007    9.584 0.003    6.026 0.003    5.960 0.010     2.95800 0.008      0.349 0.003   0.548 0.008    2.825 0.003    5.695 0.009    8.614 0.005   10.74 0.03     ...   ... ...        ...     21.78 0.08   19.85  0.05   19.79  0.090  
Arp120   NGC4438             4.34600 0.002    2.33700 0.003   510.710 0.030  301.130 0.040  339.800 0.100   430.00000 20           ...   ...  36.280 0.040  166.290 0.020  334.430 0.050  506.500 0.030  648.70 0.20  352.60  0.40 5.68e-13   2e-15 1205.70 0.40  969.70  0.30  970.50  0.400  
Arp120   NGC4435             0.87070 0.0006   0.16150 0.0009  234.410 0.010  139.420 0.010  111.540 0.040   143.00000 3        109.016 0.005  16.500 0.010   84.759 0.006  167.660 0.020  254.206 0.009  325.41 0.05  215.60  0.20 7.6e-14    1e-15  590.30 0.20  478.45  0.09  470.60  0.200  
Arp178   NGC5614             1.52500 0.003        ... ...     173.710 0.020   98.590 0.020  107.570 0.090   225.00000 8        191.550 0.030  12.330 0.040   53.880 0.010  111.300 0.040  165.300 0.020  210.80 0.20  129.20  0.40 1.08e-13   3e-15  429.60 0.50  309.70  0.30  299.40  0.600  
Arp178   NGC5613             0.12350 0.0006       ... ...       7.909 0.004    4.632 0.004    5.400 0.020     6.62000 0.03       4.048 0.007   0.691 0.009    2.772 0.003    5.450 0.010    7.779 0.005   10.01 0.04    5.70  0.10 2e-15      7e-16   20.00 0.10   15.14  0.08   12.30  0.200  
Arp181   NGC3215             0.58100 0.001    0.29700 0.001    27.121 0.004   17.498 0.004   21.680 0.020    50.30000 0.1       34.098 0.004   2.800 0.010   10.928 0.004   20.930 0.010   29.013 0.007   36.33 0.05   14.80  0.09 2.7e-14    5e-16   62.60 0.20   50.40  0.10   53.50  0.200  
Arp181   NGC3212             0.40460 0.0009   0.17020 0.0008   15.096 0.003   10.416 0.003   22.810 0.010    71.90000 0.4       96.703 0.003   1.590 0.010    5.953 0.003   10.020 0.010   13.428 0.006   16.56 0.04    6.71  0.07 8.6e-15    4e-16   35.40 0.20   24.27  0.09   27.60  0.100  
Arp188   UGC10214            0.07166 9e-05    0.04200 0.0001    2.039 0.003    1.474 0.002    2.310 0.010     5.22913 9e-05      3.320 0.001   0.235 0.004    0.964 0.001    1.437 0.003    2.121 0.002    2.80 0.01    1.65  0.05 5.4e-15    4e-16    4.28 0.05    3.34  0.03    3.57  0.060  
Arp188   UGC10214            0.56530 0.0004   0.33540 0.0005   20.760 0.010   13.581 0.008   16.080 0.040    23.81700 0.003     24.326 0.005   1.690 0.010    7.528 0.005   14.310 0.010   20.422 0.008   25.59 0.05   14.90  0.20 4.5e-14    1e-15   46.60 0.20   39.10  0.10   42.30  0.200  
Arp202   NGC2719             2.80430 0.0004   1.82060 0.0004    8.417 0.002    5.800 0.003   10.280 0.010    22.18000 0.03      77.087 0.003   4.887 0.005    9.852 0.002   12.397 0.008   14.304 0.004   15.88 0.03     ...   ... ...        ...     21.07 0.08   20.95  0.05   19.51  0.090  
Arp202   NGC2719A            1.67300 0.0003   1.40260 0.0003    3.221 0.001    2.352 0.002    4.151 0.009     8.35000 0.007     64.035 0.002   2.616 0.004    4.532 0.002    5.310 0.005    5.182 0.003    5.55 0.02     ...   ... ...        ...      6.13 0.05    6.45  0.03    4.49  0.060  
Arp205   UGC06016            0.38020 0.0006       ... ...       1.373 0.002    0.924 0.003    0.080 0.010     0.62000 0.002      4.102 0.002   0.669 0.006    1.676 0.002    2.314 0.006    2.638 0.003    2.90 0.02    8.93  0.01 5.63e-14   2e-16    5.20 0.10    3.26  0.06    2.10  0.090  
Arp205   NGC3448             7.76200 0.002        ... ...      69.088 0.005   47.973 0.007  123.550 0.030   264.00000 1       1396.879 0.005  16.090 0.010   39.550 0.006   54.140 0.010   63.695 0.009   72.64 0.05   57.86  0.03 1.054e-12  6e-16  106.30 0.30   96.20  0.10   92.20  0.200  
Arp240   NGC5258             1.81000 0.001        ... ...      49.805 0.003   34.924 0.004  115.020 0.020   357.00000 2        569.685 0.005   4.980 0.010   16.445 0.004   26.620 0.010   36.367 0.007   46.27 0.04     ...   ... ...        ...     90.20 0.20   70.30  0.10   79.90  0.200  
Arp240   NGC5257             3.58900 0.001        ... ...      44.602 0.003   30.936 0.004  106.730 0.020   325.00000 2        552.376 0.005   7.490 0.010   18.166 0.004   27.800 0.010   35.464 0.007   43.38 0.04     ...   ... ...        ...     70.90 0.20   58.60  0.10   64.00  0.200  
Arp242   NGC4676B            0.51720 0.0006   0.33500 0.0006   19.562 0.003   12.586 0.004   16.680 0.020    25.44000 0.02      21.424 0.005   1.800 0.010    6.934 0.003   12.870 0.010   18.530 0.005   24.97 0.04   11.32  0.02 1.22e-13   4e-16   46.10 0.10   36.82  0.08   37.40  0.100  
Arp242   NGC4676A            0.50960 0.0008   0.31140 0.0007   31.632 0.004   21.715 0.005   48.320 0.020   122.50000 0.2      197.151 0.006   2.210 0.010    7.800 0.004   13.330 0.010   19.833 0.006   26.60 0.04   11.26  0.02 1.045e-13  4e-16   58.50 0.10   44.11  0.09   51.10  0.100  
Arp244   NGC4038            29.66600 0.002   19.22900 0.002   292.160 0.020  194.730 0.020  643.310 0.080  1579.00000 4       2320.550 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...  240.98  0.08 3.0179e-12 6e-16  575.40 0.30  502.50  0.20  487.00  0.400  
Arp244   NGC4039            10.13700 0.002    5.67200 0.002   266.850 0.020  182.140 0.020  489.010 0.090  1076.00000 4       3817.640 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...  253.95  0.09 3.6392e-12 6e-16  647.20 0.30  530.20  0.20  544.30  0.400  
Arp245   NGC2992             1.17100 0.001    0.59800 0.002   184.399 0.009  160.380 0.010  264.200 0.050   472.00000 7       1034.660 0.020     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...   41.55  0.03 4.372e-13  5e-16  270.90 0.30  213.10  0.20  241.00  0.400  
Arp245   NGC2993             6.75310 0.0006   4.38800 0.001    49.418 0.005   36.216 0.006  152.210 0.030   456.00000 2       1229.300 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...     73.20 0.20   63.10  0.10   61.20  0.200  
Arp24    NGC3445             0.64249 9e-05    6.59520 0.0003   25.397 0.005   17.120 0.005   44.530 0.020   105.20000 0.2      159.162 0.004  13.320 0.008   26.793 0.005   33.850 0.010   37.631 0.006   40.25 0.03   40.16  0.04 6.742e-13  7e-16   48.80 0.20   45.40  0.10   32.60  0.200  
Arp24    UGC06021            0.03795 3e-05    0.18203 9e-05     1.138 0.002    0.766 0.002    0.885 0.007     1.20910 0.0005     1.908 0.001   0.498 0.003    1.225 0.002    1.636 0.004    1.926 0.002    2.16 0.01    1.32  0.01 1.42e-14   3e-16    3.31 0.07    2.12  0.04    2.42  0.060  
Arp253   UGCA173             1.02080 0.0004   0.82370 0.0005    3.023 0.002    2.184 0.002    3.100 0.010     7.06100 0.008     22.852 0.003     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...    7.06  0.02 1.54e-13   3e-16    3.30 0.10    5.53  0.07    5.10  0.100  
Arp253   UGCA174             0.70100 0.0005   0.50990 0.0007    4.548 0.003    3.246 0.003    3.830 0.010     5.88000 0.01       8.000 0.004     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...    4.47  0.03 5.58e-14   5e-16    9.80 0.20    8.00  0.10    8.80  0.200  
Arp256   PGC001221           1.77100 0.0006   1.26490 0.0005   11.576 0.001    8.120 0.001   24.710 0.020    75.10000 0.2      108.420 0.010   2.650 0.010    6.584 0.003    9.268 0.009   11.857 0.005   13.82 0.03     ...   ... ...        ...     16.80 0.10   19.17  0.08   17.20  0.200  
Arp256   PGC001224           1.40250 0.0005   0.97950 0.0004   19.814 0.001   16.386 0.001   70.540 0.020   238.00000 2        881.140 0.010   2.750 0.010    6.146 0.003    8.914 0.008   11.243 0.005   14.03 0.03     ...   ... ...        ...     13.30 0.10   16.15  0.07   17.10  0.100  
Arp261   PGC052940           2.70960 0.0008   1.99500 0.001    13.609 0.004    9.253 0.004   18.390 0.010    40.20000 0.2      127.432 0.007     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...   24.94  0.06 5.87e-13   1e-15   33.30 0.20   28.90  0.10   27.20  0.200  
Arp261   PGC052935           0.87300 0.0007   0.63900 0.0009    3.838 0.003    2.595 0.003    6.196 0.008    12.05000 0.03      30.022 0.006     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...    6.12  0.04 1.371e-13  8e-16   10.80 0.10    7.10  0.10    7.10  0.200  
Arp269   NGC4485            13.49290 0.0009   9.78740 0.0009   25.583 0.002   17.128 0.003   29.720 0.010    58.50000 0.3      165.185 0.007  23.120 0.020   49.566 0.007   62.780 0.020   71.165 0.009   78.03 0.05   40.81  0.09 1.243e-13  7e-16   75.60 0.20   78.90  0.10   61.10  0.300  
Arp269   NGC4490            74.99400 0.002   42.63300 0.002   329.916 0.005  223.090 0.006  663.550 0.030  1500.00000 10      4849.590 0.020 171.830 0.030  401.110 0.020  543.340 0.040  625.790 0.020  712.90 0.10  422.90  0.20 1.657e-12  2e-15  889.90 0.50  838.70  0.30  757.90  0.600  
Arp270   NGC3395            12.37050 0.0009   8.71300 0.001    52.439 0.006   36.026 0.007  123.370 0.030   327.00000 2        437.060 0.010  19.640 0.020   38.423 0.005   51.290 0.010   56.763 0.008   62.79 0.07     ...   ... ...        ...     96.50 0.20   78.70  0.10   72.90  0.200  
Arp270   NGC3396             7.24210 0.0009   4.99100 0.001    40.091 0.006   27.506 0.007   91.150 0.030   233.00000 2        667.380 0.010  13.770 0.020   31.453 0.005   43.150 0.020   49.644 0.009   57.06 0.07     ...   ... ...        ...     86.40 0.20   71.00  0.10   65.90  0.200  
Arp271   NGC5426             5.39600 0.001    3.46000 0.002    77.425 0.007   50.960 0.010  151.460 0.040   397.00000 1        324.620 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...    157.40 0.30  139.70  0.20  126.20  0.300  
Arp271   NGC5427            11.57900 0.002    6.70800 0.002   148.060 0.009  101.100 0.010  279.710 0.050   747.00000 3        761.920 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...    295.80 0.40  256.70  0.30  241.00  0.400  
Arp279   NGC1253                 ... ...          ... ...     103.870 0.020   70.350 0.020  137.680 0.080   279.00000 2        238.400 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...  149.23  0.08 1.175e-12  1e-15  514.30 0.50  480.90  0.30  404.00  0.600  
Arp279   NGC1253A                ... ...          ... ...       7.900 0.007    5.355 0.006    6.750 0.030    15.03000 0.03      39.465 0.005     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...   16.62  0.03 3.512e-13  5e-16   17.20 0.20   14.70  0.10   15.20  0.200  
Arp280   NGC3769             8.02800 0.001    4.97400 0.001    78.782 0.005   51.852 0.008  113.760 0.030   261.00000 2        186.503 0.005  22.080 0.020   64.939 0.006  103.030 0.020  139.813 0.009  173.01 0.06  133.54  0.08 1.1598e-12 8e-16  297.30 0.30  230.10  0.20  223.70  0.300  
Arp280   NGC3769A            1.05930 0.0004   0.72940 0.0004    3.595 0.002    2.531 0.003    2.986 0.008     4.32300 0.004      9.719 0.002   1.723 0.005    3.404 0.002    4.457 0.005    5.179 0.003    6.29 0.02   11.95  0.02 1.483e-13  2e-16    9.60 0.10    7.59  0.05    5.39  0.090  
Arp282   NGC0169             0.22040 0.0007   0.09990 0.0009   73.288 0.005   45.682 0.006   61.470 0.020   135.70000 0.1       88.718 0.005   2.191 0.009   12.455 0.005   28.270 0.010   48.967 0.006   70.23 0.04   51.40  0.10 1.05e-13   8e-16  156.90 0.20  119.60  0.10  131.50  0.200  
Arp282   NGC0169A            0.53120 0.0004   0.32270 0.0004   12.621 0.002    7.893 0.003   14.182 0.009    34.00000 0.04      37.775 0.002   1.690 0.005    5.659 0.003    9.659 0.005   14.368 0.003   17.68 0.02   14.97  0.05 3.94e-14   4e-16   27.80 0.10   23.18  0.06   24.14  0.090  
Arp283   NGC2798             1.68980 0.0008   0.69960 0.0007  110.747 0.004   79.269 0.007  270.720 0.040   740.00000 10      2403.850 0.010   7.960 0.010   28.149 0.005   54.400 0.010   74.491 0.008   97.16 0.05   49.00  4.00 1.266e-12  4e-16  183.30 0.20  144.90  0.10  161.40  0.200  
Arp283   NGC2799             1.09610 0.0006   0.72470 0.0005   14.951 0.003    9.788 0.006   21.940 0.030    54.90000 0.3       81.651 0.007   3.400 0.010    9.160 0.004   14.540 0.010   17.670 0.006   20.32 0.04   17.00  3.00 2.398e-13  3e-16   25.80 0.10   23.80  0.10   20.40  0.200  
Arp284   NGC7714                 ... ...      4.93480 0.0008   64.900 0.010   44.920 0.020  140.220 0.070   402.00000 7       2120.230 0.020  14.850 0.010   30.805 0.005   49.320 0.010   57.294 0.008   69.62 0.05     ...   ... ...        ...    104.60 0.20   96.20  0.10   90.90  0.200  
Arp284   NGC7715                 ... ...      0.90840 0.0007    7.740 0.010    4.520 0.010    4.720 0.060     8.34000 0.04      24.660 0.020   3.540 0.010    9.602 0.004   12.380 0.010   15.481 0.006   14.98 0.04     ...   ... ...        ...     11.60 0.20   19.60  0.10   12.00  0.200  
Arp285   NGC2854             1.24010 0.0006   0.75330 0.0008   37.828 0.004   25.010 0.005   70.680 0.020   181.60000 0.6      192.922 0.004   3.813 0.008   12.235 0.003   21.923 0.009   30.456 0.005   38.08 0.03   17.79  0.02 1.927e-13  4e-16   82.00 0.20   59.99  0.08   64.20  0.100  
Arp285   NGC2856             0.86190 0.0006   0.42750 0.0008   55.935 0.004   38.665 0.005  118.540 0.020   344.00000 2        705.737 0.004   3.843 0.008   13.876 0.003   26.813 0.009   37.766 0.005   48.61 0.03   27.11  0.02 4.064e-13  5e-16   95.20 0.20   76.39  0.09   81.20  0.200  
Arp290   IC0196              0.79100 0.001    0.47800 0.001    48.875 0.007   31.293 0.007   34.170 0.020    53.90000 0.1       50.021 0.007   3.830 0.020   16.096 0.008   32.820 0.020   49.400 0.010   64.72 0.07   27.88  0.07 3.08e-14   5e-16  122.30 0.20   94.40  0.10  103.70  0.200  
Arp290   IC0195              0.09380 0.0008   0.01790 0.0006   26.212 0.004   15.994 0.004   12.930 0.010     8.90000 0.01       0.507 0.004   1.850 0.010    9.026 0.004   18.900 0.010   28.224 0.006   36.81 0.04   12.38  0.04 8e-16      3e-16   65.90 0.10   54.08  0.08   51.90  0.100  
Arp293   NGC6286                 ... ...          ... ...      64.850 0.003   49.542 0.005  166.720 0.020   498.00000 4        380.027 0.004     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...     90.50 0.10   64.23  0.09   88.30  0.200  
Arp293   NGC6285                 ... ...          ... ...      19.012 0.002   13.105 0.004   38.400 0.010   117.00000 1        151.257 0.003     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...     33.40 0.10   25.79  0.07   28.60  0.100  
Arp294   NGC3786                 ... ...          ... ...      71.319 0.007   53.203 0.009   83.500 0.020   168.00000 1        266.420 0.006   5.950 0.010   22.769 0.005   43.900 0.020   60.900 0.010   75.59 0.06     ...   ... ...        ...    139.80 0.20  110.80  0.10  119.80  0.200  
Arp294   NGC3788                 ... ...          ... ...      71.846 0.006   45.134 0.008   86.630 0.020   183.30000 0.5      176.178 0.005   7.400 0.010   26.003 0.004   47.710 0.010   68.125 0.008   89.76 0.05     ...   ... ...        ...    158.40 0.20  129.70  0.10  134.60  0.200  
Arp295   PGC072139           0.14900 0.001    0.04600 0.001    36.614 0.006   23.338 0.007   27.370 0.030    51.93000 0.09      27.110 0.008   1.470 0.010    6.885 0.007   15.020 0.020   24.223 0.009   35.03 0.05     ...   ... ...        ...     93.50 0.20   61.70  0.10   76.70  0.200  
Arp295   Arp295B             1.08700 0.001    0.66600 0.001    32.013 0.007   23.646 0.008   75.110 0.030   248.40000 0.7      535.583 0.009   3.190 0.020    9.179 0.007   14.680 0.020   20.130 0.010   26.03 0.06     ...   ... ...        ...     41.40 0.20   37.80  0.10   39.10  0.200  
Arp297N  NGC5753             0.13010 0.0004   0.08780 0.0004    4.176 0.004    2.764 0.006    5.340 0.020     4.61400 0.009      1.976 0.004   0.470 0.008    1.777 0.003    3.302 0.009    4.672 0.005    5.79 0.03    2.24  0.05 7e-15      1e-15   13.10 0.10    8.17  0.08    9.00  0.100  
Arp297N  NGC5755             0.62910 0.0005   0.31760 0.0005   14.258 0.004   10.416 0.007   29.300 0.030    95.10000 0.6      208.410 0.005   1.670 0.010    5.841 0.004    8.890 0.010   11.541 0.006   13.94 0.04    6.54  0.07 3.4e-14    1e-15   27.60 0.10   18.50  0.10   24.80  0.200  
Arp297S  NGC5754             1.40410 0.0007   0.96150 0.0007   35.872 0.006   22.263 0.006   34.140 0.040    63.65000 0.06      42.593 0.005   4.190 0.010   15.596 0.005   28.840 0.010   40.074 0.008   50.08 0.05     ...   ... ...        ...     82.30 0.20   71.40  0.10   63.00  0.200  
Arp297S  NGC5752             0.22970 0.0003   0.12330 0.0003    8.962 0.003    6.381 0.003   18.760 0.020    53.60000 0.08     103.174 0.002   0.942 0.006    3.004 0.002    5.377 0.006    7.163 0.004    9.25 0.02     ...   ... ...        ...     15.81 0.08   13.04  0.06   12.80  0.100  
Arp298   NGC7469             5.48970 0.0009   3.79160 0.0008  172.488 0.007  176.355 0.009  433.020 0.040   923.00000 6       4451.190 0.010  13.530 0.020   32.472 0.005   57.980 0.010   78.175 0.009  100.12 0.05  258.30  0.10 1.9517e-12 9e-16  207.90 0.20  150.50  0.10  193.70  0.200  
Arp298   IC5283              0.25850 0.0005   0.13280 0.0005   27.760 0.004   19.148 0.005   54.410 0.020   155.00000 0.2      192.100 0.006   1.340 0.010    5.273 0.003   10.256 0.009   15.752 0.005   22.31 0.03   28.75  0.09 1.556e-13  6e-16   55.20 0.10   36.03  0.08   44.00  0.100  
Arp34    NGC4615             2.02500 0.0007   1.42770 0.0006   20.464 0.004   14.129 0.005   36.350 0.020    97.60000 0.1       91.535 0.004   3.830 0.010    8.379 0.004   12.640 0.010   15.535 0.007   18.64 0.05   21.68  0.04 3.74e-13   7e-16   36.80 0.20   25.10  0.10   22.90  0.100  
Arp34    NGC4614             0.45920 0.0007   0.27530 0.0006   27.294 0.004   18.358 0.005   20.940 0.020    20.98000 0.07      30.509 0.004   2.650 0.010   10.549 0.004   20.230 0.010   28.504 0.006   36.52 0.04   20.61  0.04 1.192e-13  7e-16   64.50 0.20   50.21  0.09   49.70  0.100  
Arp65    NGC0090             0.51860 0.0006   0.32960 0.0007   20.569 0.006   12.564 0.006   13.750 0.020    17.80000 0.03      12.049 0.005   1.880 0.010    7.758 0.005   15.160 0.010   21.630 0.008   28.22 0.05   10.01  0.04 4.35e-14   3e-16   36.30 0.20   38.10  0.10   40.40  0.200  
Arp65    NGC0093             0.18690 0.0008   0.07900 0.001    54.994 0.008   34.058 0.008   34.070 0.030    34.90000 0.2       22.720 0.006   2.230 0.020   12.349 0.006   28.860 0.020   46.280 0.010   64.37 0.06   20.88  0.05 9.04e-14   4e-16  153.70 0.30   92.50  0.20   96.80  0.300  
Arp72    NGC5996             6.08620 0.0007   3.91480 0.0009   38.583 0.006   26.882 0.005   88.660 0.020   245.00000 1        453.059 0.004  11.680 0.020   25.430 0.005   37.860 0.010   44.062 0.008   49.88 0.06     ...   ... ...        ...     70.80 0.20   57.30  0.10   56.10  0.200  
Arp72    NGC5994             0.62260 0.0003   0.44390 0.0003    2.084 0.002    1.438 0.002    2.203 0.007     4.66600 0.006     11.710 0.002   1.077 0.006    2.322 0.002    2.919 0.005    3.326 0.003    3.70 0.02     ...   ... ...        ...      6.21 0.07    4.11  0.04    2.97  0.070  
Arp82    NGC2535             4.04500 0.001    2.29200 0.001    40.651 0.007   27.030 0.010   76.600 0.030   216.00000 1        280.721 0.009   8.020 0.020   20.850 0.006   30.910 0.020   40.420 0.010   48.05 0.07     ...   ... ...        ...     92.10 0.20   81.00  0.10   71.70  0.200  
Arp82    NGC2536             0.93330 0.0006   0.61420 0.0006    9.945 0.003    6.632 0.005   15.010 0.020    46.60000 0.1       42.509 0.004   2.284 0.007    5.815 0.003    8.613 0.008   11.052 0.005   12.87 0.03     ...   ... ...        ...     19.83 0.07   17.90  0.05   16.04  0.090  
Arp84    NGC5395             4.07600 0.001    2.36500 0.001   139.151 0.006   89.933 0.006  206.330 0.050   511.00000 1        389.740 0.007  14.310 0.020   50.062 0.007   90.160 0.020  126.020 0.010  161.60 0.10  129.60  0.20 4.98e-13   1e-15  308.00 0.20  251.00  0.10  255.80  0.200  
Arp84    NGC5394             1.10020 0.0006   0.44890 0.0006   39.142 0.003   28.942 0.003   99.220 0.030   277.00000 1        791.208 0.004   4.350 0.010   14.246 0.004   24.540 0.010   33.015 0.007   42.96 0.06   42.70  0.10 2.361e-13  6e-16   79.30 0.10   61.48  0.08   68.00  0.100  
Arp85    NGC5194           112.31200 0.002   62.37200 0.002  2497.230 0.080 1631.400 0.060 4949.500 0.200 12950.00000 30     11859.090 0.030 377.650 0.060 1096.960 0.020 1794.940 0.070 2438.630 0.040 2938.90 0.20     ...   ... ...        ...   5059.00 1.00 4075.90  0.60 4028.00  1.000  
Arp85    NGC5195             3.68200 0.001    1.57800 0.001   895.920 0.040  571.550 0.030  733.040 0.080  1110.00000 5       1647.930 0.020  68.760 0.030  268.350 0.010  572.260 0.030  879.980 0.020 1148.90 0.10     ...   ... ...        ...   2148.80 0.40 1724.20  0.30 1759.80  0.500  
Arp86    NGC7753             2.60700 0.001    1.49900 0.002   103.690 0.007   67.409 0.008  142.050 0.040   364.00000 3        371.076 0.007   9.740 0.020   34.884 0.006   62.620 0.020   97.420 0.010  118.68 0.07  148.10  0.20 6.18e-13   1e-15  186.60 0.30  170.10  0.20  189.80  0.300  
Arp86    NGC7752             0.83620 0.0005   0.49140 0.0007   20.371 0.002   14.450 0.003   57.540 0.010   171.20000 0.9      276.658 0.002   2.426 0.006    6.024 0.002    9.859 0.006   13.202 0.003   16.07 0.02   70.98  0.07 6.118e-13  4e-16   12.90 0.10   20.47  0.08   21.30  0.100  
Arp87    NGC3808             1.18470 0.0007   0.66660 0.0006   15.637 0.003   10.420 0.004   23.950 0.020    67.90000 0.2       65.846 0.005   2.900 0.009    8.578 0.003   12.522 0.008   16.368 0.005   19.79 0.04   11.02  0.02 1.243e-13  4e-16   54.50 0.10   28.23  0.07   33.00  0.100  
Arp87    NGC3808             0.36530 0.0004   0.16090 0.0003   13.699 0.002   10.164 0.002   34.245 0.009   107.70000 0.3      176.657 0.003   1.279 0.005    3.978 0.002    6.521 0.005    8.688 0.003   10.49 0.02    6.84  0.01 9.96e-14   2e-16   27.98 0.07   16.61  0.04   19.83  0.080  
Arp89    NGC2648             0.47600 0.002    0.12200 0.001   120.030 0.010   72.960 0.010   66.190 0.050    45.70000 0.3       34.520 0.010   8.310 0.020   41.281 0.007   84.520 0.020  127.280 0.010  159.04 0.06   54.66  0.05 3e-15      1e-15  253.60 0.30  224.90  0.20  221.00  0.300  
Arp89    PGC024469           0.44090 0.0007   0.29000 0.0005    7.088 0.004    4.684 0.005    9.590 0.020    22.09000 0.05      44.784 0.004   0.596 0.007    1.597 0.003    2.293 0.007    3.184 0.004    3.92 0.02    6.76  0.02 1.327e-13  4e-16   11.90 0.10   11.52  0.07   11.10  0.100  
Arp91    NGC5954             2.34650 0.0008   1.23770 0.0008   44.465 0.007   30.100 0.010  106.040 0.040   287.40000 0.9      478.010 0.010   6.814 0.009   19.572 0.003   31.782 0.009   40.981 0.005   51.98 0.04   32.21  0.02 6.699e-13  4e-16   94.50 0.10   68.66  0.07   70.00  0.100  
Arp91    NGC5953             1.38000 0.0009   0.44600 0.001    88.322 0.009   59.270 0.010  193.090 0.050   549.00000 3        742.270 0.010   8.800 0.010   29.688 0.004   63.770 0.010   83.827 0.007  101.55 0.05   50.05  0.02 9.509e-13  4e-16  193.90 0.10  135.05  0.09  142.90  0.200  
NGC2207  IC2163              3.44000 0.002        ... ...     117.315 0.003   76.784 0.004  231.920 0.020   641.00000 3        583.110 0.009     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...    110.00 1.00   88.00  1.00   98.00  1.000  
NGC2207  NGC2207            11.75100 0.003        ... ...     200.619 0.005  132.539 0.006  385.310 0.030  1031.00000 8       1357.620 0.010     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...    138.00 2.00  137.00  2.00  120.00  2.000  
NGC4567  NGC4567             4.14900 0.001    1.79000 0.001   115.068 0.006   74.513 0.009  185.710 0.030   488.10000 0.3      384.771 0.006  15.020 0.010   48.886 0.006   88.610 0.010  119.913 0.008  143.78 0.04     ...   ... ...        ...    239.70 0.20  206.90  0.20  197.40  0.300  
NGC4567  NGC4568             7.38200 0.002    3.10100 0.002   372.520 0.010  247.650 0.020  674.080 0.050  1798.00000 5       1707.680 0.010  30.620 0.020  108.240 0.010  204.960 0.020  297.490 0.010  382.53 0.08     ...   ... ...        ...    734.10 0.40  604.20  0.30  635.00  0.500  
NGC1097                     39.62300 0.005   24.89700 0.004  1251.800 0.200  814.830 0.080 1695.000 0.200  4040.00000 50      6447.360 0.040     ...   ...      ...   ...      ...   ...      ...   ...     ...  ... 1359.00  2.00 9.34e-12   1e-14 2576.00 1.00 2156.00  1.00 2152.00  2.000  
NGC1291                     15.19000 0.01     5.91000 0.009  2207.300 0.200 1331.040 0.090  939.400 0.300   870.00000 20       694.500 0.060     ...   ...      ...   ...      ...   ...      ...   ...     ...  ... 1749.00  2.00 7e-12      1e-14 4540.00 2.00 4264.00  1.00 3933.00  2.000  
NGC2403                    147.28100 0.006  110.05900 0.005  1965.800 0.200 1325.100 0.200 2203.000 0.800  5290.00000 20      5797.250 0.070 742.400 0.100 1524.370 0.050 2211.200 0.200 2812.300 0.100 3350.40 0.40     ...   ... ...        ...   3684.00 2.00 3663.00  2.00 2955.00  2.000  
NGC24                       11.58300 0.003    8.30400 0.002   105.420 0.010   69.810 0.020  101.390 0.070   157.10000 0.5      120.780 0.020     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...    329.50 0.40  274.80  0.30  243.30  0.500  
NGC2543                      2.38200 0.002    1.59700 0.002    68.990 0.010   44.790 0.030   96.090 0.080   248.00000 4            ...   ...   8.420 0.020   27.156 0.007   48.970 0.020   67.910 0.010   85.37 0.06     ...   ... ...        ...    149.70 0.30  116.80  0.20  117.10  0.300  
NGC2639                      1.23900 0.0009   0.45200 0.001   144.030 0.020   89.180 0.030   98.700 0.100   180.00000 2        153.670 0.010   9.650 0.010   44.869 0.008   92.530 0.020  138.150 0.010  179.14 0.05   89.60  0.10 2.553e-13  6e-16  323.50 0.20  264.70  0.10  277.00  0.200  
NGC2841                     17.27400 0.002    9.25500 0.002   861.440 0.020  524.170 0.030  652.400 0.100   926.00000 5       1691.060 0.030 141.310 0.040  491.200 0.020  947.240 0.050 1402.800 0.030 1890.90 0.20  606.90  0.10 4.666e-12  4e-15 3184.00 1.00 2606.30  0.80 2486.00  1.000  
NGC2857                      2.82100 0.001    1.90500 0.002       ...   ...   26.620 0.020      ...   ...   115.80000 0.1       67.150 0.010   7.080 0.020   22.803 0.008   38.010 0.020   51.250 0.010   59.73 0.08     ...   ... ...        ...    102.60 0.40   80.50  0.20   80.60  0.400  
NGC3049                      3.24500 0.001    1.93900 0.001    38.121 0.006   25.533 0.007   62.610 0.040   159.00000 5        406.100 0.010   7.420 0.010   19.128 0.004   31.940 0.010   40.902 0.007   48.79 0.04  355.20  0.10 1.1221e-12 8e-16   66.10 0.30   62.20  0.20   58.10  0.300  
NGC3184                          ... ...          ... ...     481.510 0.080  310.650 0.050  739.800 0.200  1700.00000 3       1378.350 0.030  90.220 0.030  281.100 0.010  421.270 0.040  591.370 0.020  635.20 0.10 5030.00  1.00 6.445e-12  4e-15 1021.90 0.80  899.90  0.50  803.50  0.800  
NGC3344                     34.74300 0.004   21.16700 0.004   434.540 0.030  271.880 0.030  588.700 0.100  1240.00000 20      1060.890 0.030 117.050 0.040  326.670 0.020  535.440 0.050  726.220 0.030  925.60 0.20     ...   ... ...        ...   1665.00 2.00 1597.00  2.00 1324.00  2.000  
NGC3353                      5.91000 0.0003   4.46260 0.0003   28.723 0.007   21.490 0.006      ...   ...   153.00000 7        834.550 0.010  11.320 0.010   24.107 0.005   32.480 0.020   36.447 0.009   39.60 0.06     ...   ... ...        ...     58.30 0.20   49.30  0.10   43.00  0.200  
NGC3367                     13.01600 0.002    8.23200 0.002   129.480 0.010   84.260 0.020  221.700 0.100   570.00000 20      1157.010 0.030  25.750 0.020   67.637 0.008  107.170 0.030  135.500 0.010  162.50 0.10     ...   ... ...        ...    236.50 0.40  215.70  0.30  203.80  0.400  
NGC337                       8.63300 0.002    4.39400 0.002   100.200 0.010   68.270 0.010  201.970 0.060   500.00000 10       730.080 0.020  24.120 0.030   63.700 0.010   93.030 0.030  118.870 0.020  136.40 0.10     ...   ... ...        ...    179.60 0.30  161.40  0.20  143.90  0.400  
NGC3521                     38.93200 0.006   18.56500 0.005  2062.300 0.300 1317.300 0.100 3065.700 0.200  7500.00000 100     5316.820 0.050 226.870 0.070  882.540 0.030 1721.050 0.070 2447.450 0.040 3183.50 0.30  847.70  0.10 1.4448e-11 4e-15 5365.00 9.00 4020.00 10.00 4374.00  7.000  
NGC3621                     32.99600 0.004   17.61100 0.003   767.400 0.200  517.360 0.060 1576.700 0.100  3902.00000 7       3260.230 0.020     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...   1697.80 0.60 1508.90  0.50 1376.00  0.800  
NGC3633                      0.34090 0.0008   0.14240 0.0008   49.881 0.006   33.362 0.008   94.620 0.040   257.00000 2            ...   ...   2.080 0.008    8.510 0.005   18.810 0.010   28.206 0.007   39.15 0.04     ...   ... ...        ...     85.70 0.20   66.20  0.10   75.40  0.200  
NGC3938                     31.03300 0.003        ... ...     326.200 0.020  212.290 0.030  537.400 0.200  1303.00000 9       1076.550 0.030  70.540 0.050  199.190 0.020  310.160 0.040  400.500 0.020  456.30 0.20     ...   ... ...        ...    528.20 0.80  562.20  0.40  483.00  0.700  
NGC4254                     44.51500 0.002   24.31200 0.001   737.010 0.080  502.530 0.050 1908.400 0.200  5200.00000 10      4161.280 0.040 119.400 0.200  320.400 0.400  521.600 0.300  692.600 0.100  776.00 1.00 6059.60  0.40 1.645e-11  3e-15 1384.10 0.80 1184.10  0.60 1175.90  0.900  
NGC4321                     59.85600 0.005   32.36100 0.005   972.990 0.070  635.950 0.090 1510.800 0.200  3960.00000 60      3493.090 0.040 193.620 0.080  546.980 0.030  905.470 0.080 1304.780 0.040 1545.30 0.30 1034.70  0.50 6.044e-12  7e-15 2483.00 1.00 2019.90  0.90 1912.70  0.900  
NGC4450                      7.76500 0.005        ... ...     551.000 0.200  349.860 0.050  376.400 0.200   384.00000 3        285.210 0.040  95.770 0.060  432.420 0.020  887.700 0.060 1279.010 0.040 1641.80 0.20  919.00  3.00 1.08e-12   5e-14 2502.40 0.50 2282.40  0.40 2169.20  0.600  
NGC4559                     31.73300 0.006   23.42900 0.005   348.360 0.040  229.240 0.060  509.400 0.100  1163.00000 3        608.480 0.030  64.400 0.040  160.040 0.020  211.990 0.050  290.820 0.030  296.50 0.20     ...   ... ...        ...    465.00 1.00  297.00  0.70  270.80  0.700  
NGC4579                      9.17500 0.004    4.29100 0.006   896.800 0.300  570.520 0.070  704.700 0.200  1050.00000 20       848.470 0.050  79.040 0.060  339.610 0.020  672.930 0.050 1006.040 0.030 1267.40 0.20  716.90  0.90 1.953e-11  4e-14 2479.00 1.00 1842.00  1.00 1799.00  1.000  
NGC4594                     12.95600 0.009    3.89000 0.008  3946.300 0.100 2320.700 0.100 2147.000 0.300  1820.00000 20       843.610 0.080 250.100 0.100 1313.770 0.040 2767.500 0.100 4324.090 0.060 5624.30 0.30     ...   ... ...        ...   9580.00 1.00 7991.90  0.90 7855.00  2.000  
NGC4725                          ... ...          ... ...    1159.600 0.200  711.140 0.090  828.500 0.400  1536.00000 8        959.000 0.060 134.200 0.090  544.780 0.030 1039.870 0.090 1487.960 0.050 1916.70 0.30     ...   ... ...        ...   3873.00 1.00 2690.40  0.80 2935.00  1.000  
NGC4736                     80.60200 0.004   51.86400 0.003  3317.000 0.200 2084.800 0.200 3543.100 0.600  6220.00000 40      5250.020 0.040 376.220 0.060 1428.300 0.030 2647.000 0.060 3747.470 0.040 4684.80 0.20     ...   ... ...        ...   7319.00 1.00 6062.80  0.80 5909.00  1.000  
NGC4826                     26.04900 0.004    9.79600 0.007  1659.890 0.060 1027.320 0.050 1325.660 0.080  1890.00000 30      2580.680 0.040 230.500 0.060  969.180 0.030 1847.870 0.080 2696.910 0.050 3365.50 0.30     ...   ... ...        ...   5926.00 1.00 4898.20  0.70 4854.00  1.000  
NGC5055                     66.92500 0.006   33.95800 0.007  2470.600 0.300 1541.000 0.100 3121.300 0.300  7630.00000 90      6001.150 0.060 306.300 0.100  979.760 0.040 1768.400 0.100 2570.340 0.060 3311.70 0.40     ...   ... ...        ...   5173.00 2.00 4176.00  1.00 4098.00  2.000  
NGC5656                      3.62160 0.0005   2.10890 0.0005   76.150 0.020   47.200 0.300  119.400 0.200   306.55000 0.07     272.140 0.010  10.160 0.020   31.346 0.006   51.920 0.020   76.510 0.010   92.53 0.09     ...   ... ...        ...    175.50 0.20  143.80  0.10  146.20  0.200  
NGC628                      52.83800 0.009   35.89100 0.008   577.290 0.050  388.580 0.050  962.300 0.100  2208.00000 8       4121.950 0.070 171.600 0.100  499.240 0.040  800.700 0.100 1046.810 0.060 1366.40 0.40     ...   ... ...        ...   1805.00 1.00 1642.00  0.90 1334.00  2.000  
NGC6373                      1.34900 0.001    1.02200 0.001     7.198 0.006    4.760 0.008    8.190 0.030    18.99000 0.01      18.632 0.005   2.550 0.010    6.181 0.004    9.050 0.010   10.516 0.007   11.94 0.05     ...   ... ...        ...     16.40 0.20   15.40  0.10   14.90  0.200  
NGC6946                     32.38000 0.01    15.43000 0.03   2046.900 0.500 1418.600 0.300 4804.000 0.300 11900.00000 100    20936.250 0.050     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...   4717.00 6.00 5330.00 10.00 5127.00  6.000  
NGC7331                     16.04200 0.003    8.11800 0.004  1677.200 0.500 1097.000 0.200 2390.800 0.200  5420.00000 60      4127.650 0.030  61.670 0.050  259.080 0.020  559.000 0.060  844.500 0.030 1130.40 0.20 7960.00 20.00 1.0631e-11 4e-15 4477.00 2.00 3468.00  1.00 3790.00  1.000  
NGC7793                    143.47800 0.009  109.65400 0.007   807.730 0.080  499.260 0.090 1217.500 0.200  2700.00000 9       1972.360 0.050     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...     ...   ... ...        ...       ...  ...     ...   ...     ...   ...   
NGC925                      28.03000 0.07    26.48700 0.008   347.050 0.080  217.490 0.090  426.200 0.200   791.00000 4        761.590 0.040     ...   ...      ...   ...      ...   ...      ...   ...     ...  ...  624.00  0.40 4.593e-12  9e-15  807.00 2.00  715.00  2.00  618.00  2.000  
UGC04704                     1.21600 0.001    0.92700 0.001     5.693 0.005    3.912 0.007    4.990 0.030     4.52000 0.07      11.402 0.009   2.130 0.010    4.848 0.005    6.440 0.010    8.085 0.008    8.99 0.06     ...   ... ...        ...     10.60 0.20   11.70  0.10    6.90  0.200  
UGC05853                     0.13440 0.0002   0.08520 0.0002   10.831 0.003    7.065 0.005   12.050 0.020    31.55000 0.02         ...   ...   0.507 0.007    1.625 0.003    2.989 0.008    4.195 0.004    5.50 0.03     ...   ... ...        ...      4.40 0.10    7.39  0.09    8.70  0.100  
UGC06879                     1.17200 0.002    0.77000 0.001    15.442 0.004    9.786 0.006   18.010 0.030    41.80000 0.3       27.603 0.003   3.260 0.010    9.387 0.005   14.990 0.010   20.541 0.008   25.56 0.07     ...   ... ...        ...     39.30 0.20   32.30  0.10   28.60  0.300  
 

